Predicting Time-Dependent Flow Over Complex Geometries Using Operator Networks

Developing neural surrogates for unsteady flow that generalize across complex geometries and maintain accuracy over extended rollouts remains a critical challenge for accelerating flow simulations. We present a time-dependent, geometry-aware Deep Operator Network that predicts velocity fields for moderate-Re flows around parametric and non-parametric shapes. The model encodes geometry via a signed distance field (SDF) trunk and flow history via a CNN branch, and is trained using 841 high-fidelity simulations from the FlowBench dataset (https://baskargroup.bitbucket.io/). The model attains $\sim 5\%$ relative L2 single-step error and up to 1000x speedups over CFD on 262 test geometries not used for training. We provide physics-centric rollout diagnostics, including probe-based phase lag and Strouhal frequency analysis, to quantify long-horizon fidelity. These reveal accurate near-term transients but systematic error accumulation in fine-scale wakes, most pronounced for sharp-cornered geometries. We analyze failure modes and outline practical mitigation strategies including physics-informed regularization and diffusion-based refinement. Code, splits, and scripts are openly released at: https://github.com/baskargroup/TimeDependent-DeepONet to support reproducibility and benchmarking.

==> Figures/16in/rollout/errors/rollout_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
16,4.128527e-02,9.959506e-02,5.342468e-02,3.693033e-02,3.674103e-02,3.690925e-02,4.003321e-01,4.706219e-01,5.040773e-01
17,5.646709e-02,1.333568e-01,7.219295e-02,5.048928e-02,4.901967e-02,4.987483e-02,4.694061e-01,5.131994e-01,5.590833e-01
18,7.100386e-02,1.653969e-01,9.011763e-02,6.346320e-02,6.070751e-02,6.225839e-02,5.401794e-01,5.548078e-01,6.140963e-01
19,8.483791e-02,1.962031e-01,1.072202e-01,7.581226e-02,7.190975e-02,7.407328e-02,6.094654e-01,5.959616e-01,6.697450e-01
20,9.790263e-02,2.255898e-01,1.234219e-01,8.747044e-02,8.248363e-02,8.524349e-02,6.706209e-01,6.331567e-01,7.234111e-01
21,1.100583e-01,2.534609e-01,1.385921e-01,9.834028e-02,9.245117e-02,9.571198e-02,7.245926e-01,6.684710e-01,7.729394e-01
22,1.215714e-01,2.797598e-01,1.530350e-01,1.086320e-01,1.019722e-01,1.056800e-01,7.684487e-01,7.064622e-01,8.192991e-01
23,1.324706e-01,3.052001e-01,1.669750e-01,1.183724e-01,1.113652e-01,1.152961e-01,8.064398e-01,7.447399e-01,8.576940e-01
24,1.431067e-01,3.305527e-01,1.807333e-01,1.278838e-01,1.207683e-01,1.247934e-01,8.457577e-01,7.825272e-01,9.004669e-01
25,1.532050e-01,3.553782e-01,1.940134e-01,1.368946e-01,1.300013e-01,1.339533e-01,8.784847e-01,8.197911e-01,9.428877e-01
26,1.630615e-01,3.793272e-01,2.068193e-01,1.456873e-01,1.388201e-01,1.427771e-01,9.137278e-01,8.480490e-01,9.768761e-01
27,1.723882e-01,4.027192e-01,2.190824e-01,1.540136e-01,1.473557e-01,1.512268e-01,9.469114e-01,8.755773e-01,1.007020e+00
28,1.809227e-01,4.251133e-01,2.305864e-01,1.616376e-01,1.555274e-01,1.591514e-01,9.771121e-01,9.119060e-01,1.039394e+00
29,1.886224e-01,4.460588e-01,2.412250e-01,1.685231e-01,1.632448e-01,1.664837e-01,9.978256e-01,9.440556e-01,1.071786e+00
30,1.952909e-01,4.644704e-01,2.506912e-01,1.744798e-01,1.702617e-01,1.730115e-01,1.013749e+00,9.770227e-01,1.102041e+00
31,2.015831e-01,4.822805e-01,2.598767e-01,1.800996e-01,1.772345e-01,1.793598e-01,1.032137e+00,1.007927e+00,1.132463e+00
32,2.073374e-01,4.988253e-01,2.683902e-01,1.852356e-01,1.837934e-01,1.852468e-01,1.048532e+00,1.035612e+00,1.156320e+00
33,2.128870e-01,5.152737e-01,2.766702e-01,1.901825e-01,1.902733e-01,1.909733e-01,1.062704e+00,1.060954e+00,1.175454e+00
34,2.184732e-01,5.309789e-01,2.848081e-01,1.951354e-01,1.964925e-01,1.965843e-01,1.081157e+00,1.080467e+00,1.192579e+00
35,2.243072e-01,5.455840e-01,2.928511e-01,2.002978e-01,2.023220e-01,2.021189e-01,1.096967e+00,1.097322e+00,1.208029e+00
36,2.302305e-01,5.602911e-01,3.009471e-01,2.055455e-01,2.081118e-01,2.076848e-01,1.114172e+00,1.112159e+00,1.226187e+00
37,2.358417e-01,5.750763e-01,3.088614e-01,2.105228e-01,2.138578e-01,2.131160e-01,1.134630e+00,1.129261e+00,1.248484e+00
38,2.410882e-01,5.896980e-01,3.163971e-01,2.151779e-01,2.194317e-01,2.182860e-01,1.153389e+00,1.152057e+00,1.265934e+00
39,2.460014e-01,6.040861e-01,3.235469e-01,2.195522e-01,2.247915e-01,2.232070e-01,1.161428e+00,1.177208e+00,1.280930e+00
40,2.504933e-01,6.174404e-01,3.300240e-01,2.235937e-01,2.295757e-01,2.276723e-01,1.166922e+00,1.196581e+00,1.295757e+00
41,2.547326e-01,6.307886e-01,3.362866e-01,2.274385e-01,2.342600e-01,2.319871e-01,1.170270e+00,1.211934e+00,1.309326e+00
42,2.588381e-01,6.437647e-01,3.423454e-01,2.311644e-01,2.387565e-01,2.361535e-01,1.175946e+00,1.228090e+00,1.326129e+00
43,2.626747e-01,6.564494e-01,3.481490e-01,2.346570e-01,2.431347e-01,2.401473e-01,1.184330e+00,1.250850e+00,1.344174e+00
44,2.665605e-01,6.699639e-01,3.542366e-01,2.382053e-01,2.478832e-01,2.443577e-01,1.195154e+00,1.273467e+00,1.362360e+00
45,2.705964e-01,6.835092e-01,3.604593e-01,2.418850e-01,2.527249e-01,2.486758e-01,1.207428e+00,1.288067e+00,1.376691e+00
46,2.743405e-01,6.971126e-01,3.665749e-01,2.452928e-01,2.577209e-01,2.529304e-01,1.214597e+00,1.298621e+00,1.389338e+00
47,2.778694e-01,7.100567e-01,3.724188e-01,2.485026e-01,2.625661e-01,2.570133e-01,1.217523e+00,1.314623e+00,1.404561e+00
48,2.812166e-01,7.228392e-01,3.780994e-01,2.515239e-01,2.673340e-01,2.609700e-01,1.220324e+00,1.334232e+00,1.418825e+00
49,2.846856e-01,7.356911e-01,3.837792e-01,2.546423e-01,2.720525e-01,2.649263e-01,1.228890e+00,1.353842e+00,1.433690e+00
50,2.881404e-01,7.480444e-01,3.892869e-01,2.577910e-01,2.765387e-01,2.687790e-01,1.237258e+00,1.369923e+00,1.447595e+00
51,2.914595e-01,7.606859e-01,3.947568e-01,2.608344e-01,2.810965e-01,2.726167e-01,1.247204e+00,1.381700e+00,1.458223e+00
52,2.946238e-01,7.737561e-01,4.002638e-01,2.637451e-01,2.858131e-01,2.764837e-01,1.253707e+00,1.398093e+00,1.471840e+00
53,2.978887e-01,7.868088e-01,4.059288e-01,2.667364e-01,2.906014e-01,2.804536e-01,1.262905e+00,1.409861e+00,1.483828e+00
54,3.014220e-01,7.993441e-01,4.116441e-01,2.699722e-01,2.952208e-01,2.844586e-01,1.270059e+00,1.421072e+00,1.496918e+00
55,3.048797e-01,8.113748e-01,4.171306e-01,2.731686e-01,2.996329e-01,2.883119e-01,1.277586e+00,1.433215e+00,1.507369e+00
56,3.085610e-01,8.239143e-01,4.228883e-01,2.765474e-01,3.041990e-01,2.923339e-01,1.290217e+00,1.444235e+00,1.518276e+00
57,3.125345e-01,8.367534e-01,4.288526e-01,2.801938e-01,3.087710e-01,2.964918e-01,1.303772e+00,1.459246e+00,1.533031e+00
58,3.163203e-01,8.492430e-01,4.345202e-01,2.836899e-01,3.130823e-01,3.004427e-01,1.314960e+00,1.473648e+00,1.547761e+00
59,3.198133e-01,8.611429e-01,4.398414e-01,2.869191e-01,3.171730e-01,3.041518e-01,1.328825e+00,1.490645e+00,1.563025e+00


==> Figures/16in/single_step/errors/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
16,4.128527e-02,9.959506e-02,5.342468e-02,3.693033e-02,3.674103e-02,3.690925e-02,4.003321e-01,4.706219e-01,5.040773e-01
17,4.132064e-02,9.977692e-02,5.353334e-02,3.695999e-02,3.685947e-02,3.698539e-02,4.000938e-01,4.733201e-01,5.049757e-01
18,4.140770e-02,9.979510e-02,5.356334e-02,3.704060e-02,3.684108e-02,3.701008e-02,4.020009e-01,4.728464e-01,5.028445e-01
19,4.132581e-02,9.981929e-02,5.353483e-02,3.697509e-02,3.687077e-02,3.699389e-02,4.022261e-01,4.772469e-01,5.062430e-01
20,4.124717e-02,9.923794e-02,5.334100e-02,3.690959e-02,3.665118e-02,3.685387e-02,4.109004e-01,4.743511e-01,5.070665e-01
21,4.134610e-02,9.927738e-02,5.339670e-02,3.699841e-02,3.663920e-02,3.689222e-02,4.128356e-01,4.744607e-01,5.068633e-01
22,4.128916e-02,9.963985e-02,5.344077e-02,3.694055e-02,3.676870e-02,3.692244e-02,4.051571e-01,4.779223e-01,5.067074e-01
23,4.133200e-02,9.971287e-02,5.346065e-02,3.697871e-02,3.676789e-02,3.693900e-02,4.032883e-01,4.757099e-01,5.022690e-01
24,4.141341e-02,1.000995e-01,5.361674e-02,3.705843e-02,3.690455e-02,3.705039e-02,3.984510e-01,4.756038e-01,5.008197e-01
25,4.138998e-02,1.003785e-01,5.367911e-02,3.704000e-02,3.701424e-02,3.709791e-02,3.927308e-01,4.795095e-01,5.016784e-01
26,4.140709e-02,1.006827e-01,5.377456e-02,3.705990e-02,3.712771e-02,3.716513e-02,3.883006e-01,4.813599e-01,5.013768e-01
27,4.127218e-02,1.006399e-01,5.368945e-02,3.694812e-02,3.713921e-02,3.711303e-02,3.944755e-01,4.796431e-01,4.993377e-01
28,4.103355e-02,1.000364e-01,5.341509e-02,3.674852e-02,3.697718e-02,3.692770e-02,3.975343e-01,4.796542e-01,5.017248e-01
29,4.101294e-02,1.002169e-01,5.347354e-02,3.674158e-02,3.706587e-02,3.697050e-02,3.989664e-01,4.805137e-01,5.051302e-01
30,4.084500e-02,9.993895e-02,5.332214e-02,3.659648e-02,3.699854e-02,3.686975e-02,3.972595e-01,4.791686e-01,5.037195e-01
31,4.072936e-02,9.953480e-02,5.314440e-02,3.648913e-02,3.687174e-02,3.674917e-02,3.986646e-01,4.773599e-01,5.064897e-01
32,4.076356e-02,9.897780e-02,5.309004e-02,3.651874e-02,3.678208e-02,3.672414e-02,4.034063e-01,4.798199e-01,5.093210e-01
33,4.079955e-02,9.847919e-02,5.298734e-02,3.654497e-02,3.662897e-02,3.666095e-02,4.051635e-01,4.783589e-01,5.111709e-01
34,4.079575e-02,9.803833e-02,5.283761e-02,3.653925e-02,3.642990e-02,3.655958e-02,4.050893e-01,4.743009e-01,5.072879e-01
35,4.075240e-02,9.802068e-02,5.276974e-02,3.649681e-02,3.638033e-02,3.650991e-02,4.059161e-01,4.733706e-01,5.086078e-01
36,4.055615e-02,9.784427e-02,5.257030e-02,3.632033e-02,3.628220e-02,3.637148e-02,4.038505e-01,4.701313e-01,5.045512e-01
37,4.050767e-02,9.805088e-02,5.260592e-02,3.628270e-02,3.636657e-02,3.639949e-02,4.057531e-01,4.714942e-01,5.059018e-01
38,4.038849e-02,9.781525e-02,5.246275e-02,3.617341e-02,3.627329e-02,3.629910e-02,4.050775e-01,4.721828e-01,5.082655e-01
39,4.020908e-02,9.759919e-02,5.225080e-02,3.600784e-02,3.616023e-02,3.615071e-02,3.970346e-01,4.752280e-01,5.067494e-01
40,4.024896e-02,9.731233e-02,5.219151e-02,3.604632e-02,3.606539e-02,3.611375e-02,3.900217e-01,4.709627e-01,5.005077e-01
41,4.027700e-02,9.778924e-02,5.230033e-02,3.607667e-02,3.618835e-02,3.618663e-02,3.941962e-01,4.680841e-01,4.984961e-01
42,4.033716e-02,9.783044e-02,5.234560e-02,3.614687e-02,3.616621e-02,3.621620e-02,4.015652e-01,4.723566e-01,5.058733e-01
43,4.035674e-02,9.812024e-02,5.245776e-02,3.617208e-02,3.626630e-02,3.629128e-02,4.089054e-01,4.789152e-01,5.120456e-01
44,4.014066e-02,9.778217e-02,5.223149e-02,3.598907e-02,3.614483e-02,3.614401e-02,4.073173e-01,4.804150e-01,5.100166e-01
45,4.020122e-02,9.748558e-02,5.223526e-02,3.604056e-02,3.609821e-02,3.614600e-02,4.063229e-01,4.804727e-01,5.086795e-01
46,4.024455e-02,9.807301e-02,5.240735e-02,3.607326e-02,3.631566e-02,3.626566e-02,4.044544e-01,4.781227e-01,5.067961e-01
47,4.033089e-02,9.871639e-02,5.260293e-02,3.614393e-02,3.652611e-02,3.640496e-02,4.001492e-01,4.758234e-01,5.082654e-01
48,4.042714e-02,9.869625e-02,5.260330e-02,3.622267e-02,3.644975e-02,3.640182e-02,3.966887e-01,4.747096e-01,5.054506e-01
49,4.037024e-02,9.786145e-02,5.232146e-02,3.616786e-02,3.611663e-02,3.620446e-02,3.945210e-01,4.704379e-01,4.985278e-01
50,4.041294e-02,9.754721e-02,5.224824e-02,3.620905e-02,3.597195e-02,3.615347e-02,3.985506e-01,4.691703e-01,4.993217e-01
51,4.045982e-02,9.728137e-02,5.220506e-02,3.625819e-02,3.585584e-02,3.612708e-02,4.012790e-01,4.735956e-01,5.017981e-01
52,4.040131e-02,9.705938e-02,5.213823e-02,3.620903e-02,3.581150e-02,3.608411e-02,4.047678e-01,4.758032e-01,5.055993e-01
53,4.031577e-02,9.698679e-02,5.206204e-02,3.613817e-02,3.577643e-02,3.602961e-02,4.054005e-01,4.729611e-01,5.068867e-01
54,4.035774e-02,9.738571e-02,5.219976e-02,3.618710e-02,3.591338e-02,3.612338e-02,4.022356e-01,4.799180e-01,5.118266e-01
55,4.047202e-02,9.797461e-02,5.242819e-02,3.629593e-02,3.611718e-02,3.627897e-02,3.988564e-01,4.755350e-01,5.087856e-01
56,4.057387e-02,9.839663e-02,5.259760e-02,3.638937e-02,3.626923e-02,3.639511e-02,3.968670e-01,4.728669e-01,5.033450e-01
57,4.064390e-02,9.835067e-02,5.264341e-02,3.646427e-02,3.627351e-02,3.643228e-02,3.925790e-01,4.771376e-01,5.020749e-01
58,4.061729e-02,9.804046e-02,5.253996e-02,3.644672e-02,3.613617e-02,3.635716e-02,3.927158e-01,4.740815e-01,4.998860e-01
59,4.060596e-02,9.832758e-02,5.254184e-02,3.644268e-02,3.612261e-02,3.635477e-02,3.942355e-01,4.728067e-01,4.994913e-01


==> Figures/1in/rollout/errors/rollout_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
1,3.733290e-02,9.105039e-02,4.886819e-02,3.333783e-02,3.401840e-02,3.373858e-02,3.909727e-01,4.531096e-01,4.760264e-01
2,5.122869e-02,1.249166e-01,6.699023e-02,4.574002e-02,4.658599e-02,4.625113e-02,4.712884e-01,4.964778e-01,5.382425e-01
3,6.551196e-02,1.590499e-01,8.537993e-02,5.852006e-02,5.917334e-02,5.895535e-02,5.569724e-01,5.439972e-01,6.138800e-01
4,7.921553e-02,1.910883e-01,1.028332e-01,7.079580e-02,7.096315e-02,7.101391e-02,6.349499e-01,5.867484e-01,6.789120e-01
5,9.196254e-02,2.215245e-01,1.192569e-01,8.221242e-02,8.219048e-02,8.235841e-02,6.972194e-01,6.312455e-01,7.378734e-01
6,1.037395e-01,2.505734e-01,1.346998e-01,9.275154e-02,9.290951e-02,9.301869e-02,7.568980e-01,6.728798e-01,7.961488e-01
7,1.147228e-01,2.779849e-01,1.491716e-01,1.025872e-01,1.029413e-01,1.030020e-01,8.078057e-01,7.100760e-01,8.539121e-01
8,1.248289e-01,3.040301e-01,1.626863e-01,1.116446e-01,1.124118e-01,1.123191e-01,8.470423e-01,7.468376e-01,9.027323e-01
9,1.342295e-01,3.286611e-01,1.753208e-01,1.200574e-01,1.213520e-01,1.210222e-01,8.818824e-01,7.838525e-01,9.378681e-01
10,1.430895e-01,3.521552e-01,1.872704e-01,1.279812e-01,1.298613e-01,1.292499e-01,9.112187e-01,8.236536e-01,9.702732e-01
11,1.514569e-01,3.746840e-01,1.986774e-01,1.354635e-01,1.380361e-01,1.371012e-01,9.396331e-01,8.610530e-01,1.001449e+00
12,1.595812e-01,3.965977e-01,2.098306e-01,1.427284e-01,1.460693e-01,1.447872e-01,9.654645e-01,8.923829e-01,1.032837e+00
13,1.674028e-01,4.183905e-01,2.207774e-01,1.497230e-01,1.540751e-01,1.523230e-01,9.880252e-01,9.247283e-01,1.060773e+00
14,1.746994e-01,4.395804e-01,2.312257e-01,1.562459e-01,1.618473e-01,1.595057e-01,1.010276e+00,9.549754e-01,1.090007e+00
15,1.819135e-01,4.606194e-01,2.416041e-01,1.626878e-01,1.695641e-01,1.666384e-01,1.032274e+00,9.891227e-01,1.120622e+00
16,1.885788e-01,4.806963e-01,2.514283e-01,1.686144e-01,1.770020e-01,1.733921e-01,1.056259e+00,1.019580e+00,1.146890e+00
17,1.950645e-01,5.003716e-01,2.610916e-01,1.743728e-01,1.843891e-01,1.800468e-01,1.080567e+00,1.056289e+00,1.178151e+00
18,2.013294e-01,5.191156e-01,2.703976e-01,1.799533e-01,1.915222e-01,1.864809e-01,1.098943e+00,1.088804e+00,1.201186e+00
19,2.075031e-01,5.368537e-01,2.793533e-01,1.854666e-01,1.982986e-01,1.926833e-01,1.109439e+00,1.118176e+00,1.222365e+00
20,2.136574e-01,5.546998e-01,2.882613e-01,1.909834e-01,2.050278e-01,1.988573e-01,1.126792e+00,1.148033e+00,1.251528e+00
21,2.196552e-01,5.734115e-01,2.972420e-01,1.963703e-01,2.119861e-01,2.050847e-01,1.147233e+00,1.173336e+00,1.278607e+00
22,2.252024e-01,5.920668e-01,3.058852e-01,2.013796e-01,2.188650e-01,2.110882e-01,1.166921e+00,1.198361e+00,1.306290e+00
23,2.307127e-01,6.108335e-01,3.145530e-01,2.063652e-01,2.258121e-01,2.171195e-01,1.184261e+00,1.231361e+00,1.334334e+00
24,2.358024e-01,6.284682e-01,3.226978e-01,2.109690e-01,2.323947e-01,2.227849e-01,1.193192e+00,1.257413e+00,1.355948e+00
25,2.404566e-01,6.449763e-01,3.302639e-01,2.151691e-01,2.385534e-01,2.280405e-01,1.199440e+00,1.278794e+00,1.371515e+00
26,2.449696e-01,6.612452e-01,3.376212e-01,2.192443e-01,2.445738e-01,2.331574e-01,1.210930e+00,1.302275e+00,1.389979e+00
27,2.493138e-01,6.771052e-01,3.447526e-01,2.231749e-01,2.504282e-01,2.381278e-01,1.219420e+00,1.322124e+00,1.403373e+00
28,2.535085e-01,6.929997e-01,3.518274e-01,2.269827e-01,2.563465e-01,2.430763e-01,1.229727e+00,1.344086e+00,1.421739e+00
29,2.576559e-01,7.091779e-01,3.590119e-01,2.307533e-01,2.624722e-01,2.481166e-01,1.239635e+00,1.371618e+00,1.445154e+00
30,2.616838e-01,7.256761e-01,3.662699e-01,2.344160e-01,2.688006e-01,2.532148e-01,1.243766e+00,1.398318e+00,1.465227e+00
31,2.655578e-01,7.418130e-01,3.733825e-01,2.379421e-01,2.750602e-01,2.582165e-01,1.244079e+00,1.423030e+00,1.481280e+00
32,2.695743e-01,7.574203e-01,3.804660e-01,2.415994e-01,2.811610e-01,2.632062e-01,1.250337e+00,1.444022e+00,1.499907e+00
33,2.735358e-01,7.720097e-01,3.872314e-01,2.451990e-01,2.868668e-01,2.679709e-01,1.256190e+00,1.462309e+00,1.514690e+00
34,2.772084e-01,7.865396e-01,3.937791e-01,2.485337e-01,2.925291e-01,2.725873e-01,1.265602e+00,1.476821e+00,1.530214e+00
35,2.807859e-01,8.018838e-01,4.004475e-01,2.517844e-01,2.984410e-01,2.772959e-01,1.276293e+00,1.490630e+00,1.544973e+00
36,2.842821e-01,8.163748e-01,4.067748e-01,2.549533e-01,3.039713e-01,2.817596e-01,1.285076e+00,1.503619e+00,1.559750e+00
37,2.876900e-01,8.308986e-01,4.130261e-01,2.580326e-01,3.094459e-01,2.861510e-01,1.291310e+00,1.519752e+00,1.573695e+00
38,2.910754e-01,8.455682e-01,4.192618e-01,2.610981e-01,3.148835e-01,2.905186e-01,1.296670e+00,1.538484e+00,1.588546e+00
39,2.943332e-01,8.590872e-01,4.250646e-01,2.640703e-01,3.198246e-01,2.945843e-01,1.300323e+00,1.554960e+00,1.603477e+00
40,2.973202e-01,8.721459e-01,4.305304e-01,2.668124e-01,3.245288e-01,2.984207e-01,1.302655e+00,1.567142e+00,1.610893e+00
41,3.001526e-01,8.855492e-01,4.359745e-01,2.694470e-01,3.293000e-01,3.022468e-01,1.308297e+00,1.574158e+00,1.617490e+00
42,3.027661e-01,8.992020e-01,4.413153e-01,2.719075e-01,3.341038e-01,3.060116e-01,1.320166e+00,1.582536e+00,1.625594e+00
43,3.054931e-01,9.134954e-01,4.468915e-01,2.744757e-01,3.391618e-01,3.099495e-01,1.339886e+00,1.592242e+00,1.635582e+00
44,3.081666e-01,9.280028e-01,4.525329e-01,2.769958e-01,3.443570e-01,3.139400e-01,1.355308e+00,1.603548e+00,1.649477e+00
45,3.103713e-01,9.419510e-01,4.577854e-01,2.790744e-01,3.494160e-01,3.176626e-01,1.356948e+00,1.615141e+00,1.662418e+00
46,3.124414e-01,9.553596e-01,4.628324e-01,2.810182e-01,3.542751e-01,3.212385e-01,1.357895e+00,1.627839e+00,1.674467e+00
47,3.147406e-01,9.685463e-01,4.679776e-01,2.831695e-01,3.590823e-01,3.248958e-01,1.363063e+00,1.643369e+00,1.690046e+00
48,3.170269e-01,9.813511e-01,4.730092e-01,2.853113e-01,3.637559e-01,3.284785e-01,1.374664e+00,1.660414e+00,1.706488e+00
49,3.192968e-01,9.941676e-01,4.780354e-01,2.874498e-01,3.684331e-01,3.320566e-01,1.376188e+00,1.675460e+00,1.719146e+00
50,3.215203e-01,1.005796e+00,4.826965e-01,2.895548e-01,3.726887e-01,3.353896e-01,1.380226e+00,1.687273e+00,1.728887e+00
51,3.237079e-01,1.016989e+00,4.872061e-01,2.916185e-01,3.768052e-01,3.386191e-01,1.384291e+00,1.694693e+00,1.732228e+00
52,3.258498e-01,1.028012e+00,4.916782e-01,2.936243e-01,3.809232e-01,3.418213e-01,1.389579e+00,1.705436e+00,1.743554e+00
53,3.276756e-01,1.038988e+00,4.959679e-01,2.953421e-01,3.850371e-01,3.448941e-01,1.393791e+00,1.720542e+00,1.761629e+00
54,3.293455e-01,1.049750e+00,5.000963e-01,2.969141e-01,3.890263e-01,3.478373e-01,1.391984e+00,1.734481e+00,1.773713e+00
55,3.311013e-01,1.060431e+00,5.042160e-01,2.985674e-01,3.929199e-01,3.507622e-01,1.395803e+00,1.744807e+00,1.781683e+00
56,3.330663e-01,1.070560e+00,5.082482e-01,3.003975e-01,3.965163e-01,3.535998e-01,1.396384e+00,1.750054e+00,1.783817e+00
57,3.353093e-01,1.080469e+00,5.123313e-01,3.024758e-01,3.999312e-01,3.564510e-01,1.399571e+00,1.753509e+00,1.787588e+00
58,3.376574e-01,1.090141e+00,5.162973e-01,3.046459e-01,4.031174e-01,3.592097e-01,1.404765e+00,1.757388e+00,1.794761e+00
59,3.397651e-01,1.099414e+00,5.199529e-01,3.066108e-01,4.061261e-01,3.617699e-01,1.413482e+00,1.765721e+00,1.804742e+00


==> Figures/1in/rollout/errors/rollout_t20_errors.csv <==
sample_id,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
0,3.766013e-01,8.492528e-01,5.011997e-01,3.537880e-01,3.848483e-01,3.696445e-01,2.225965e+00,2.269091e+00,2.269091e+00
1,2.127106e-01,5.018005e-01,2.872234e-01,1.897342e-01,2.099535e-01,2.000994e-01,1.332356e+00,1.197491e+00,1.332356e+00
2,2.905483e-01,6.989282e-01,3.759967e-01,2.629647e-01,2.562323e-01,2.596203e-01,1.229962e+00,1.554467e+00,1.554467e+00
3,4.546159e-01,8.498986e-01,5.315081e-01,3.944544e-01,3.061857e-01,3.530892e-01,1.668946e+00,1.326962e+00,1.668946e+00
4,4.194818e-02,1.567595e-01,5.963474e-02,3.888710e-02,4.248833e-02,4.072754e-02,2.374197e-01,2.887265e-01,2.887265e-01
5,2.129409e-01,6.754028e-01,3.170322e-01,1.871827e-01,2.338222e-01,2.117902e-01,1.272474e+00,1.586017e+00,1.586017e+00
6,2.932841e-01,1.012474e+00,4.649450e-01,2.758411e-01,3.819742e-01,3.331610e-01,1.095643e+00,1.901111e+00,1.901111e+00
7,3.110762e-01,8.609040e-01,4.336602e-01,2.789070e-01,3.135941e-01,2.967578e-01,1.393538e+00,1.565090e+00,1.565090e+00
8,2.801769e-01,6.506651e-01,3.670147e-01,2.602472e-01,2.666749e-01,2.634807e-01,1.550817e+00,1.820762e+00,1.820762e+00
9,3.069475e-01,6.917402e-01,4.023378e-01,2.737941e-01,2.852263e-01,2.795686e-01,1.284925e+00,1.559180e+00,1.559180e+00
10,3.654518e-01,6.418976e-01,4.568017e-01,3.144078e-01,3.356195e-01,3.251866e-01,1.990355e+00,1.459625e+00,1.990355e+00
11,6.546346e-02,1.449038e-01,7.884024e-02,6.296507e-02,5.036592e-02,5.701458e-02,7.284228e-01,3.225569e-01,7.284228e-01
12,2.262719e-01,5.224619e-01,3.042123e-01,1.854985e-01,2.050400e-01,1.955135e-01,7.227356e-01,1.107688e+00,1.107688e+00
13,1.970106e-01,4.538236e-01,2.509212e-01,1.913710e-01,1.811577e-01,1.863343e-01,1.939618e+00,1.771059e+00,1.939618e+00
14,2.921082e-01,8.082421e-01,4.426367e-01,2.576740e-01,3.506158e-01,3.076746e-01,9.564014e-01,1.771068e+00,1.771068e+00
15,1.801476e-01,5.443655e-01,2.578094e-01,1.735391e-01,2.017145e-01,1.881550e-01,1.135251e+00,1.177671e+00,1.177671e+00
16,2.320751e-01,7.165285e-01,3.536013e-01,1.933803e-01,2.555953e-01,2.266329e-01,1.121084e+00,1.918139e+00,1.918139e+00
17,2.050449e-01,5.844960e-01,2.731351e-01,1.914103e-01,1.905250e-01,1.909682e-01,1.269789e+00,8.237492e-01,1.269789e+00
18,1.043249e-01,2.546113e-01,1.353001e-01,1.000258e-01,9.751029e-02,9.877607e-02,1.124353e+00,7.989085e-01,1.124353e+00
19,3.071532e-01,7.928631e-01,4.124696e-01,2.832094e-01,2.972223e-01,2.903004e-01,1.195126e+00,1.707251e+00,1.707251e+00
20,5.428743e-02,1.974345e-01,8.356407e-02,4.941519e-02,6.382529e-02,5.707683e-02,3.330423e-01,2.818015e-01,3.330423e-01
21,3.354414e-01,6.423559e-01,3.944497e-01,2.953655e-01,2.315325e-01,2.653753e-01,1.263025e+00,1.224015e+00,1.263025e+00
22,6.839476e-02,2.316989e-01,9.124684e-02,6.303795e-02,6.056327e-02,6.181299e-02,8.322293e-01,4.781572e-01,8.322293e-01
23,8.878022e-02,2.676789e-01,1.345597e-01,8.607399e-02,1.134030e-01,1.006702e-01,1.184503e+00,1.115739e+00,1.184503e+00
24,7.030626e-02,2.228946e-01,1.076306e-01,6.632364e-02,8.779170e-02,7.780170e-02,5.702201e-01,6.107380e-01,6.107380e-01
25,3.908964e-01,1.299806e+00,5.470716e-01,3.685667e-01,3.978259e-01,3.834755e-01,2.420748e+00,2.466345e+00,2.466345e+00
26,1.271543e-01,3.284986e-01,1.666355e-01,1.217841e-01,1.196936e-01,1.207433e-01,7.104092e-01,8.495024e-01,8.495024e-01
27,7.287374e-02,2.372664e-01,1.106709e-01,6.757578e-02,8.731662e-02,7.807264e-02,7.884027e-01,5.381501e-01,7.884027e-01
28,5.582278e-01,1.118117e+00,6.899748e-01,4.831531e-01,4.460343e-01,4.649642e-01,1.996984e+00,2.419488e+00,2.419488e+00
29,2.848588e-01,8.144094e-01,4.297513e-01,2.465812e-01,3.279106e-01,2.901101e-01,1.195973e+00,1.608566e+00,1.608566e+00
30,1.541994e-01,2.690676e-01,1.754202e-01,1.301640e-01,9.310629e-02,1.131624e-01,6.904456e-01,3.793738e-01,6.904456e-01
31,1.204548e-01,3.667802e-01,1.693715e-01,1.165843e-01,1.299244e-01,1.234347e-01,1.216161e+00,1.084784e+00,1.216161e+00
32,2.911127e-01,6.360016e-01,4.044591e-01,2.313578e-01,2.891532e-01,2.618549e-01,1.192358e+00,1.627249e+00,1.627249e+00
33,1.262552e-01,2.617285e-01,1.570727e-01,1.213817e-01,1.123082e-01,1.169330e-01,7.634748e-01,6.384388e-01,7.634748e-01
34,1.011870e-01,3.426811e-01,1.575166e-01,9.329449e-02,1.253259e-01,1.104772e-01,6.751163e-01,1.032758e+00,1.032758e+00
35,1.434220e-01,3.369962e-01,1.826193e-01,1.384318e-01,1.298296e-01,1.341996e-01,1.105585e+00,8.723302e-01,1.105585e+00
36,4.322057e-01,1.454173e+00,6.594940e-01,3.410891e-01,4.410817e-01,3.942682e-01,1.934358e+00,2.042863e+00,2.042863e+00
37,1.409321e-01,4.241481e-01,2.087724e-01,1.351290e-01,1.696590e-01,1.533689e-01,1.125284e+00,9.263512e-01,1.125284e+00
38,1.818166e-01,4.792752e-01,2.501827e-01,1.752770e-01,1.942369e-01,1.850000e-01,1.030537e+00,1.661498e+00,1.661498e+00
39,1.382579e-01,3.210494e-01,1.796078e-01,1.327886e-01,1.328442e-01,1.328164e-01,1.004056e+00,7.743130e-01,1.004056e+00
40,1.957710e-01,4.499212e-01,2.405977e-01,1.666055e-01,1.408556e-01,1.542688e-01,8.111255e-01,8.250205e-01,8.250205e-01
41,4.222795e-02,1.960403e-01,7.040589e-02,4.006006e-02,5.726472e-02,4.941688e-02,3.389626e-01,4.196031e-01,4.196031e-01
42,3.626269e-01,6.098118e-01,4.393359e-01,3.064670e-01,3.022512e-01,3.043664e-01,1.433702e+00,1.181757e+00,1.433702e+00
43,3.944229e-01,8.866907e-01,4.942627e-01,3.583843e-01,3.259981e-01,3.425742e-01,1.731273e+00,1.562279e+00,1.731273e+00
44,4.027365e-01,1.204864e+00,5.664608e-01,3.701457e-01,4.148161e-01,3.931159e-01,2.141116e+00,1.957825e+00,2.141116e+00
45,1.508897e-01,4.287497e-01,1.990704e-01,1.456300e-01,1.415015e-01,1.435806e-01,1.120855e+00,1.089450e+00,1.120855e+00
46,1.959279e-01,4.240831e-01,2.439092e-01,1.762879e-01,1.597816e-01,1.682373e-01,1.146623e+00,8.808925e-01,1.146623e+00
47,5.229731e-01,9.364336e-01,6.248679e-01,3.916970e-01,3.439094e-01,3.685785e-01,2.180010e+00,1.573309e+00,2.180010e+00
48,9.576004e-02,3.415276e-01,1.607672e-01,9.172679e-02,1.402019e-01,1.184702e-01,9.088275e-01,1.021458e+00,1.021458e+00
49,1.283647e-01,4.600039e-01,1.911851e-01,1.225839e-01,1.487595e-01,1.363015e-01,1.158701e+00,1.062841e+00,1.158701e+00
50,2.442599e-01,4.888377e-01,3.074965e-01,2.095974e-01,2.061867e-01,2.078991e-01,1.119103e+00,1.033281e+00,1.119103e+00
51,9.327776e-02,2.424383e-01,1.303041e-01,8.979967e-02,1.038719e-01,9.709109e-02,1.282130e+00,7.147647e-01,1.282130e+00
52,4.205697e-01,7.238206e-01,5.197436e-01,3.454150e-01,3.603610e-01,3.529671e-01,1.807525e+00,1.763814e+00,1.807525e+00
53,1.586376e-01,3.962796e-01,2.091330e-01,1.416035e-01,1.432079e-01,1.424079e-01,7.662349e-01,6.187949e-01,7.662349e-01
54,9.081318e-02,2.600967e-01,1.194871e-01,8.675776e-02,8.352082e-02,8.515466e-02,7.447379e-01,6.436260e-01,7.447379e-01
55,3.678073e-01,6.871830e-01,4.495472e-01,3.233021e-01,3.003993e-01,3.120609e-01,1.400434e+00,1.439133e+00,1.439133e+00
56,1.063907e-01,2.925354e-01,1.458050e-01,9.638279e-02,1.041847e-01,1.003596e-01,6.248304e-01,6.796457e-01,6.796457e-01
57,2.791731e-01,5.692248e-01,3.609460e-01,2.425133e-01,2.570257e-01,2.498749e-01,1.810546e+00,1.308782e+00,1.810546e+00
58,2.140972e-01,1.790186e+00,3.454482e-01,2.054472e-01,2.651307e-01,2.371738e-01,1.214842e+00,1.094073e+00,1.214842e+00
59,4.941469e-01,8.668707e-01,5.433658e-01,4.712417e-01,2.765779e-01,3.863703e-01,2.445280e+00,2.044766e+00,2.445280e+00
60,4.160326e-01,8.181763e-01,5.148488e-01,3.545136e-01,3.325364e-01,3.437007e-01,1.581662e+00,1.538988e+00,1.581662e+00
61,4.564549e-01,9.366742e-01,5.456339e-01,3.768099e-01,3.036109e-01,3.421734e-01,1.668563e+00,1.689881e+00,1.689881e+00
62,4.763842e-02,1.075463e-01,5.826572e-02,4.518327e-02,3.785617e-02,4.168104e-02,2.751843e-01,3.319287e-01,3.319287e-01
63,1.616437e-01,2.862681e-01,1.936009e-01,1.531992e-01,1.370861e-01,1.453661e-01,8.457618e-01,9.245908e-01,9.245908e-01
64,2.816098e-01,6.618724e-01,4.120188e-01,2.375148e-01,3.241239e-01,2.841387e-01,1.399292e+00,1.446694e+00,1.446694e+00
65,3.667807e-02,1.198166e-01,5.141677e-02,3.427389e-02,3.727835e-02,3.580765e-02,2.086976e-01,2.058931e-01,2.086976e-01
66,3.678567e-01,9.791750e-01,5.420042e-01,3.298521e-01,4.285788e-01,3.824148e-01,2.277266e+00,2.425895e+00,2.425895e+00
67,9.637120e-02,3.434565e-01,1.338595e-01,9.171718e-02,9.600807e-02,9.388714e-02,8.701664e-01,7.217945e-01,8.701664e-01
68,5.668661e-02,1.681078e-01,7.172162e-02,5.160057e-02,4.422328e-02,4.805371e-02,2.735541e-01,3.636911e-01,3.636911e-01
69,7.415041e-02,2.291602e-01,1.063622e-01,7.061416e-02,8.198235e-02,7.650969e-02,6.295645e-01,7.113702e-01,7.113702e-01
70,1.822599e-01,5.332465e-01,2.642097e-01,1.701121e-01,2.055335e-01,1.886560e-01,8.695783e-01,1.001326e+00,1.001326e+00
71,8.136560e-02,1.999604e-01,1.094194e-01,7.725201e-02,8.298719e-02,8.017091e-02,7.514916e-01,6.252177e-01,7.514916e-01
72,1.143480e-01,3.196622e-01,1.657238e-01,1.106942e-01,1.357943e-01,1.238816e-01,8.657534e-01,8.817553e-01,8.817553e-01
73,3.111447e-01,4.663550e-01,3.565474e-01,2.603950e-01,2.260607e-01,2.438329e-01,1.815777e+00,1.715507e+00,1.815777e+00
74,2.663295e-01,8.145342e-01,3.857139e-01,2.610960e-01,3.105480e-01,2.868895e-01,1.404220e+00,1.299940e+00,1.404220e+00
75,3.106601e-01,1.025885e+00,4.588382e-01,2.909441e-01,3.535779e-01,3.237791e-01,1.424468e+00,1.818941e+00,1.818941e+00
76,2.989578e-01,6.828659e-01,3.865688e-01,2.666467e-01,2.651630e-01,2.659059e-01,1.302063e+00,1.411435e+00,1.411435e+00
77,3.901106e-02,1.341088e-01,5.390180e-02,3.623512e-02,3.773091e-02,3.699058e-02,2.949112e-01,2.364983e-01,2.949112e-01
78,2.972107e-01,9.115377e-01,4.255784e-01,2.494429e-01,2.890877e-01,2.699939e-01,8.863255e-01,1.227620e+00,1.227620e+00
79,4.138567e-01,1.333015e+00,5.860931e-01,3.782754e-01,4.223350e-01,4.009109e-01,2.039262e+00,2.289257e+00,2.289257e+00
80,1.105179e-01,2.924482e-01,1.491115e-01,1.064840e-01,1.121144e-01,1.093354e-01,7.315903e-01,7.846075e-01,7.846075e-01
81,1.720573e-01,4.656777e-01,2.500053e-01,1.657946e-01,2.071634e-01,1.876226e-01,1.656012e+00,1.485632e+00,1.656012e+00
82,1.660293e-01,6.197302e-01,2.803547e-01,1.580776e-01,2.411729e-01,2.039030e-01,1.181481e+00,1.719940e+00,1.719940e+00
83,3.934563e-02,1.093129e-01,5.103054e-02,3.562921e-02,3.327562e-02,3.447251e-02,2.629840e-01,2.543952e-01,2.629840e-01
84,2.861371e-01,7.101077e-01,3.706529e-01,2.479345e-01,2.393388e-01,2.436745e-01,1.143651e+00,1.088844e+00,1.143651e+00
85,3.570697e-01,8.514629e-01,4.760929e-01,3.199100e-01,3.403029e-01,3.302639e-01,1.185426e+00,1.316781e+00,1.316781e+00
86,3.659907e-01,5.266450e-01,4.220179e-01,3.029725e-01,2.907644e-01,2.969312e-01,1.497348e+00,1.566419e+00,1.566419e+00
87,6.713495e-02,1.903357e-01,9.495419e-02,6.424447e-02,7.414494e-02,6.937156e-02,6.099962e-01,4.794049e-01,6.099962e-01
88,4.657282e-02,2.130989e-01,8.109091e-02,4.267396e-02,6.577407e-02,5.544048e-02,5.778923e-01,5.024322e-01,5.778923e-01
89,3.838173e-01,7.983515e-01,5.124319e-01,3.195551e-01,3.686270e-01,3.449647e-01,1.483191e+00,1.889296e+00,1.889296e+00
90,3.358126e-02,1.363756e-01,5.391901e-02,3.058129e-02,4.182397e-02,3.663646e-02,4.990647e-01,2.816879e-01,4.990647e-01
91,3.003621e-01,8.914647e-01,4.463435e-01,2.527071e-01,3.208956e-01,2.888207e-01,1.019706e+00,1.329460e+00,1.329460e+00
92,1.660959e-01,4.551107e-01,2.496619e-01,1.425659e-01,1.913519e-01,1.687314e-01,1.396689e+00,1.237122e+00,1.396689e+00
93,6.393362e-02,1.782261e-01,8.832511e-02,6.213135e-02,6.818514e-02,6.522851e-02,5.291906e-01,4.001829e-01,5.291906e-01
94,6.713145e-02,1.759197e-01,8.896098e-02,6.377094e-02,6.427494e-02,6.402344e-02,7.333572e-01,6.856944e-01,7.333572e-01
95,4.444161e-01,1.027969e+00,5.279064e-01,4.328220e-01,3.233865e-01,3.820430e-01,2.176054e+00,1.589191e+00,2.176054e+00
96,6.422240e-02,1.914239e-01,8.543617e-02,5.863289e-02,5.748472e-02,5.806164e-02,3.118507e-01,5.348873e-01,5.348873e-01
97,3.578134e-01,7.881740e-01,4.573572e-01,3.323128e-01,3.248428e-01,3.285989e-01,1.608860e+00,1.584575e+00,1.608860e+00
98,1.414800e-01,3.598362e-01,1.836885e-01,1.140158e-01,1.097944e-01,1.119250e-01,7.973222e-01,6.456700e-01,7.973222e-01
99,1.332405e-01,3.274813e-01,1.755601e-01,1.272639e-01,1.293463e-01,1.283093e-01,1.078318e+00,8.512036e-01,1.078318e+00
100,1.189261e-01,4.112698e-01,1.906199e-01,1.079955e-01,1.526679e-01,1.322318e-01,8.762385e-01,9.433534e-01,9.433534e-01
101,1.245762e-01,4.350503e-01,1.942031e-01,1.194725e-01,1.596697e-01,1.410108e-01,1.125552e+00,9.164466e-01,1.125552e+00
102,6.352467e-02,2.236001e-01,1.022576e-01,6.106284e-02,8.661522e-02,7.493619e-02,4.732615e-01,7.015584e-01,7.015584e-01
103,1.228797e-01,4.326607e-01,1.750021e-01,1.169116e-01,1.296298e-01,1.234346e-01,9.665603e-01,8.938650e-01,9.665603e-01
104,9.934724e-02,2.382641e-01,1.352014e-01,9.560386e-02,1.071734e-01,1.015535e-01,6.245552e-01,8.171396e-01,8.171396e-01
105,2.404865e-01,5.796175e-01,3.209485e-01,2.281460e-01,2.421457e-01,2.352500e-01,1.458086e+00,1.201437e+00,1.458086e+00
106,3.737396e-02,1.324767e-01,5.291850e-02,3.401772e-02,3.719617e-02,3.564239e-02,2.096874e-01,2.514340e-01,2.514340e-01
107,4.099818e-01,5.631046e-01,4.501252e-01,3.564739e-01,2.688993e-01,3.157376e-01,1.509601e+00,1.497453e+00,1.509601e+00
108,1.247534e-01,3.165159e-01,1.748723e-01,1.199616e-01,1.413722e-01,1.311047e-01,1.335013e+00,1.219228e+00,1.335013e+00
109,6.286467e-01,1.378254e+00,8.494979e-01,4.990119e-01,5.759435e-01,5.388525e-01,2.615118e+00,2.320373e+00,2.615118e+00
110,4.124846e-02,1.335948e-01,6.240756e-02,3.873651e-02,4.974115e-02,4.457970e-02,4.338959e-01,4.413286e-01,4.413286e-01
111,3.589227e-01,9.226415e-01,4.748468e-01,3.027318e-01,3.058331e-01,3.042864e-01,1.315735e+00,1.185244e+00,1.315735e+00
112,1.695436e-01,5.667827e-01,2.891442e-01,1.624053e-01,2.608564e-01,2.172804e-01,8.742440e-01,1.708866e+00,1.708866e+00
113,6.747702e-02,1.446100e-01,8.240596e-02,6.403285e-02,5.462589e-02,5.951552e-02,3.464870e-01,2.632070e-01,3.464870e-01
114,1.965383e-01,6.517472e-01,2.953486e-01,1.754323e-01,2.207553e-01,1.993858e-01,8.027669e-01,1.003303e+00,1.003303e+00
115,3.679149e-02,1.815476e-01,6.148287e-02,3.389416e-02,4.823050e-02,4.168330e-02,4.668639e-01,2.977799e-01,4.668639e-01
116,7.329459e-02,2.122580e-01,1.045736e-01,7.024612e-02,8.214836e-02,7.642929e-02,8.130783e-01,5.267961e-01,8.130783e-01
117,5.264517e-02,1.421596e-01,6.789747e-02,4.805350e-02,4.454799e-02,4.633391e-02,5.071609e-01,2.250910e-01,5.071609e-01
118,2.220730e-01,7.722966e-01,3.395290e-01,2.031455e-01,2.615777e-01,2.341912e-01,1.215857e+00,1.449121e+00,1.449121e+00
119,2.250092e-01,6.651443e-01,2.945439e-01,2.186096e-01,2.059565e-01,2.123773e-01,1.209918e+00,1.253883e+00,1.253883e+00
120,1.722086e-01,5.149608e-01,2.307904e-01,1.614465e-01,1.611362e-01,1.612914e-01,1.102402e+00,1.680961e+00,1.680961e+00
121,1.487866e-01,3.788984e-01,1.890215e-01,1.231562e-01,1.113449e-01,1.173992e-01,6.132050e-01,4.318041e-01,6.132050e-01
122,7.117131e-02,2.530211e-01,1.073907e-01,6.689332e-02,8.347815e-02,7.564165e-02,6.543680e-01,6.835126e-01,6.835126e-01
123,3.225151e-01,9.134693e-01,4.355381e-01,2.994213e-01,3.091510e-01,3.043250e-01,1.302283e+00,1.668097e+00,1.668097e+00
124,4.239323e-02,1.257381e-01,5.905577e-02,4.033230e-02,4.430646e-02,4.236600e-02,6.551298e-01,4.018165e-01,6.551298e-01
125,6.519368e-02,1.706682e-01,8.817615e-02,6.161910e-02,6.553995e-02,6.360973e-02,6.317632e-01,4.263295e-01,6.317632e-01
126,3.370592e-01,8.398073e-01,4.534566e-01,2.747850e-01,2.938039e-01,2.844534e-01,1.476272e+00,1.525141e+00,1.525141e+00
127,3.316079e-02,9.751762e-02,4.544368e-02,3.070442e-02,3.251721e-02,3.162381e-02,2.582029e-01,2.128983e-01,2.582029e-01
128,4.021434e-01,1.186549e+00,6.067236e-01,3.604281e-01,4.738057e-01,4.209515e-01,1.800877e+00,2.259839e+00,2.259839e+00
129,5.806224e-01,1.085922e+00,7.577866e-01,4.942611e-01,5.787215e-01,5.381508e-01,2.663351e+00,2.730372e+00,2.730372e+00
130,2.287313e-01,8.242044e-01,3.361811e-01,2.056524e-01,2.426131e-01,2.248933e-01,9.221206e-01,1.130728e+00,1.130728e+00
131,6.351079e-02,1.522468e-01,8.237105e-02,6.007526e-02,5.899660e-02,5.953837e-02,8.174031e-01,6.617432e-01,8.174031e-01
132,3.874618e-01,1.312453e+00,5.382265e-01,3.495382e-01,3.695148e-01,3.596652e-01,1.425022e+00,1.324599e+00,1.425022e+00
133,1.920870e-01,7.598620e-01,2.917143e-01,1.854102e-01,2.294983e-01,2.086222e-01,1.082762e+00,1.140722e+00,1.140722e+00
134,4.811247e-01,1.020896e+00,6.287325e-01,3.783142e-01,4.039595e-01,3.913469e-01,1.910769e+00,1.364071e+00,1.910769e+00
135,1.227606e-01,2.811131e-01,1.596474e-01,1.162843e-01,1.174598e-01,1.168735e-01,7.642566e-01,8.258318e-01,8.258318e-01
136,6.072007e-02,2.020488e-01,9.617646e-02,5.801792e-02,8.103547e-02,7.047278e-02,6.503468e-01,5.693285e-01,6.503468e-01
137,1.428001e-01,3.599907e-01,1.937843e-01,1.353361e-01,1.473162e-01,1.414530e-01,1.189407e+00,1.264547e+00,1.264547e+00
138,2.153117e-01,6.276877e-01,3.112510e-01,1.967879e-01,2.365566e-01,2.175828e-01,1.669693e+00,1.193404e+00,1.669693e+00
139,1.219006e-01,2.978693e-01,1.682837e-01,1.169448e-01,1.348882e-01,1.262357e-01,7.938339e-01,1.255569e+00,1.255569e+00
140,3.609249e-01,8.098010e-01,5.040900e-01,2.657790e-01,3.311129e-01,3.002284e-01,1.373973e+00,1.343218e+00,1.373973e+00
141,3.242918e-01,1.106223e+00,5.112849e-01,2.766893e-01,3.803164e-01,3.325639e-01,1.409992e+00,2.083947e+00,2.083947e+00
142,1.663123e-01,3.323288e-01,2.097734e-01,1.453088e-01,1.440203e-01,1.446660e-01,9.847780e-01,1.252600e+00,1.252600e+00
143,4.333589e-01,1.376289e+00,6.663571e-01,3.756378e-01,5.014670e-01,4.430423e-01,1.787083e+00,2.298463e+00,2.298463e+00
144,1.537489e-01,3.613909e-01,1.940627e-01,1.460125e-01,1.333043e-01,1.398029e-01,1.168901e+00,8.862723e-01,1.168901e+00
145,5.955384e-01,1.029717e+00,7.240424e-01,4.941801e-01,4.805686e-01,4.874219e-01,1.756518e+00,2.541983e+00,2.541983e+00
146,1.135510e-01,3.673227e-01,1.757468e-01,1.076618e-01,1.448340e-01,1.276086e-01,7.757082e-01,9.565526e-01,9.565526e-01
147,8.749042e-02,2.822996e-01,1.291096e-01,8.479431e-02,1.034761e-01,9.459750e-02,7.306784e-01,5.947594e-01,7.306784e-01
148,1.973751e-01,5.516314e-01,2.889625e-01,1.605087e-01,2.014858e-01,1.821532e-01,1.214419e+00,1.624697e+00,1.624697e+00
149,4.668319e-02,1.197645e-01,6.177281e-02,4.386105e-02,4.436559e-02,4.411403e-02,3.993122e-01,4.164993e-01,4.164993e-01
150,1.237283e-01,2.432404e-01,1.513188e-01,1.197918e-01,1.077237e-01,1.139177e-01,1.604714e+00,9.696839e-01,1.604714e+00
151,7.464071e-02,2.275514e-01,1.055833e-01,7.203847e-02,8.136145e-02,7.684148e-02,4.809172e-01,4.085044e-01,4.809172e-01
152,4.288908e-01,9.284629e-01,5.552585e-01,3.755225e-01,3.852589e-01,3.804218e-01,2.082334e+00,1.710149e+00,2.082334e+00
153,1.600932e-01,4.882250e-01,2.403602e-01,1.551001e-01,1.995515e-01,1.787132e-01,1.035531e+00,1.777816e+00,1.777816e+00
154,3.723072e-01,9.915709e-01,5.167773e-01,3.186027e-01,3.593584e-01,3.395925e-01,1.422530e+00,2.070469e+00,2.070469e+00
155,5.509099e-02,1.791437e-01,7.629485e-02,5.148366e-02,5.451658e-02,5.302181e-02,4.823416e-01,3.236378e-01,4.823416e-01
156,3.183103e-01,4.750749e-01,3.548059e-01,2.771588e-01,2.052205e-01,2.438570e-01,1.653524e+00,1.000960e+00,1.653524e+00
157,7.339018e-02,1.580205e-01,8.984149e-02,6.943327e-02,5.959569e-02,6.470171e-02,3.969159e-01,4.294568e-01,4.294568e-01
158,1.946224e-01,4.602157e-01,2.524101e-01,1.621064e-01,1.601016e-01,1.611071e-01,6.924936e-01,9.784461e-01,9.784461e-01
159,3.708932e-01,6.872581e-01,4.477040e-01,3.401139e-01,3.030734e-01,3.221265e-01,1.708487e+00,1.829851e+00,1.829851e+00
160,4.095572e-02,1.029171e-01,5.129372e-02,3.760903e-02,3.271027e-02,3.524486e-02,3.602685e-01,1.888551e-01,3.602685e-01
161,1.127512e-01,4.169653e-01,1.792576e-01,1.077428e-01,1.474926e-01,1.291561e-01,1.036022e+00,8.204773e-01,1.036022e+00
162,6.584220e-02,1.471047e-01,8.514084e-02,6.270924e-02,6.304307e-02,6.287638e-02,1.035475e+00,6.029271e-01,1.035475e+00
163,3.910756e-01,1.192883e+00,5.212352e-01,3.614874e-01,3.541182e-01,3.578218e-01,1.558999e+00,1.508738e+00,1.558999e+00
164,3.256615e-01,9.272935e-01,4.668388e-01,2.893166e-01,3.439223e-01,3.177945e-01,1.567037e+00,1.649992e+00,1.649992e+00
165,2.611953e-01,7.551396e-01,3.627960e-01,2.338765e-01,2.570657e-01,2.457447e-01,1.591361e+00,2.237068e+00,2.237068e+00
166,1.083877e-01,2.374918e-01,1.389108e-01,1.038355e-01,1.026163e-01,1.032277e-01,9.242449e-01,7.488710e-01,9.242449e-01
167,5.309458e-01,1.180621e+00,6.566530e-01,4.978195e-01,4.359214e-01,4.678952e-01,1.894579e+00,2.489064e+00,2.489064e+00
168,9.078490e-02,2.422361e-01,1.278114e-01,8.844853e-02,1.031820e-01,9.609805e-02,8.080720e-01,8.671966e-01,8.671966e-01
169,9.539683e-02,3.401437e-01,1.591538e-01,9.060124e-02,1.369010e-01,1.160829e-01,8.272766e-01,1.120421e+00,1.120421e+00
170,1.184765e-01,4.190694e-01,1.853440e-01,1.146170e-01,1.537440e-01,1.355992e-01,1.292526e+00,1.106032e+00,1.292526e+00
171,2.694803e-01,5.459732e-01,3.376044e-01,2.484777e-01,2.385977e-01,2.435878e-01,1.313016e+00,1.150119e+00,1.313016e+00
172,7.661895e-02,2.467930e-01,1.172520e-01,7.357903e-02,9.686451e-02,8.601339e-02,8.590913e-01,7.742060e-01,8.590913e-01
173,1.194878e-01,2.612204e-01,1.574154e-01,1.164105e-01,1.251093e-01,1.208382e-01,1.081093e+00,8.246614e-01,1.081093e+00
174,1.288058e-01,4.010742e-01,1.781940e-01,1.237589e-01,1.320594e-01,1.279765e-01,1.259902e+00,1.030010e+00,1.259902e+00
175,3.261583e-01,6.692116e-01,4.289968e-01,2.802098e-01,3.119417e-01,2.965006e-01,1.144095e+00,1.292855e+00,1.292855e+00
176,1.725263e-01,7.268969e-01,2.720419e-01,1.640564e-01,2.156844e-01,1.916171e-01,1.463224e+00,1.529276e+00,1.529276e+00
177,1.044494e-01,3.362415e-01,1.657982e-01,9.874031e-02,1.399150e-01,1.210906e-01,7.427501e-01,8.882362e-01,8.882362e-01
178,8.958599e-02,2.284797e-01,1.223278e-01,8.614781e-02,9.483831e-02,9.059732e-02,1.067120e+00,6.923289e-01,1.067120e+00
179,4.292368e-01,1.030294e+00,5.673807e-01,3.954421e-01,4.095274e-01,4.025464e-01,1.838589e+00,2.242824e+00,2.242824e+00
180,3.441013e-01,4.719712e-01,3.719317e-01,2.736440e-01,1.823519e-01,2.325223e-01,1.313699e+00,8.826038e-01,1.313699e+00
181,2.905566e-01,5.852596e-01,3.488613e-01,2.607021e-01,2.157661e-01,2.392913e-01,1.268822e+00,1.127737e+00,1.268822e+00
182,2.584424e-01,5.206540e-01,3.321965e-01,2.159886e-01,2.265306e-01,2.213224e-01,1.143851e+00,1.200607e+00,1.200607e+00
183,2.556030e-01,7.489081e-01,3.401545e-01,2.395149e-01,2.360655e-01,2.377965e-01,1.518702e+00,1.195949e+00,1.518702e+00
184,5.484030e-02,1.775349e-01,8.551124e-02,5.274724e-02,7.200954e-02,6.311753e-02,4.244073e-01,6.180587e-01,6.180587e-01
185,5.376777e-01,1.131985e+00,6.368349e-01,5.040940e-01,3.869997e-01,4.493770e-01,1.949550e+00,2.418217e+00,2.418217e+00
186,8.808636e-02,1.850495e-01,1.068247e-01,8.422411e-02,7.076638e-02,7.778683e-02,1.017577e+00,5.154029e-01,1.017577e+00
187,6.517389e-02,1.795545e-01,8.731592e-02,6.122535e-02,6.247068e-02,6.185115e-02,5.448817e-01,4.639437e-01,5.448817e-01
188,8.865238e-02,2.622434e-01,1.340847e-01,8.591066e-02,1.134326e-01,1.006171e-01,7.825117e-01,7.506953e-01,7.825117e-01
189,3.068125e-01,1.033043e+00,4.572890e-01,2.820246e-01,3.476017e-01,3.165160e-01,1.464607e+00,1.849824e+00,1.849824e+00
190,2.882405e-02,9.360364e-02,3.799101e-02,2.679523e-02,2.517323e-02,2.599688e-02,1.868253e-01,2.530289e-01,2.530289e-01
191,3.484400e-01,7.631727e-01,4.358539e-01,2.744699e-01,2.512585e-01,2.631203e-01,1.477927e+00,1.104001e+00,1.477927e+00
192,6.025854e-02,1.678454e-01,8.392260e-02,5.769355e-02,6.457667e-02,6.123190e-02,3.813789e-01,3.698065e-01,3.813789e-01
193,7.802949e-02,3.421429e-01,1.226429e-01,7.334819e-02,9.527303e-02,8.502032e-02,6.200556e-01,6.624652e-01,6.624652e-01
194,1.172929e-01,2.836936e-01,1.573848e-01,1.131981e-01,1.217254e-01,1.175391e-01,1.234473e+00,8.743867e-01,1.234473e+00
195,2.293252e-01,6.996399e-01,3.412858e-01,1.815735e-01,2.292513e-01,2.067911e-01,9.224722e-01,1.060590e+00,1.060590e+00
196,3.143773e-01,5.440698e-01,3.790339e-01,2.606017e-01,2.446636e-01,2.527583e-01,1.040001e+00,9.655823e-01,1.040001e+00
197,2.371339e-01,5.338421e-01,3.202598e-01,1.945000e-01,2.206740e-01,2.079991e-01,8.404060e-01,1.320324e+00,1.320324e+00
198,9.942921e-02,4.490173e-01,1.453641e-01,9.214940e-02,1.038701e-01,9.818478e-02,6.105046e-01,5.987090e-01,6.105046e-01
199,3.161220e-01,8.029820e-01,4.311443e-01,2.662298e-01,2.926702e-01,2.797625e-01,1.107234e+00,1.845361e+00,1.845361e+00
200,4.540975e-02,2.204186e-01,6.747067e-02,4.162810e-02,4.805315e-02,4.495556e-02,2.880514e-01,2.462555e-01,2.880514e-01
201,1.903006e-01,6.631455e-01,2.763962e-01,1.820845e-01,2.109968e-01,1.970716e-01,1.098965e+00,1.198249e+00,1.198249e+00
202,3.152561e-01,6.911843e-01,3.888738e-01,3.015450e-01,2.634201e-01,2.831250e-01,1.370998e+00,1.552204e+00,1.552204e+00
203,7.021892e-02,2.828747e-01,1.207466e-01,6.755182e-02,1.044965e-01,8.798514e-02,5.461122e-01,7.850341e-01,7.850341e-01
204,1.321198e-01,4.018054e-01,1.813879e-01,1.274601e-01,1.343688e-01,1.309600e-01,1.063996e+00,1.037635e+00,1.063996e+00
205,5.085926e-01,1.055290e+00,6.463106e-01,4.458381e-01,4.422495e-01,4.440473e-01,2.041025e+00,2.552388e+00,2.552388e+00
206,1.076221e-01,5.950067e-01,1.844492e-01,1.010949e-01,1.480020e-01,1.267375e-01,8.817370e-01,9.514785e-01,9.514785e-01
207,1.348444e-01,5.919318e-01,2.326605e-01,1.249517e-01,1.910673e-01,1.614306e-01,1.045438e+00,1.237806e+00,1.237806e+00
208,3.291513e-01,7.974471e-01,4.523795e-01,2.889630e-01,3.308260e-01,3.106006e-01,1.451076e+00,1.662555e+00,1.662555e+00
209,4.321135e-01,8.198115e-01,5.419552e-01,3.874541e-01,3.908890e-01,3.891754e-01,1.998336e+00,1.460985e+00,1.998336e+00
210,1.609148e-01,4.643860e-01,2.325024e-01,1.551531e-01,1.869248e-01,1.717751e-01,1.602726e+00,1.607818e+00,1.607818e+00
211,3.885545e-01,1.202238e+00,5.514894e-01,3.282971e-01,3.721329e-01,3.509002e-01,1.577917e+00,1.598581e+00,1.598581e+00
212,2.534246e-01,5.265835e-01,2.953829e-01,2.347146e-01,1.697666e-01,2.048312e-01,1.560604e+00,1.008530e+00,1.560604e+00
213,2.349299e-01,6.447663e-01,3.391151e-01,1.913512e-01,2.342002e-01,2.138516e-01,6.970987e-01,7.745049e-01,7.745049e-01
214,2.819446e-01,6.253066e-01,3.565513e-01,2.590837e-01,2.441374e-01,2.517215e-01,1.563296e+00,1.579262e+00,1.579262e+00
215,2.872066e-01,8.856445e-01,4.143272e-01,2.647957e-01,3.115188e-01,2.891027e-01,1.271596e+00,1.736631e+00,1.736631e+00
216,3.585369e-01,6.758876e-01,4.433955e-01,3.001406e-01,2.893393e-01,2.947894e-01,1.323723e+00,1.269507e+00,1.323723e+00
217,1.103831e-01,3.646272e-01,1.733587e-01,1.038292e-01,1.429239e-01,1.249154e-01,6.862644e-01,7.707348e-01,7.707348e-01
218,3.312576e-01,6.262458e-01,3.917563e-01,3.096967e-01,2.506250e-01,2.817135e-01,1.244453e+00,1.298434e+00,1.298434e+00
219,9.659272e-02,2.968648e-01,1.374613e-01,9.348850e-02,1.067993e-01,1.003648e-01,8.363044e-01,9.436909e-01,9.436909e-01
220,3.455622e-01,8.747063e-01,5.041642e-01,2.756203e-01,3.583118e-01,3.196513e-01,1.588450e+00,1.672618e+00,1.672618e+00
221,4.219504e-01,9.644457e-01,5.278258e-01,3.555191e-01,3.192362e-01,3.378650e-01,1.084603e+00,1.549622e+00,1.549622e+00
222,4.446765e-02,1.246180e-01,6.028271e-02,4.219827e-02,4.413162e-02,4.317577e-02,6.459050e-01,1.858996e-01,6.459050e-01
223,3.514032e-01,9.918407e-01,4.770700e-01,3.188643e-01,3.339536e-01,3.264961e-01,1.657257e+00,1.657073e+00,1.657257e+00
224,5.431623e-02,1.372489e-01,6.909334e-02,5.136841e-02,4.674115e-02,4.910931e-02,5.244041e-01,3.589423e-01,5.244041e-01
225,6.472170e-02,2.337240e-01,9.904646e-02,6.029032e-02,7.710804e-02,6.921189e-02,5.172681e-01,5.828313e-01,5.828313e-01
226,1.531274e-01,3.768238e-01,2.099427e-01,1.490936e-01,1.683973e-01,1.590386e-01,1.796251e+00,1.245386e+00,1.796251e+00
227,2.276847e-01,1.754917e+00,3.703450e-01,2.203609e-01,2.892025e-01,2.570963e-01,1.348287e+00,1.145330e+00,1.348287e+00
228,1.084749e-01,3.513087e-01,1.616002e-01,1.028273e-01,1.278781e-01,1.160307e-01,8.814713e-01,1.041104e+00,1.041104e+00
229,3.181664e-02,9.319846e-02,4.475436e-02,2.985192e-02,3.366676e-02,3.181656e-02,1.645920e-01,3.124551e-01,3.124551e-01
230,9.033758e-02,2.917794e-01,1.226223e-01,8.662887e-02,8.762707e-02,8.712940e-02,8.268898e-01,6.560307e-01,8.268898e-01
231,2.760704e-01,8.227299e-01,4.427775e-01,2.619937e-01,3.897865e-01,3.320951e-01,1.425149e+00,2.557487e+00,2.557487e+00
232,2.717040e-01,5.263683e-01,3.190934e-01,2.183295e-01,1.690619e-01,1.952558e-01,1.068430e+00,6.112607e-01,1.068430e+00
233,2.634239e-01,5.627108e-01,3.612472e-01,2.243628e-01,2.746021e-01,2.507438e-01,1.512035e+00,1.676609e+00,1.676609e+00
234,2.183691e-01,3.988584e-01,2.570262e-01,1.892621e-01,1.536499e-01,1.723781e-01,1.128161e+00,7.302800e-01,1.128161e+00
235,3.531178e-01,8.107057e-01,4.646626e-01,2.947071e-01,3.076060e-01,3.012256e-01,1.711937e+00,1.654998e+00,1.711937e+00
236,4.432174e-01,9.554943e-01,5.600278e-01,3.970329e-01,3.784846e-01,3.878696e-01,1.805381e+00,1.657510e+00,1.805381e+00
237,1.291168e-01,4.531073e-01,2.000111e-01,1.235818e-01,1.629371e-01,1.446045e-01,7.785414e-01,9.536833e-01,9.536833e-01
238,4.494121e-01,1.013263e+00,6.150557e-01,4.029205e-01,4.737252e-01,4.397502e-01,1.354617e+00,2.232191e+00,2.232191e+00
239,6.183087e-02,1.674882e-01,8.272678e-02,5.872163e-02,6.003041e-02,5.937963e-02,5.240549e-01,4.640623e-01,5.240549e-01
240,2.625060e-01,9.908224e-01,4.039836e-01,2.586754e-01,3.313854e-01,2.972619e-01,1.592587e+00,1.399249e+00,1.592587e+00
241,2.994261e-01,8.035453e-01,4.372446e-01,2.743612e-01,3.479882e-01,3.133447e-01,1.643703e+00,1.827189e+00,1.827189e+00
242,1.275572e-01,3.316917e-01,1.735013e-01,1.156404e-01,1.251009e-01,1.204635e-01,5.680866e-01,6.163577e-01,6.163577e-01
243,5.887594e-02,1.757781e-01,8.652580e-02,5.676844e-02,7.023479e-02,6.385758e-02,3.495681e-01,4.900350e-01,4.900350e-01
244,6.101352e-02,1.930040e-01,8.450165e-02,5.831307e-02,6.214812e-02,6.026111e-02,6.007966e-01,4.352070e-01,6.007966e-01
245,8.633116e-02,3.158652e-01,1.256785e-01,8.171564e-02,9.423175e-02,8.819599e-02,6.452351e-01,7.522953e-01,7.522953e-01
246,2.977792e-01,8.617772e-01,4.109334e-01,2.744058e-01,2.968835e-01,2.858657e-01,1.465526e+00,1.620134e+00,1.620134e+00
247,4.570856e-02,2.119482e-01,7.509939e-02,4.203327e-02,5.859774e-02,5.099260e-02,3.736151e-01,3.051157e-01,3.736151e-01
248,3.706677e-01,8.124534e-01,4.881868e-01,3.208385e-01,3.440205e-01,3.326315e-01,1.699416e+00,1.853663e+00,1.853663e+00
249,2.117643e-01,1.796803e+00,3.553731e-01,2.040496e-01,2.805296e-01,2.452887e-01,1.232172e+00,1.119238e+00,1.232172e+00
250,1.131211e-01,3.318195e-01,1.687020e-01,1.051117e-01,1.350508e-01,1.210107e-01,7.526547e-01,8.227029e-01,8.227029e-01
251,4.419074e-01,9.674284e-01,5.722935e-01,4.017206e-01,4.100111e-01,4.058871e-01,1.897278e+00,1.775759e+00,1.897278e+00
252,1.008673e-01,3.335927e-01,1.538822e-01,9.809458e-02,1.273805e-01,1.136845e-01,1.084655e+00,9.769817e-01,1.084655e+00
253,6.852899e-02,1.738379e-01,8.631758e-02,6.625555e-02,5.845769e-02,6.247839e-02,7.014129e-01,3.768960e-01,7.014129e-01
254,3.362907e-01,6.732468e-01,4.277176e-01,2.996596e-01,3.049544e-01,3.023186e-01,1.436007e+00,1.991866e+00,1.991866e+00
255,1.222653e-01,3.993871e-01,1.764909e-01,1.184106e-01,1.374121e-01,1.282638e-01,1.066724e+00,8.414882e-01,1.066724e+00
256,3.288190e-01,9.781046e-01,4.543313e-01,2.932931e-01,3.157821e-01,3.047451e-01,1.267313e+00,1.212665e+00,1.267313e+00
257,5.282885e-02,1.349372e-01,6.899229e-02,5.019969e-02,4.906350e-02,4.963485e-02,5.219944e-01,3.124456e-01,5.219944e-01
258,3.257318e-01,8.225431e-01,4.621478e-01,2.932143e-01,3.567441e-01,3.265280e-01,1.631632e+00,1.980592e+00,1.980592e+00
259,4.494237e-01,1.041568e+00,5.473759e-01,3.982754e-01,3.254797e-01,3.637034e-01,1.753238e+00,1.568739e+00,1.753238e+00
260,2.358960e-01,6.968003e-01,3.448324e-01,2.220238e-01,2.724272e-01,2.485067e-01,1.088938e+00,1.088861e+00,1.088938e+00
261,3.424242e-01,5.790154e-01,4.168165e-01,3.025171e-01,3.024912e-01,3.025042e-01,1.256144e+00,1.422163e+00,1.422163e+00


==> Figures/1in/rollout/errors/rollout_t50_errors.csv <==
sample_id,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
0,2.820114e-01,7.477940e-01,4.019527e-01,2.507497e-01,3.020069e-01,2.775640e-01,1.771761e+00,2.192329e+00,2.192329e+00
1,3.365647e-01,8.220992e-01,4.641552e-01,2.982925e-01,3.432236e-01,3.215438e-01,1.525061e+00,2.036192e+00,2.036192e+00
2,3.794276e-01,8.195310e-01,4.850414e-01,3.508440e-01,3.466251e-01,3.487410e-01,1.456967e+00,1.113163e+00,1.456967e+00
3,6.344478e-01,1.606225e+00,8.712205e-01,5.343627e-01,5.985903e-01,5.673859e-01,1.779504e+00,2.801917e+00,2.801917e+00
4,7.979120e-02,3.461454e-01,1.227235e-01,7.399496e-02,9.247774e-02,8.374780e-02,4.365524e-01,5.204443e-01,5.204443e-01
5,3.316338e-01,1.275179e+00,5.247047e-01,2.995990e-01,4.030357e-01,3.551037e-01,1.642505e+00,2.446455e+00,2.446455e+00
6,5.699235e-01,1.506551e+00,8.215250e-01,5.288773e-01,6.550278e-01,5.953035e-01,2.636539e+00,3.165092e+00,3.165092e+00
7,3.990361e-01,9.378507e-01,5.049814e-01,3.548489e-01,3.265959e-01,3.410151e-01,1.766469e+00,1.323831e+00,1.766469e+00
8,3.338550e-01,8.776094e-01,4.584677e-01,3.110158e-01,3.432889e-01,3.275501e-01,1.173460e+00,1.495299e+00,1.495299e+00
9,5.591545e-01,1.418257e+00,7.087597e-01,5.230220e-01,4.703267e-01,4.973727e-01,2.020825e+00,2.280195e+00,2.280195e+00
10,4.570666e-01,1.022599e+00,6.058742e-01,4.160353e-01,4.493741e-01,4.330257e-01,1.558843e+00,2.270040e+00,2.270040e+00
11,1.387368e-01,4.611058e-01,2.046125e-01,1.333497e-01,1.613047e-01,1.479888e-01,1.127607e+00,1.002835e+00,1.127607e+00
12,5.413494e-01,1.461030e+00,7.590389e-01,4.632517e-01,5.328494e-01,4.992647e-01,1.911337e+00,2.712736e+00,2.712736e+00
13,4.033488e-01,1.439023e+00,6.720839e-01,3.908650e-01,5.891570e-01,4.999407e-01,1.778911e+00,3.046714e+00,3.046714e+00
14,4.027803e-01,1.260637e+00,5.918187e-01,3.658963e-01,4.461185e-01,4.079840e-01,1.857778e+00,1.889156e+00,1.889156e+00
15,3.222882e-01,1.198464e+00,5.309061e-01,3.106009e-01,4.535150e-01,3.886829e-01,1.543546e+00,2.237116e+00,2.237116e+00
16,3.939677e-01,1.517500e+00,6.732288e-01,3.290603e-01,5.087869e-01,4.284534e-01,1.704782e+00,2.777543e+00,2.777543e+00
17,2.726333e-01,9.784756e-01,4.013557e-01,2.553991e-01,3.025500e-01,2.799689e-01,1.293718e+00,1.402806e+00,1.402806e+00
18,2.327908e-01,9.233362e-01,4.037109e-01,2.233464e-01,3.518676e-01,2.946985e-01,1.417592e+00,1.816602e+00,1.816602e+00
19,4.584679e-01,1.379848e+00,6.821607e-01,4.128353e-01,5.232646e-01,4.712954e-01,1.750420e+00,2.220683e+00,2.220683e+00
20,8.920922e-02,2.838615e-01,1.272761e-01,8.118325e-02,9.242321e-02,8.698498e-02,4.935372e-01,4.663549e-01,4.935372e-01
21,4.288223e-01,1.294634e+00,6.296145e-01,3.900782e-01,4.799314e-01,4.373187e-01,1.789939e+00,1.828984e+00,1.828984e+00
22,1.556268e-01,8.685943e-01,2.782702e-01,1.434420e-01,2.244513e-01,1.883534e-01,9.066881e-01,1.036095e+00,1.036095e+00
23,2.477234e-01,9.370042e-01,4.380393e-01,2.400458e-01,3.960031e-01,3.274450e-01,1.542811e+00,2.069782e+00,2.069782e+00
24,1.744358e-01,7.102920e-01,3.152270e-01,1.646421e-01,2.765493e-01,2.275813e-01,1.020869e+00,1.690258e+00,1.690258e+00
25,4.174409e-01,9.039488e-01,5.423883e-01,3.643576e-01,3.778437e-01,3.711619e-01,1.659677e+00,1.817794e+00,1.817794e+00
26,2.674880e-01,9.891847e-01,4.253136e-01,2.571083e-01,3.520388e-01,3.082499e-01,1.504665e+00,1.555215e+00,1.555215e+00
27,1.260460e-01,3.368856e-01,1.709323e-01,1.169148e-01,1.242782e-01,1.206527e-01,7.683980e-01,5.556282e-01,7.683980e-01
28,5.348250e-01,1.339943e+00,7.568066e-01,4.727964e-01,5.736138e-01,5.256278e-01,1.996209e+00,2.870664e+00,2.870664e+00
29,3.715311e-01,1.431954e+00,6.179026e-01,3.305660e-01,4.869601e-01,4.161755e-01,1.749959e+00,2.325358e+00,2.325358e+00
30,3.067499e-01,7.358723e-01,3.967610e-01,2.642871e-01,2.574323e-01,2.608822e-01,9.647129e-01,9.012245e-01,9.647129e-01
31,3.142241e-01,1.436317e+00,5.798596e-01,3.039635e-01,5.152830e-01,4.230310e-01,1.537325e+00,2.264056e+00,2.264056e+00
32,3.337774e-01,1.038170e+00,5.541876e-01,2.812940e-01,4.409105e-01,3.698165e-01,9.915705e-01,1.491630e+00,1.491630e+00
33,1.456270e-01,3.125674e-01,1.834223e-01,1.407968e-01,1.331583e-01,1.370308e-01,7.536751e-01,6.426105e-01,7.536751e-01
34,2.273896e-01,9.932294e-01,4.234226e-01,2.101914e-01,3.649984e-01,2.978290e-01,1.409320e+00,1.757448e+00,1.757448e+00
35,2.590402e-01,6.290244e-01,3.335927e-01,2.497936e-01,2.390812e-01,2.444961e-01,1.230893e+00,1.094041e+00,1.230893e+00
36,6.340222e-01,1.659315e+00,8.320311e-01,5.061890e-01,4.971750e-01,5.017022e-01,2.091440e+00,1.423219e+00,2.091440e+00
37,2.423454e-01,9.139949e-01,4.143416e-01,2.321622e-01,3.612020e-01,3.036167e-01,1.350237e+00,1.950245e+00,1.950245e+00
38,3.020563e-01,8.328624e-01,4.260434e-01,2.909988e-01,3.368695e-01,3.147709e-01,1.818042e+00,1.925039e+00,1.925039e+00
39,2.130368e-01,7.635719e-01,3.555414e-01,2.053517e-01,3.100416e-01,2.629592e-01,1.226347e+00,1.689344e+00,1.689344e+00
40,4.551666e-01,1.135513e+00,5.967521e-01,3.856907e-01,3.843750e-01,3.850334e-01,1.434010e+00,1.301972e+00,1.434010e+00
41,1.051464e-01,5.932472e-01,2.022598e-01,9.971975e-02,1.743071e-01,1.419982e-01,7.580694e-01,1.101977e+00,1.101977e+00
42,4.474039e-01,9.541498e-01,6.142700e-01,3.834985e-01,4.714830e-01,4.297484e-01,1.357614e+00,1.659532e+00,1.659532e+00
43,5.624703e-01,1.832057e+00,8.679036e-01,4.995737e-01,6.666080e-01,5.890416e-01,2.117855e+00,2.929466e+00,2.929466e+00
44,5.596493e-01,1.259270e+00,7.362131e-01,4.963932e-01,5.229489e-01,5.098440e-01,2.354213e+00,2.096249e+00,2.354213e+00
45,3.542138e-01,1.221582e+00,5.190152e-01,3.424452e-01,4.051339e-01,3.751014e-01,1.549582e+00,2.171962e+00,2.171962e+00
46,2.815746e-01,7.888730e-01,4.004188e-01,2.531467e-01,2.970644e-01,2.759805e-01,1.133885e+00,1.573602e+00,1.573602e+00
47,5.282261e-01,1.189675e+00,7.071198e-01,3.953206e-01,4.374861e-01,4.169367e-01,1.459997e+00,1.792143e+00,1.792143e+00
48,2.276174e-01,9.128844e-01,4.184028e-01,2.180223e-01,3.783511e-01,3.087744e-01,1.342213e+00,1.828122e+00,1.828122e+00
49,3.248209e-01,1.633277e+00,6.110317e-01,3.100702e-01,5.327243e-01,4.358547e-01,1.609729e+00,2.207771e+00,2.207771e+00
50,5.951552e-01,1.514430e+00,8.013669e-01,5.269115e-01,5.599149e-01,5.436637e-01,2.135511e+00,2.197680e+00,2.197680e+00
51,3.041327e-01,1.013238e+00,4.971265e-01,2.927237e-01,4.343613e-01,3.703761e-01,1.600567e+00,2.225394e+00,2.225394e+00
52,6.847976e-01,1.419450e+00,9.778350e-01,5.432535e-01,7.639027e-01,6.628242e-01,2.545612e+00,3.280113e+00,3.280113e+00
53,3.220811e-01,6.895402e-01,3.988624e-01,2.816872e-01,2.522551e-01,2.673764e-01,1.246936e+00,1.344567e+00,1.344567e+00
54,2.562425e-01,1.304550e+00,4.785455e-01,2.450402e-01,4.154520e-01,3.410609e-01,1.323746e+00,1.936918e+00,1.936918e+00
55,5.547455e-01,9.071074e-01,6.462460e-01,4.949839e-01,4.215001e-01,4.597126e-01,1.529271e+00,1.736009e+00,1.736009e+00
56,3.286081e-01,1.186630e+00,5.310335e-01,2.975679e-01,4.224030e-01,3.653567e-01,9.351104e-01,1.660199e+00,1.660199e+00
57,4.190013e-01,1.146696e+00,6.490356e-01,3.604556e-01,5.172334e-01,4.457907e-01,1.746470e+00,2.104423e+00,2.104423e+00
58,2.219026e-01,2.246793e+00,4.044928e-01,2.129473e-01,3.299316e-01,2.776701e-01,1.202269e+00,1.138974e+00,1.202269e+00
59,6.289904e-01,1.750652e+00,9.198558e-01,5.866943e-01,7.358236e-01,6.654497e-01,2.529877e+00,2.765035e+00,2.765035e+00
60,5.791310e-01,1.262639e+00,7.579312e-01,5.018989e-01,5.298113e-01,5.160439e-01,1.618254e+00,2.388596e+00,2.388596e+00
61,4.264237e-01,7.622889e-01,4.853574e-01,3.691395e-01,2.602338e-01,3.193631e-01,1.221412e+00,1.016497e+00,1.221412e+00
62,7.002889e-02,1.992700e-01,9.494048e-02,6.643870e-02,6.917603e-02,6.782117e-02,3.520001e-01,3.413884e-01,3.520001e-01
63,2.548564e-01,7.375759e-01,4.068526e-01,2.408814e-01,3.593664e-01,3.059151e-01,1.107232e+00,1.497366e+00,1.497366e+00
64,3.519287e-01,7.674823e-01,4.818093e-01,2.980294e-01,3.580083e-01,3.293869e-01,1.246831e+00,1.414808e+00,1.414808e+00
65,5.034693e-02,1.899404e-01,7.661837e-02,4.708689e-02,5.903031e-02,5.339360e-02,3.087085e-01,3.863758e-01,3.863758e-01
66,5.162017e-01,1.136160e+00,6.324311e-01,4.932487e-01,4.202635e-01,4.582116e-01,1.808577e+00,1.545048e+00,1.808577e+00
67,2.098327e-01,1.187078e+00,3.895480e-01,1.997202e-01,3.306997e-01,2.731761e-01,1.186470e+00,1.432243e+00,1.432243e+00
68,7.132431e-02,2.373415e-01,9.480885e-02,6.493226e-02,6.202839e-02,6.349692e-02,4.494661e-01,4.399068e-01,4.494661e-01
69,2.076904e-01,9.265668e-01,3.798213e-01,1.978472e-01,3.321225e-01,2.733577e-01,1.396107e+00,1.824825e+00,1.824825e+00
70,2.253827e-01,8.261214e-01,3.641342e-01,2.157069e-01,3.049429e-01,2.641208e-01,8.084696e-01,1.373102e+00,1.373102e+00
71,1.652982e-01,5.757560e-01,2.768745e-01,1.570046e-01,2.406213e-01,2.031613e-01,1.293399e+00,1.589180e+00,1.589180e+00
72,2.491267e-01,6.966406e-01,3.583538e-01,2.431981e-01,2.932306e-01,2.693785e-01,1.077973e+00,1.856394e+00,1.856394e+00
73,4.457290e-01,9.965048e-01,6.400154e-01,3.605526e-01,4.847059e-01,4.271639e-01,1.511702e+00,2.375812e+00,2.375812e+00
74,3.155431e-01,1.009661e+00,5.027313e-01,2.968490e-01,4.245551e-01,3.663102e-01,1.295578e+00,1.620374e+00,1.620374e+00
75,3.786064e-01,1.471754e+00,6.654876e-01,3.496936e-01,5.667456e-01,4.708961e-01,1.875155e+00,2.372356e+00,2.372356e+00
76,4.198473e-01,1.229178e+00,6.206154e-01,3.753046e-01,4.733180e-01,4.271320e-01,1.588482e+00,1.691702e+00,1.691702e+00
77,7.622460e-02,4.082483e-01,1.402586e-01,7.077717e-02,1.164098e-01,9.633443e-02,4.327970e-01,6.843036e-01,6.843036e-01
78,3.780552e-01,1.202458e+00,5.515869e-01,3.171576e-01,3.792000e-01,3.495580e-01,1.629900e+00,1.878175e+00,1.878175e+00
79,6.664847e-01,1.390626e+00,8.039827e-01,6.126794e-01,5.065983e-01,5.621467e-01,1.902965e+00,2.068085e+00,2.068085e+00
80,1.719432e-01,4.946446e-01,2.418790e-01,1.647988e-01,1.869244e-01,1.762092e-01,1.316647e+00,1.324145e+00,1.324145e+00
81,3.716982e-01,1.342155e+00,6.622753e-01,3.556642e-01,6.030092e-01,4.950339e-01,1.737112e+00,2.226031e+00,2.226031e+00
82,3.609757e-01,1.289663e+00,5.886803e-01,3.423356e-01,4.956488e-01,4.259468e-01,1.588699e+00,2.241626e+00,2.241626e+00
83,5.835923e-02,2.301002e-01,9.158374e-02,5.285650e-02,6.968388e-02,6.184518e-02,3.274238e-01,3.418054e-01,3.418054e-01
84,4.358147e-01,1.280056e+00,6.359227e-01,3.795794e-01,4.647531e-01,4.243088e-01,1.503586e+00,2.112211e+00,2.112211e+00
85,4.348493e-01,1.354529e+00,6.012291e-01,4.092483e-01,4.360548e-01,4.228640e-01,1.515008e+00,1.385582e+00,1.515008e+00
86,4.570054e-01,1.167512e+00,7.536796e-01,3.689677e-01,6.335579e-01,5.184268e-01,2.071419e+00,2.281361e+00,2.281361e+00
87,8.222676e-02,3.274885e-01,1.452652e-01,7.858346e-02,1.276966e-01,1.060231e-01,1.036971e+00,9.683959e-01,1.036971e+00
88,8.775321e-02,3.514537e-01,1.396607e-01,8.040266e-02,1.084806e-01,9.547940e-02,7.758292e-01,7.066814e-01,7.758292e-01
89,4.292868e-01,1.096189e+00,6.531041e-01,3.694072e-01,5.273602e-01,4.552859e-01,1.376990e+00,1.965585e+00,1.965585e+00
90,2.999071e-02,1.146833e-01,4.633968e-02,2.731162e-02,3.516908e-02,3.148641e-02,4.697458e-01,2.582015e-01,4.697458e-01
91,3.836803e-01,1.461332e+00,6.528130e-01,3.259911e-01,5.015791e-01,4.229963e-01,1.141685e+00,1.784162e+00,1.784162e+00
92,4.052458e-01,1.149472e+00,6.074267e-01,3.520525e-01,4.630217e-01,4.112967e-01,1.485654e+00,1.987071e+00,1.987071e+00
93,9.688962e-02,3.239530e-01,1.486530e-01,9.419414e-02,1.233564e-01,1.097482e-01,5.703780e-01,9.960448e-01,9.960448e-01
94,1.393001e-01,5.757756e-01,2.444800e-01,1.323074e-01,2.107708e-01,1.759682e-01,9.870266e-01,1.454917e+00,1.454917e+00
95,5.095357e-01,1.366803e+00,7.183504e-01,4.621876e-01,5.398846e-01,5.025399e-01,1.783733e+00,1.920484e+00,1.920484e+00
96,1.109112e-01,4.871934e-01,1.856340e-01,1.012185e-01,1.469328e-01,1.261635e-01,6.138346e-01,6.732914e-01,6.732914e-01
97,4.634708e-01,1.295027e+00,6.613593e-01,4.316068e-01,5.110223e-01,4.729842e-01,1.876544e+00,2.164607e+00,2.164607e+00
98,2.252327e-01,7.107978e-01,3.252118e-01,1.830040e-01,2.143606e-01,1.992999e-01,1.081420e+00,1.501576e+00,1.501576e+00
99,2.164043e-01,6.734201e-01,3.283829e-01,2.077837e-01,2.716362e-01,2.418267e-01,1.040611e+00,1.645690e+00,1.645690e+00
100,2.362904e-01,9.700226e-01,4.314316e-01,2.138525e-01,3.647565e-01,2.989818e-01,1.264983e+00,1.647381e+00,1.647381e+00
101,2.544266e-01,1.113238e+00,4.584602e-01,2.443527e-01,4.019498e-01,3.326198e-01,1.338614e+00,1.762938e+00,1.762938e+00
102,5.833662e-02,2.011339e-01,9.187815e-02,5.619785e-02,7.686787e-02,6.733078e-02,6.785045e-01,8.142952e-01,8.142952e-01
103,2.442253e-01,1.346639e+00,4.679142e-01,2.324379e-01,4.050983e-01,3.302514e-01,1.030307e+00,1.678816e+00,1.678816e+00
104,2.003074e-01,6.324103e-01,3.213775e-01,1.927548e-01,2.808013e-01,2.408359e-01,1.155057e+00,1.667183e+00,1.667183e+00
105,3.806591e-01,8.491363e-01,4.709185e-01,3.670341e-01,3.212455e-01,3.449005e-01,2.202598e+00,2.128613e+00,2.202598e+00
106,4.037542e-02,1.411598e-01,5.674848e-02,3.674966e-02,3.964081e-02,3.822258e-02,2.267061e-01,2.578250e-01,2.578250e-01
107,5.583408e-01,1.279383e+00,7.522081e-01,5.191585e-01,5.794072e-01,5.501083e-01,1.798267e+00,2.093758e+00,2.093758e+00
108,3.304111e-01,1.156728e+00,5.653369e-01,3.201774e-01,5.095228e-01,4.255156e-01,1.415075e+00,2.556445e+00,2.556445e+00
109,5.817557e-01,1.779127e+00,9.263493e-01,4.833311e-01,7.015187e-01,6.023859e-01,2.162084e+00,3.082804e+00,3.082804e+00
110,6.479539e-02,2.261583e-01,1.032026e-01,6.080382e-02,8.471230e-02,7.373356e-02,5.197957e-01,5.698845e-01,5.698845e-01
111,5.305323e-01,1.341338e+00,6.923000e-01,4.488772e-01,4.393493e-01,4.441389e-01,1.372027e+00,1.309147e+00,1.372027e+00
112,3.578390e-01,1.136987e+00,5.914968e-01,3.400112e-01,5.240031e-01,4.416938e-01,1.935774e+00,1.952621e+00,1.952621e+00
113,1.030507e-01,2.990180e-01,1.471432e-01,9.700580e-02,1.135729e-01,1.056147e-01,6.396993e-01,7.131733e-01,7.131733e-01
114,3.151759e-01,9.229779e-01,4.738125e-01,2.704100e-01,3.536952e-01,3.148189e-01,1.777787e+00,1.218151e+00,1.777787e+00
115,9.199598e-02,5.545659e-01,1.790410e-01,8.474193e-02,1.494917e-01,1.215092e-01,5.920001e-01,8.371286e-01,8.371286e-01
116,1.550821e-01,4.451491e-01,2.205299e-01,1.489079e-01,1.733094e-01,1.615700e-01,7.845311e-01,8.106420e-01,8.106420e-01
117,1.193178e-01,5.317959e-01,2.065022e-01,1.089193e-01,1.669548e-01,1.409562e-01,6.980619e-01,8.196137e-01,8.196137e-01
118,3.236700e-01,1.515336e+00,6.082024e-01,2.961717e-01,5.144321e-01,4.197369e-01,1.310727e+00,1.750438e+00,1.750438e+00
119,3.458700e-01,1.490907e+00,5.561523e-01,3.379697e-01,4.586771e-01,4.028698e-01,1.900973e+00,2.420382e+00,2.420382e+00
120,2.369436e-01,7.582319e-01,3.420772e-01,2.217037e-01,2.586789e-01,2.409017e-01,1.317882e+00,1.501430e+00,1.501430e+00
121,2.118969e-01,6.318209e-01,2.878685e-01,1.757973e-01,1.816017e-01,1.787231e-01,7.170365e-01,8.659556e-01,8.659556e-01
122,1.942980e-01,9.528302e-01,3.651961e-01,1.826435e-01,3.147041e-01,2.572910e-01,1.210194e+00,1.643417e+00,1.643417e+00
123,5.936030e-01,8.393066e-01,6.467694e-01,5.109035e-01,3.468008e-01,4.366310e-01,1.558237e+00,1.212126e+00,1.558237e+00
124,7.374734e-02,2.175160e-01,1.025771e-01,7.011171e-02,7.686688e-02,7.356687e-02,6.080307e-01,4.258505e-01,6.080307e-01
125,1.186446e-01,3.602896e-01,1.736145e-01,1.119980e-01,1.365481e-01,1.248778e-01,6.017596e-01,8.410468e-01,8.410468e-01
126,5.089272e-01,1.550169e+00,7.707015e-01,4.138039e-01,5.423732e-01,4.823911e-01,1.723068e+00,2.274076e+00,2.274076e+00
127,9.450838e-02,3.015062e-01,1.345789e-01,8.751935e-02,9.915031e-02,9.351583e-02,5.325851e-01,5.088631e-01,5.325851e-01
128,3.941228e-01,1.585288e+00,5.994291e-01,3.637534e-01,4.502707e-01,4.093044e-01,1.714560e+00,1.708266e+00,1.714560e+00
129,5.886012e-01,1.597472e+00,1.001833e+00,4.806592e-01,8.499306e-01,6.904402e-01,2.048042e+00,3.197611e+00,3.197611e+00
130,3.258427e-01,1.302945e+00,5.161994e-01,2.923205e-01,3.911799e-01,3.453063e-01,1.198733e+00,1.618465e+00,1.618465e+00
131,1.153843e-01,2.636572e-01,1.458672e-01,1.091475e-01,1.013373e-01,1.053148e-01,8.247162e-01,6.604640e-01,8.247162e-01
132,4.692728e-01,1.511057e+00,7.176111e-01,4.129856e-01,5.429185e-01,4.823472e-01,1.652414e+00,2.117918e+00,2.117918e+00
133,2.743707e-01,1.264217e+00,4.652027e-01,2.665350e-01,3.924866e-01,3.354748e-01,1.560147e+00,1.838793e+00,1.838793e+00
134,5.436983e-01,1.331770e+00,7.917923e-01,4.202533e-01,5.533363e-01,4.913217e-01,1.647609e+00,2.461372e+00,2.461372e+00
135,2.070848e-01,7.570545e-01,3.570298e-01,1.963880e-01,3.127811e-01,2.611515e-01,9.123721e-01,1.839220e+00,1.839220e+00
136,1.475461e-01,4.761675e-01,2.268899e-01,1.410618e-01,1.874335e-01,1.658761e-01,1.055839e+00,1.187798e+00,1.187798e+00
137,3.066342e-01,1.063946e+00,5.079800e-01,2.906643e-01,4.369164e-01,3.710671e-01,1.626539e+00,2.208717e+00,2.208717e+00
138,3.597158e-01,9.822814e-01,5.277025e-01,3.237653e-01,4.120201e-01,3.705296e-01,1.340309e+00,2.190223e+00,2.190223e+00
139,2.286699e-01,7.539219e-01,3.819830e-01,2.205820e-01,3.423473e-01,2.879740e-01,1.114542e+00,2.047081e+00,2.047081e+00
140,4.745076e-01,1.169157e+00,6.971403e-01,3.516161e-01,4.714348e-01,4.158634e-01,1.423737e+00,1.690301e+00,1.690301e+00
141,5.764395e-01,1.607199e+00,8.307099e-01,4.757134e-01,5.766367e-01,5.285893e-01,1.979874e+00,2.524334e+00,2.524334e+00
142,3.687369e-01,8.695047e-01,4.846603e-01,3.339833e-01,3.431332e-01,3.385892e-01,1.552340e+00,1.970371e+00,1.970371e+00
143,5.782674e-01,1.717649e+00,8.136125e-01,5.398532e-01,6.066999e-01,5.742500e-01,1.822245e+00,2.543911e+00,2.543911e+00
144,2.552962e-01,8.525434e-01,3.912006e-01,2.416700e-01,3.158027e-01,2.811901e-01,1.073340e+00,1.794169e+00,1.794169e+00
145,5.764040e-01,1.292070e+00,7.907276e-01,4.885632e-01,5.801361e-01,5.363076e-01,1.496588e+00,1.852824e+00,1.852824e+00
146,3.541883e-01,1.162089e+00,5.507781e-01,3.343951e-01,4.522375e-01,3.977052e-01,1.233037e+00,1.962193e+00,1.962193e+00
147,1.940066e-01,7.610121e-01,3.242943e-01,1.879588e-01,2.782933e-01,2.374612e-01,1.422908e+00,1.553833e+00,1.553833e+00
148,6.263657e-01,1.336640e+00,8.015872e-01,5.060068e-01,5.049716e-01,5.054895e-01,2.225926e+00,2.570331e+00,2.570331e+00
149,1.156895e-01,3.930258e-01,1.786026e-01,1.087822e-01,1.436322e-01,1.274044e-01,8.776804e-01,8.657967e-01,8.776804e-01
150,2.361626e-01,6.930063e-01,3.600138e-01,2.282314e-01,3.073289e-01,2.706849e-01,1.312096e+00,1.419571e+00,1.419571e+00
151,1.373872e-01,4.709380e-01,2.071257e-01,1.326540e-01,1.666452e-01,1.506116e-01,1.129274e+00,1.086864e+00,1.129274e+00
152,7.156541e-01,1.525198e+00,9.463161e-01,6.076119e-01,6.703040e-01,6.397264e-01,2.231205e+00,2.943833e+00,2.943833e+00
153,4.761891e-01,1.572246e+00,7.440442e-01,4.610595e-01,6.283543e-01,5.510921e-01,2.305575e+00,2.751284e+00,2.751284e+00
154,4.638342e-01,1.367130e+00,7.877617e-01,3.984571e-01,6.692590e-01,5.507611e-01,2.315298e+00,2.682875e+00,2.682875e+00
155,1.199010e-01,5.409961e-01,2.015267e-01,1.120466e-01,1.631059e-01,1.399249e-01,6.558484e-01,8.397930e-01,8.397930e-01
156,5.323802e-01,9.929371e-01,6.550416e-01,4.738616e-01,4.520018e-01,4.630607e-01,1.969036e+00,2.020094e+00,2.020094e+00
157,1.453352e-01,4.345487e-01,2.117375e-01,1.369903e-01,1.662057e-01,1.523002e-01,6.694256e-01,9.340577e-01,9.340577e-01
158,2.493145e-01,7.663567e-01,3.792741e-01,2.083023e-01,2.748152e-01,2.438373e-01,9.514572e-01,1.623475e+00,1.623475e+00
159,5.408787e-01,1.159375e+00,6.656415e-01,4.825307e-01,4.227462e-01,4.536244e-01,1.818681e+00,1.688703e+00,1.818681e+00
160,5.052203e-02,1.453608e-01,6.739800e-02,4.640897e-02,4.624978e-02,4.632944e-02,3.414940e-01,2.292213e-01,3.414940e-01
161,2.408858e-01,1.117688e+00,4.476665e-01,2.301871e-01,3.935162e-01,3.223671e-01,1.367504e+00,1.757282e+00,1.757282e+00
162,1.957723e-01,6.582301e-01,3.262076e-01,1.866069e-01,2.863510e-01,2.416806e-01,1.450861e+00,2.090943e+00,2.090943e+00
163,5.229905e-01,1.868741e+00,7.742170e-01,4.831382e-01,5.794377e-01,5.334654e-01,2.108060e+00,2.324221e+00,2.324221e+00
164,4.192404e-01,1.136732e+00,5.896280e-01,3.650731e-01,4.222908e-01,3.947201e-01,1.485146e+00,1.399177e+00,1.485146e+00
165,4.432518e-01,1.275318e+00,6.265221e-01,4.032935e-01,4.625295e-01,4.339235e-01,1.463681e+00,1.551818e+00,1.551818e+00
166,2.033254e-01,5.487546e-01,2.929118e-01,1.944405e-01,2.384421e-01,2.175566e-01,1.114576e+00,1.380687e+00,1.380687e+00
167,5.008760e-01,1.771453e+00,8.334828e-01,4.536249e-01,6.837645e-01,5.802194e-01,1.518079e+00,2.947847e+00,2.947847e+00
168,1.140063e-01,3.518971e-01,1.751257e-01,1.105236e-01,1.485792e-01,1.309413e-01,6.045529e-01,1.298681e+00,1.298681e+00
169,2.412148e-01,1.001223e+00,4.447472e-01,2.294638e-01,3.967387e-01,3.240797e-01,1.363843e+00,2.093873e+00,2.093873e+00
170,2.579499e-01,1.039509e+00,4.276085e-01,2.509348e-01,3.639910e-01,3.126161e-01,1.463928e+00,1.786194e+00,1.786194e+00
171,3.193727e-01,7.854232e-01,4.557326e-01,2.988684e-01,3.735432e-01,3.382727e-01,1.378348e+00,1.731911e+00,1.731911e+00
172,1.597681e-01,4.964801e-01,2.364082e-01,1.538411e-01,1.908052e-01,1.733114e-01,1.423935e+00,1.253024e+00,1.423935e+00
173,1.870548e-01,6.058359e-01,3.138229e-01,1.822371e-01,2.869970e-01,2.403931e-01,1.281252e+00,1.803903e+00,1.803903e+00
174,3.093495e-01,1.556300e+00,5.810696e-01,2.974104e-01,5.097568e-01,4.173157e-01,1.455654e+00,2.025309e+00,2.025309e+00
175,4.119642e-01,1.022504e+00,5.796859e-01,3.755651e-01,4.513312e-01,4.151800e-01,1.521464e+00,1.841737e+00,1.841737e+00
176,2.794887e-01,1.559496e+00,5.320696e-01,2.658076e-01,4.580739e-01,3.744899e-01,1.233946e+00,1.527240e+00,1.527240e+00
177,2.631139e-01,9.975933e-01,4.693035e-01,2.486331e-01,4.161448e-01,3.427790e-01,1.449878e+00,2.083967e+00,2.083967e+00
178,1.668832e-01,6.658733e-01,3.083215e-01,1.592642e-01,2.791440e-01,2.272515e-01,9.915524e-01,1.634953e+00,1.634953e+00
179,4.799042e-01,1.733097e+00,7.784153e-01,4.528311e-01,6.472659e-01,5.585737e-01,2.003551e+00,2.823035e+00,2.823035e+00
180,6.557599e-01,1.268851e+00,8.098803e-01,5.259826e-01,4.952095e-01,5.108278e-01,2.353129e+00,2.184051e+00,2.353129e+00
181,3.774042e-01,6.556926e-01,4.368907e-01,3.289204e-01,2.572358e-01,2.952617e-01,1.538307e+00,1.101555e+00,1.538307e+00
182,4.165626e-01,1.257833e+00,6.484481e-01,3.551988e-01,4.945246e-01,4.305350e-01,1.792175e+00,1.434137e+00,1.792175e+00
183,3.297029e-01,1.428910e+00,5.512246e-01,3.132854e-01,4.549701e-01,3.906056e-01,1.631144e+00,2.607686e+00,2.607686e+00
184,8.034451e-02,2.993189e-01,1.381663e-01,7.739652e-02,1.220621e-01,1.021992e-01,4.634805e-01,6.608090e-01,6.608090e-01
185,5.118843e-01,1.216145e+00,6.989068e-01,4.600239e-01,5.225656e-01,4.922889e-01,2.374209e+00,1.858196e+00,2.374209e+00
186,1.921401e-01,7.104238e-01,3.208946e-01,1.834871e-01,2.751009e-01,2.338247e-01,1.168844e+00,1.588853e+00,1.588853e+00
187,1.970131e-01,7.880034e-01,3.333839e-01,1.845298e-01,2.780087e-01,2.359450e-01,1.155779e+00,1.503617e+00,1.503617e+00
188,2.327127e-01,7.684862e-01,3.772399e-01,2.255773e-01,3.303451e-01,2.828542e-01,1.510910e+00,1.851550e+00,1.851550e+00
189,4.020624e-01,1.416293e+00,6.248410e-01,3.696706e-01,4.900343e-01,4.340448e-01,1.571536e+00,2.184830e+00,2.184830e+00
190,3.551472e-02,1.573132e-01,5.591632e-02,3.298271e-02,4.291266e-02,3.827111e-02,2.219380e-01,2.637925e-01,2.637925e-01
191,4.346815e-01,9.314293e-01,5.498538e-01,3.423813e-01,3.286015e-01,3.355622e-01,1.454500e+00,1.189069e+00,1.454500e+00
192,1.220713e-01,4.130474e-01,1.898877e-01,1.169753e-01,1.569474e-01,1.384119e-01,8.608966e-01,1.022906e+00,1.022906e+00
193,2.087614e-01,1.168791e+00,3.894744e-01,1.959850e-01,3.273877e-01,2.698081e-01,1.391618e+00,1.694065e+00,1.694065e+00
194,2.586168e-01,9.624505e-01,4.604803e-01,2.493130e-01,4.182710e-01,3.443164e-01,1.168798e+00,2.222038e+00,2.222038e+00
195,4.704833e-01,1.459313e+00,7.108161e-01,3.715323e-01,4.817799e-01,4.302023e-01,1.856118e+00,2.422807e+00,2.422807e+00
196,5.045452e-01,1.293988e+00,7.143054e-01,4.322616e-01,5.195227e-01,4.778880e-01,1.492570e+00,2.021026e+00,2.021026e+00
197,4.330188e-01,1.031201e+00,5.989797e-01,3.629399e-01,4.261308e-01,3.957984e-01,1.671403e+00,1.982772e+00,1.982772e+00
198,1.888771e-01,1.368582e+00,3.749351e-01,1.750893e-01,3.121856e-01,2.530969e-01,8.644912e-01,1.260375e+00,1.260375e+00
199,3.854029e-01,1.263333e+00,6.013710e-01,3.391006e-01,4.618628e-01,4.051583e-01,1.507049e+00,1.889614e+00,1.889614e+00
200,9.680697e-02,6.724470e-01,1.838464e-01,8.873100e-02,1.489296e-01,1.225831e-01,5.448419e-01,7.450600e-01,7.450600e-01
201,2.893272e-01,1.567044e+00,5.596316e-01,2.772176e-01,4.913910e-01,3.989453e-01,1.751378e+00,2.191966e+00,2.191966e+00
202,4.792564e-01,1.032765e+00,5.946795e-01,4.539020e-01,4.078479e-01,4.314899e-01,1.869292e+00,1.664300e+00,1.869292e+00
203,1.389881e-01,5.593408e-01,2.408017e-01,1.334316e-01,2.091542e-01,1.754273e-01,9.699360e-01,1.316108e+00,1.316108e+00
204,2.791532e-01,1.359081e+00,5.159590e-01,2.692374e-01,4.523728e-01,3.722431e-01,1.580631e+00,1.666820e+00,1.666820e+00
205,6.233533e-01,1.456606e+00,8.534905e-01,5.324594e-01,6.145239e-01,5.749577e-01,1.915967e+00,2.964558e+00,2.964558e+00
206,2.402068e-01,1.608586e+00,4.735201e-01,2.255483e-01,4.009333e-01,3.252842e-01,1.320221e+00,1.671738e+00,1.671738e+00
207,3.020101e-01,1.598707e+00,5.975391e-01,2.800359e-01,5.154413e-01,4.147890e-01,1.469148e+00,1.819565e+00,1.819565e+00
208,4.824184e-01,1.547269e+00,7.787990e-01,4.222941e-01,6.193726e-01,5.300730e-01,1.731008e+00,2.010513e+00,2.010513e+00
209,5.341439e-01,1.525154e+00,7.793859e-01,4.816220e-01,5.953672e-01,5.414895e-01,1.711602e+00,2.431749e+00,2.431749e+00
210,3.459127e-01,1.329051e+00,6.114386e-01,3.318836e-01,5.448109e-01,4.510907e-01,1.780786e+00,2.354184e+00,2.354184e+00
211,3.795118e-01,1.816455e+00,7.225780e-01,3.401392e-01,6.006687e-01,4.881073e-01,1.838852e+00,2.692137e+00,2.692137e+00
212,2.309797e-01,9.127701e-01,3.728212e-01,2.151356e-01,2.986204e-01,2.602474e-01,1.353671e+00,1.927160e+00,1.927160e+00
213,2.727552e-01,6.090522e-01,3.558935e-01,2.182511e-01,2.254209e-01,2.218650e-01,1.048718e+00,9.872785e-01,1.048718e+00
214,4.183654e-01,9.485422e-01,5.520353e-01,3.703246e-01,3.920325e-01,3.813331e-01,2.033289e+00,1.675078e+00,2.033289e+00
215,3.108354e-01,1.147192e+00,4.668888e-01,3.031578e-01,3.719690e-01,3.393123e-01,1.186328e+00,1.296867e+00,1.296867e+00
216,3.767444e-01,8.888115e-01,5.061985e-01,3.321344e-01,3.626033e-01,3.477027e-01,1.429667e+00,1.339262e+00,1.429667e+00
217,1.359028e-01,4.280255e-01,2.068367e-01,1.278992e-01,1.676087e-01,1.490820e-01,8.815403e-01,7.623733e-01,8.815403e-01
218,3.320988e-01,9.522070e-01,4.331080e-01,3.155859e-01,2.966547e-01,3.062665e-01,1.401924e+00,1.514918e+00,1.514918e+00
219,2.340150e-01,9.717394e-01,3.993938e-01,2.270592e-01,3.444751e-01,2.917353e-01,1.405867e+00,1.905649e+00,1.905649e+00
220,3.664810e-01,8.046803e-01,4.987800e-01,2.893261e-01,3.403864e-01,3.158896e-01,1.673146e+00,1.540245e+00,1.673146e+00
221,4.703008e-01,1.396660e+00,6.952049e-01,4.062561e-01,5.099214e-01,4.610118e-01,1.389692e+00,1.548402e+00,1.548402e+00
222,5.777149e-02,1.972350e-01,8.740461e-02,5.494283e-02,6.958376e-02,6.269215e-02,5.120909e-01,3.940982e-01,5.120909e-01
223,4.568054e-01,1.499843e+00,6.400216e-01,4.141254e-01,4.493656e-01,4.321049e-01,1.757490e+00,1.735500e+00,1.757490e+00
224,8.186578e-02,2.671334e-01,1.183833e-01,7.742717e-02,9.022031e-02,8.406744e-02,6.543581e-01,6.602513e-01,6.602513e-01
225,1.619072e-01,7.876281e-01,3.027607e-01,1.507765e-01,2.580724e-01,2.113468e-01,1.037366e+00,1.344543e+00,1.344543e+00
226,2.730240e-01,1.002067e+00,4.865564e-01,2.657174e-01,4.483548e-01,3.685293e-01,1.421358e+00,2.276217e+00,2.276217e+00
227,2.520993e-01,2.107936e+00,4.324750e-01,2.439895e-01,3.474828e-01,3.002292e-01,1.576395e+00,1.518186e+00,1.576395e+00
228,2.365611e-01,1.055911e+00,4.380532e-01,2.242756e-01,3.841556e-01,3.145434e-01,1.411732e+00,1.697173e+00,1.697173e+00
229,3.858839e-02,1.616086e-01,6.814618e-02,3.624488e-02,5.818243e-02,4.847106e-02,2.361462e-01,3.550310e-01,3.550310e-01
230,2.370104e-01,1.214067e+00,4.254291e-01,2.273943e-01,3.619048e-01,3.022278e-01,1.524207e+00,1.569567e+00,1.569567e+00
231,4.883924e-01,1.556696e+00,8.216786e-01,4.671739e-01,7.441835e-01,6.213135e-01,2.207714e+00,3.185569e+00,3.185569e+00
232,4.258269e-01,9.812403e-01,5.492681e-01,3.348398e-01,3.292201e-01,3.320418e-01,1.611136e+00,1.731351e+00,1.731351e+00
233,4.403029e-01,9.730940e-01,5.842325e-01,3.829460e-01,4.176302e-01,4.006636e-01,1.404056e+00,1.820707e+00,1.820707e+00
234,4.749147e-01,1.144315e+00,6.792270e-01,3.958310e-01,5.029123e-01,4.525499e-01,2.001667e+00,1.539316e+00,2.001667e+00
235,4.245989e-01,1.432908e+00,6.993354e-01,3.540567e-01,5.308855e-01,4.512181e-01,1.396880e+00,1.993093e+00,1.993093e+00
236,4.853806e-01,1.161700e+00,6.642935e-01,4.252262e-01,4.843223e-01,4.557332e-01,1.494180e+00,2.241703e+00,2.241703e+00
237,2.882868e-01,1.219776e+00,5.094950e-01,2.761424e-01,4.428771e-01,3.690493e-01,1.752518e+00,2.076398e+00,2.076398e+00
238,5.781306e-01,1.629361e+00,9.138809e-01,5.192762e-01,7.678758e-01,6.554697e-01,1.824851e+00,2.709945e+00,2.709945e+00
239,1.034440e-01,4.460953e-01,1.857886e-01,9.811763e-02,1.610087e-01,1.333245e-01,5.950253e-01,1.034773e+00,1.034773e+00
240,4.652853e-01,1.327986e+00,6.727459e-01,4.183922e-01,5.067654e-01,4.646844e-01,1.779561e+00,2.238106e+00,2.238106e+00
241,3.876433e-01,1.072112e+00,5.444578e-01,3.610765e-01,4.133902e-01,3.881158e-01,1.467122e+00,1.981275e+00,1.981275e+00
242,2.538553e-01,6.427785e-01,3.407381e-01,2.299513e-01,2.428089e-01,2.364675e-01,8.253914e-01,1.138786e+00,1.138786e+00
243,1.052482e-01,3.313105e-01,1.603308e-01,1.014502e-01,1.332233e-01,1.184074e-01,1.251527e+00,8.948158e-01,1.251527e+00
244,1.342255e-01,6.172678e-01,2.357129e-01,1.282142e-01,2.002610e-01,1.681419e-01,7.000349e-01,1.129074e+00,1.129074e+00
245,1.722530e-01,9.273847e-01,3.248263e-01,1.631008e-01,2.783958e-01,2.281514e-01,8.474811e-01,1.364270e+00,1.364270e+00
246,5.377676e-01,1.603530e+00,7.433357e-01,4.948792e-01,5.329776e-01,5.142813e-01,2.590554e+00,2.225605e+00,2.590554e+00
247,1.108718e-01,6.400579e-01,2.110883e-01,1.020041e-01,1.750535e-01,1.432630e-01,6.791764e-01,9.173093e-01,9.173093e-01
248,4.339580e-01,9.869174e-01,5.767777e-01,3.817466e-01,4.118882e-01,3.971035e-01,1.478506e+00,1.576038e+00,1.576038e+00
249,2.426935e-01,2.164907e+00,4.211524e-01,2.338522e-01,3.381113e-01,2.906941e-01,1.506724e+00,1.498009e+00,1.506724e+00
250,1.379154e-01,4.928069e-01,2.317471e-01,1.288065e-01,1.970936e-01,1.664888e-01,6.141738e-01,1.137803e+00,1.137803e+00
251,5.903886e-01,1.523661e+00,6.865335e-01,5.622264e-01,3.737654e-01,4.773883e-01,2.146016e+00,1.328449e+00,2.146016e+00
252,2.671314e-01,1.062003e+00,4.571219e-01,2.601974e-01,4.002969e-01,3.375947e-01,1.761963e+00,1.927667e+00,1.927667e+00
253,1.614504e-01,7.266020e-01,2.845050e-01,1.559413e-01,2.458986e-01,2.058929e-01,9.214343e-01,1.467590e+00,1.467590e+00
254,4.914300e-01,1.335219e+00,6.817814e-01,4.646106e-01,5.196226e-01,4.928847e-01,1.836773e+00,2.200709e+00,2.200709e+00
255,2.064427e-01,9.275382e-01,3.694578e-01,1.995558e-01,3.228987e-01,2.684083e-01,1.045209e+00,1.828559e+00,1.828559e+00
256,4.613542e-01,1.011890e+00,5.896830e-01,3.910197e-01,3.830304e-01,3.870457e-01,1.475449e+00,1.526161e+00,1.526161e+00
257,7.354533e-02,1.756591e-01,9.337332e-02,6.991930e-02,6.457131e-02,6.729846e-02,5.899571e-01,2.983557e-01,5.899571e-01
258,4.477200e-01,1.533604e+00,7.724035e-01,4.064124e-01,6.613398e-01,5.488813e-01,1.704007e+00,2.645988e+00,2.645988e+00
259,4.911206e-01,1.551537e+00,6.994126e-01,4.412036e-01,5.011709e-01,4.721403e-01,1.632653e+00,1.842158e+00,1.842158e+00
260,3.253361e-01,9.374398e-01,4.531912e-01,3.047218e-01,3.375751e-01,3.215683e-01,1.194773e+00,1.028106e+00,1.194773e+00
261,6.575167e-01,1.224638e+00,8.357306e-01,5.842038e-01,6.270549e-01,6.060082e-01,2.275304e+00,2.779706e+00,2.779706e+00


==> Figures/1in/rollout/plot_over_line/rollout_point_pred_s0.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,2.491099e-02,-1.391874e-01,1.774179e-02,2.067514e-01,1.112105e+00,1.145147e+00,-9.316743e-01,-1.171124e+00,8.565456e-01,7.126355e-01,1.242771e+00,1.508741e+00
2,-6.379185e-02,-1.971494e-01,1.007557e-01,3.775020e-01,1.073380e+00,1.049471e+00,-8.854266e-01,-1.049640e+00,1.132152e+00,7.451880e-01,8.860993e-01,1.225261e+00
3,-1.700651e-01,-2.447212e-01,1.928103e-01,5.753888e-01,1.035157e+00,9.839469e-01,-8.497303e-01,-1.038319e+00,1.426791e+00,9.371736e-01,4.496565e-01,6.136765e-01
4,-3.315473e-01,-3.160622e-01,3.063192e-01,8.540372e-01,9.948196e-01,9.133872e-01,-8.167698e-01,-1.007688e+00,1.635138e+00,1.279485e+00,1.008896e-01,1.064917e-02
5,-5.395405e-01,-3.832286e-01,4.712481e-01,1.153898e+00,9.495973e-01,8.091013e-01,-7.860005e-01,-9.943812e-01,1.709081e+00,1.440794e+00,-1.617418e-01,-4.411180e-01
6,-6.156290e-01,-4.592134e-01,6.956934e-01,1.388844e+00,8.955923e-01,6.940200e-01,-7.570187e-01,-9.568728e-01,1.664194e+00,1.420970e+00,-3.516698e-01,-7.478026e-01
7,-5.369198e-01,-4.698977e-01,8.793958e-01,1.335778e+00,8.292956e-01,5.462778e-01,-7.321656e-01,-8.821379e-01,1.548437e+00,1.353941e+00,-4.696741e-01,-9.049642e-01
8,-5.304089e-01,-5.169516e-01,1.009628e+00,1.229136e+00,7.483051e-01,4.001490e-01,-7.156972e-01,-8.168160e-01,1.409233e+00,1.257703e+00,-5.255507e-01,-9.180855e-01
9,-5.398784e-01,-6.191958e-01,1.110081e+00,1.109119e+00,6.522062e-01,2.309829e-01,-7.140035e-01,-7.977105e-01,1.279555e+00,1.126864e+00,-5.427901e-01,-8.186787e-01
10,-5.281541e-01,-6.616105e-01,1.149688e+00,8.921847e-01,5.403203e-01,1.067106e-01,-7.348896e-01,-7.570348e-01,1.171493e+00,1.034041e+00,-5.428194e-01,-6.991886e-01
11,-4.757539e-01,-6.277604e-01,1.118153e+00,6.128476e-01,4.087744e-01,1.338427e-02,-7.875875e-01,-6.532556e-01,1.083609e+00,9.651002e-01,-5.366016e-01,-5.900487e-01
12,-4.110062e-01,-5.650785e-01,1.025864e+00,2.737390e-01,2.498282e-01,-1.001368e-01,-8.850035e-01,-5.321633e-01,1.012222e+00,9.287314e-01,-5.295728e-01,-4.783277e-01
13,-3.554611e-01,-4.042686e-01,9.312560e-01,-9.524800e-02,3.286337e-02,-2.398966e-01,-1.066479e+00,-3.427837e-01,9.551117e-01,8.984275e-01,-5.257737e-01,-3.807366e-01
14,-3.403560e-01,-2.286653e-01,8.915707e-01,-3.013423e-01,-1.333535e-01,-3.600647e-01,-1.214416e+00,-1.144429e-01,9.115250e-01,8.787587e-01,-5.260847e-01,-3.151309e-01
15,-3.391224e-01,-1.162125e-01,8.900279e-01,-4.607092e-01,1.627803e-01,-4.686136e-01,-1.244512e+00,1.669722e-01,8.797424e-01,8.628532e-01,-5.259421e-01,-2.784786e-01
16,-3.299142e-01,-3.283848e-02,9.126841e-01,-5.360843e-01,4.315366e-01,-5.439095e-01,-1.388122e+00,4.175922e-01,8.514655e-01,8.474224e-01,-5.212516e-01,-2.610977e-01
17,-3.101862e-01,1.834124e-02,9.427956e-01,-5.936774e-01,3.205441e-01,-5.870022e-01,-1.361236e+00,6.163669e-01,8.184840e-01,8.140268e-01,-5.162410e-01,-2.625558e-01
18,-2.890567e-01,1.763293e-02,9.618346e-01,-6.715082e-01,1.385546e-01,-6.022858e-01,-1.273879e+00,7.729347e-01,7.847534e-01,7.530426e-01,-5.241359e-01,-2.837408e-01
19,-2.932990e-01,1.627193e-02,9.291740e-01,-7.187975e-01,-1.401175e-01,-5.651195e-01,-1.147110e+00,9.232360e-01,7.587410e-01,6.526339e-01,-5.130442e-01,-2.867928e-01
20,-3.178896e-01,3.393221e-02,7.979671e-01,-7.327394e-01,-4.500650e-01,-4.874034e-01,-9.661768e-01,9.919535e-01,7.011443e-01,5.055046e-01,-5.020552e-01,-2.169819e-01
21,-3.116678e-01,8.929526e-02,6.216652e-01,-6.630751e-01,-7.494349e-01,-4.179912e-01,-6.895034e-01,9.724753e-01,6.303645e-01,3.576226e-01,-5.201264e-01,-6.899281e-02
22,-2.820290e-01,1.206754e-01,4.428686e-01,-6.037828e-01,-9.821467e-01,-3.498214e-01,-3.224186e-01,8.498727e-01,5.549366e-01,2.530189e-01,-5.523522e-01,1.054263e-01
23,-2.477094e-01,8.980911e-02,2.540706e-01,-6.062155e-01,-1.131421e+00,-2.582760e-01,7.817334e-02,6.957542e-01,4.717206e-01,1.942984e-01,-5.954899e-01,2.414458e-01
24,-2.066067e-01,4.252531e-02,5.745359e-02,-6.223497e-01,-1.190002e+00,-1.502103e-01,4.771699e-01,5.944453e-01,3.754494e-01,1.677773e-01,-6.438720e-01,3.448493e-01
25,-1.507172e-01,5.746037e-04,-1.466035e-01,-6.754106e-01,-1.120323e+00,-1.045468e-01,8.314872e-01,5.124860e-01,2.420619e-01,1.586602e-01,-6.987334e-01,4.311925e-01
26,-7.127574e-02,-1.965283e-02,-3.577728e-01,-7.372382e-01,-9.335025e-01,-6.572165e-02,1.107922e+00,4.524856e-01,1.243304e-01,1.676798e-01,-6.847695e-01,5.078183e-01
27,3.137240e-02,-4.090294e-03,-5.627193e-01,-7.791798e-01,-6.534728e-01,-6.037873e-02,1.272780e+00,4.138089e-01,2.360771e-01,1.834780e-01,-5.099602e-01,5.649160e-01
28,1.422064e-01,-1.360549e-02,-7.451693e-01,-8.302704e-01,-3.242350e-01,-5.267330e-02,1.307517e+00,3.960120e-01,2.682220e-01,1.867190e-01,-4.380682e-01,6.170604e-01
29,2.468558e-01,-1.191024e-02,-8.973233e-01,-8.837563e-01,-1.092498e-01,-5.351758e-02,1.392742e+00,4.063579e-01,1.050026e-01,1.957761e-01,-4.236871e-01,6.709961e-01
30,3.359833e-01,-2.122326e-02,-1.020807e+00,-9.253343e-01,5.278037e-02,-5.796306e-02,1.519026e+00,4.046493e-01,-8.766438e-02,2.076832e-01,-3.260662e-01,7.314721e-01
31,4.099773e-01,-2.641369e-02,-1.134601e+00,-9.440628e-01,2.357195e-01,-4.066308e-02,1.622044e+00,3.759797e-01,-2.192497e-01,2.331974e-01,-1.296610e-01,8.013313e-01
32,4.888712e-01,-2.731724e-02,-1.243015e+00,-9.585685e-01,4.284101e-01,-2.989613e-02,1.620399e+00,2.992011e-01,-2.878442e-01,2.477178e-01,1.262914e-01,8.900853e-01
33,5.544902e-01,-1.205254e-02,-1.311179e+00,-9.659542e-01,5.459622e-01,1.477198e-02,1.559744e+00,1.947252e-01,-2.900451e-01,2.442318e-01,3.964633e-01,9.932882e-01
34,5.412458e-01,4.537629e-02,-1.290775e+00,-9.278715e-01,5.828642e-01,1.164895e-01,1.499598e+00,7.526155e-02,-2.312620e-01,2.574914e-01,6.394154e-01,1.085357e+00
35,4.390694e-01,1.068192e-01,-1.207577e+00,-8.960708e-01,6.028373e-01,2.386210e-01,1.265020e+00,-1.031512e-02,-1.190719e-01,3.017918e-01,8.154761e-01,1.142113e+00
36,3.494981e-01,1.100363e-01,-1.061653e+00,-8.497663e-01,6.911839e-01,3.550209e-01,8.713173e-01,-6.617771e-02,3.381038e-02,3.622329e-01,9.101912e-01,1.166992e+00
37,2.807267e-01,7.257982e-02,-8.828851e-01,-7.286222e-01,8.164152e-01,4.224495e-01,5.983564e-01,-9.357350e-02,1.801176e-01,4.513442e-01,9.835045e-01,1.170759e+00
38,2.751186e-01,3.191090e-02,-6.424995e-01,-5.365524e-01,9.070315e-01,4.545912e-01,1.982779e-01,-1.744038e-01,2.979777e-01,5.245259e-01,1.075767e+00,1.158559e+00
39,3.220079e-01,1.992394e-02,-4.393178e-01,-3.310169e-01,9.869712e-01,4.567086e-01,-2.718534e-01,-3.261089e-01,4.049096e-01,6.046234e-01,1.174439e+00,1.116811e+00
40,3.341483e-01,1.698545e-02,-3.034780e-01,-1.455359e-01,1.095547e+00,4.291936e-01,-7.224421e-01,-5.645163e-01,5.084701e-01,6.738945e-01,1.284072e+00,1.072946e+00
41,2.823175e-01,1.955223e-02,-2.245124e-01,3.335559e-02,1.202575e+00,4.131027e-01,-1.034367e+00,-8.805856e-01,6.114674e-01,7.261744e-01,1.433378e+00,1.019602e+00
42,1.978150e-01,4.780531e-02,-1.649623e-01,1.897020e-01,1.231628e+00,4.046467e-01,-1.109315e+00,-1.132056e+00,7.450603e-01,7.555187e-01,1.366680e+00,9.461995e-01
43,1.145708e-01,8.171968e-02,-9.403581e-02,3.446299e-01,1.188761e+00,4.009704e-01,-1.034499e+00,-1.262076e+00,9.381546e-01,7.932402e-01,1.164204e+00,8.123085e-01
44,4.693121e-02,9.606943e-02,-9.024539e-03,4.808502e-01,1.135789e+00,4.451479e-01,-9.666365e-01,-1.242195e+00,1.194800e+00,8.011874e-01,8.501647e-01,6.393780e-01
45,-1.376419e-02,7.300346e-02,8.095758e-02,5.634210e-01,1.090064e+00,4.940610e-01,-9.294074e-01,-1.175133e+00,1.445196e+00,7.905350e-01,4.669768e-01,3.973072e-01
46,-9.299974e-02,2.933191e-02,1.736056e-01,6.124182e-01,1.045764e+00,5.214735e-01,-8.961161e-01,-1.122357e+00,1.645535e+00,7.865027e-01,1.651073e-01,9.559131e-02
47,-2.225901e-01,-2.528875e-02,2.797119e-01,6.697452e-01,1.001161e+00,5.307811e-01,-8.601130e-01,-1.080504e+00,1.753414e+00,7.777777e-01,-9.820836e-02,-2.748578e-01
48,-4.063999e-01,-7.321708e-02,4.184190e-01,7.021499e-01,9.562213e-01,5.463223e-01,-8.245970e-01,-1.088927e+00,1.759089e+00,7.599726e-01,-3.273386e-01,-6.449741e-01
49,-5.509534e-01,-1.101000e-01,6.226538e-01,7.085799e-01,9.035470e-01,5.922073e-01,-7.879274e-01,-1.154124e+00,1.689438e+00,7.728732e-01,-5.208834e-01,-9.012928e-01
50,-5.156383e-01,-1.114134e-01,8.134509e-01,6.892757e-01,8.408227e-01,5.951625e-01,-7.547887e-01,-1.186661e+00,1.568613e+00,7.931937e-01,-6.428490e-01,-9.957594e-01
51,-5.089206e-01,-1.173446e-01,9.509279e-01,5.974010e-01,7.652813e-01,5.487423e-01,-7.299366e-01,-1.090967e+00,1.423751e+00,8.093653e-01,-6.848364e-01,-9.811155e-01
52,-5.417119e-01,-1.496338e-01,1.069634e+00,4.371306e-01,6.766786e-01,4.248895e-01,-7.197415e-01,-8.856595e-01,1.286072e+00,8.070476e-01,-6.701828e-01,-9.353348e-01
53,-5.540210e-01,-1.830710e-01,1.152729e+00,2.401461e-01,5.759926e-01,2.561659e-01,-7.314988e-01,-6.431276e-01,1.174343e+00,8.031947e-01,-6.347458e-01,-8.970066e-01
54,-5.231646e-01,-1.703310e-01,1.163885e+00,-3.538682e-02,4.620499e-01,4.254781e-02,-7.731054e-01,-3.329102e-01,1.088031e+00,7.801639e-01,-5.997832e-01,-8.878385e-01
55,-4.599941e-01,-8.816583e-02,1.118603e+00,-3.517631e-01,3.314235e-01,-1.583535e-01,-8.544360e-01,6.292470e-02,1.019379e+00,7.473322e-01,-5.716686e-01,-8.898933e-01
56,-3.924634e-01,1.802976e-02,1.024852e+00,-6.525025e-01,1.750775e-01,-3.055003e-01,-9.937245e-01,5.525664e-01,9.629461e-01,7.073372e-01,-5.526710e-01,-8.852288e-01
57,-3.523499e-01,1.622565e-01,9.645311e-01,-9.122839e-01,-2.715370e-02,-3.113049e-01,-1.229131e+00,9.963279e-01,9.167331e-01,6.546888e-01,-5.438421e-01,-8.603740e-01
58,-3.522840e-01,2.780647e-01,9.538702e-01,-1.060014e+00,6.397493e-02,-1.818152e-01,-1.302629e+00,1.260559e+00,8.805559e-01,6.016818e-01,-5.415606e-01,-8.615214e-01
59,-3.558556e-01,3.441063e-01,9.739460e-01,-1.123559e+00,5.408996e-01,2.494708e-03,-1.425804e+00,1.392815e+00,8.501187e-01,5.334199e-01,-5.390905e-01,-8.928746e-01


==> Figures/1in/rollout/plot_over_line/rollout_point_pred_s150.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,9.657645e-02,6.395198e-02,-7.268879e-01,-4.946368e-01,8.082998e-01,8.004706e-01,1.087378e+00,1.105061e+00,5.942166e-01,5.685093e-01,-7.315044e-01,-7.127261e-01
2,-5.240266e-02,-1.241304e-01,-4.016881e-01,-3.837942e-01,8.600646e-01,8.522931e-01,1.133649e+00,1.147882e+00,6.922548e-01,6.546513e-01,9.146599e-02,1.439064e-01
3,-8.414431e-02,-2.246027e-01,2.124812e-01,-2.598293e-02,8.941278e-01,8.519296e-01,1.177202e+00,1.113984e+00,7.709414e-01,7.344074e-01,8.161213e-01,7.789004e-01
4,-9.532282e-03,-1.885610e-01,6.550580e-01,3.193071e-01,8.425446e-01,7.824085e-01,9.657066e-01,8.873095e-01,8.191187e-01,7.858239e-01,1.161945e+00,1.082728e+00
5,8.080966e-02,-8.659686e-02,8.790461e-01,5.951003e-01,7.163461e-01,6.598549e-01,4.290096e-01,4.298269e-01,8.438753e-01,8.229165e-01,1.173766e+00,1.095095e+00
6,1.716154e-01,4.096758e-02,9.473009e-01,7.025415e-01,5.428659e-01,4.583054e-01,-2.960323e-01,-2.485556e-01,8.487566e-01,8.405327e-01,1.023786e+00,9.923380e-01
7,2.719927e-01,1.423354e-01,9.740802e-01,7.010800e-01,4.363012e-01,2.935869e-01,-9.868733e-01,-9.142283e-01,8.563164e-01,8.421621e-01,9.431241e-01,9.270335e-01
8,3.218945e-01,1.909963e-01,9.761528e-01,6.475605e-01,4.943224e-01,3.513978e-01,-1.140540e+00,-1.182162e+00,8.617812e-01,8.300188e-01,9.287206e-01,9.249378e-01
9,3.213287e-01,2.314005e-01,9.356534e-01,6.247327e-01,5.685450e-01,4.549523e-01,-1.110084e+00,-1.198320e+00,8.587446e-01,8.125817e-01,9.789209e-01,9.719235e-01
10,2.871309e-01,2.187436e-01,8.806705e-01,5.599301e-01,6.108554e-01,5.580720e-01,-1.124485e+00,-1.212011e+00,8.341935e-01,7.322180e-01,1.123651e+00,1.064998e+00
11,2.057012e-01,1.623824e-01,7.725791e-01,5.125406e-01,6.350402e-01,6.527398e-01,-1.184923e+00,-1.260196e+00,7.503232e-01,5.836580e-01,1.051915e+00,1.028934e+00
12,5.306432e-02,5.412346e-02,4.686129e-01,3.330330e-01,6.491520e-01,7.482466e-01,-1.336158e+00,-1.361667e+00,7.364949e-01,4.451039e-01,3.483609e-01,5.802398e-01
13,-7.019080e-02,-3.337233e-02,-1.292818e-01,1.965381e-02,6.433684e-01,8.161932e-01,-1.357180e+00,-1.303191e+00,7.937887e-01,4.533319e-01,-4.507441e-01,-1.438518e-01
14,-4.667642e-02,-7.087414e-02,-5.335626e-01,-2.974002e-01,6.350171e-01,8.204252e-01,-9.554678e-01,-9.707936e-01,8.485523e-01,5.820150e-01,-1.011168e+00,-8.206128e-01
15,2.428360e-02,-6.425673e-02,-6.367819e-01,-5.756034e-01,5.689126e-01,7.102630e-01,-4.797767e-01,-4.778401e-01,8.597285e-01,6.754130e-01,-1.197333e+00,-1.156123e+00
16,6.111890e-02,-4.667835e-02,-5.486477e-01,-7.685329e-01,4.475366e-01,5.997799e-01,1.494003e-01,2.231667e-01,8.382847e-01,7.156781e-01,-1.109376e+00,-1.188140e+00
17,1.153535e-01,-2.115166e-02,-4.330785e-01,-9.349585e-01,4.095944e-01,5.603009e-01,8.975345e-01,9.519807e-01,8.258157e-01,7.644073e-01,-1.051061e+00,-1.134455e+00
18,1.650945e-01,-1.640035e-02,-4.977104e-01,-9.276688e-01,5.022382e-01,6.369513e-01,1.324009e+00,1.196553e+00,8.150173e-01,7.874358e-01,-1.048532e+00,-1.120321e+00
19,1.631886e-01,-8.034989e-03,-5.408503e-01,-9.051442e-01,6.337548e-01,6.844195e-01,1.231630e+00,1.120775e+00,7.853789e-01,8.103033e-01,-1.114927e+00,-1.210326e+00
20,1.644804e-01,-6.637098e-02,-6.074067e-01,-9.002677e-01,7.199485e-01,7.152277e-01,1.136867e+00,1.067838e+00,6.920165e-01,8.125211e-01,-1.275134e+00,-1.261190e+00
21,1.504658e-01,-1.500372e-01,-7.104794e-01,-7.750931e-01,7.773642e-01,7.174306e-01,1.091267e+00,1.121546e+00,5.668827e-01,8.023981e-01,-1.181869e+00,-9.200723e-01
22,4.542051e-02,-2.246507e-01,-6.704024e-01,-5.351946e-01,8.259928e-01,6.949137e-01,1.096285e+00,1.198249e+00,6.289393e-01,8.275251e-01,-4.415015e-01,-1.472254e-01
23,-8.411567e-02,-2.372653e-01,-1.852944e-01,-2.249761e-01,8.776144e-01,6.519094e-01,1.159338e+00,1.172612e+00,7.235637e-01,9.137485e-01,3.759446e-01,5.680882e-01
24,-6.307293e-02,-1.473840e-01,3.986355e-01,1.393525e-01,8.877676e-01,5.753946e-01,1.145263e+00,9.777580e-01,7.912043e-01,9.624383e-01,9.894403e-01,9.626106e-01
25,2.327891e-02,-3.771292e-02,7.566173e-01,3.846787e-01,8.031884e-01,4.516960e-01,8.008467e-01,6.672879e-01,8.309057e-01,9.416972e-01,1.195225e+00,1.044480e+00
26,1.117054e-01,4.187346e-02,9.161524e-01,5.325907e-01,6.589743e-01,2.850265e-01,1.932794e-01,2.782474e-01,8.463770e-01,8.975943e-01,1.125359e+00,9.873688e-01
27,2.076174e-01,1.062227e-01,9.560142e-01,6.121567e-01,4.860796e-01,1.080796e-01,-5.796814e-01,-2.379868e-01,8.511208e-01,8.491931e-01,9.842204e-01,9.269264e-01
28,2.985290e-01,1.706979e-01,9.824062e-01,6.441689e-01,4.438479e-01,-1.899780e-02,-1.102520e+00,-8.030746e-01,8.588902e-01,8.012685e-01,9.311699e-01,9.148069e-01
29,3.255145e-01,2.362023e-01,9.635056e-01,6.282548e-01,5.251314e-01,4.503550e-02,-1.124294e+00,-1.175206e+00,8.617019e-01,7.485901e-01,9.373568e-01,9.414343e-01
30,3.133606e-01,3.001059e-01,9.185292e-01,6.540888e-01,5.862747e-01,1.991670e-01,-1.112166e+00,-1.290185e+00,8.548826e-01,6.728191e-01,1.022130e+00,9.730356e-01
31,2.648320e-01,3.406227e-01,8.525003e-01,6.750180e-01,6.209677e-01,3.542636e-01,-1.138314e+00,-1.310147e+00,8.095453e-01,5.698440e-01,1.160361e+00,9.630522e-01
32,1.602127e-01,3.063307e-01,6.997200e-01,6.819745e-01,6.414571e-01,5.125667e-01,-1.228363e+00,-1.338822e+00,7.295712e-01,4.278639e-01,8.532082e-01,9.267685e-01
33,-7.594874e-03,1.084838e-01,2.720271e-01,4.678198e-01,6.493150e-01,6.855922e-01,-1.385790e+00,-1.440814e+00,7.539532e-01,2.403645e-01,5.301486e-02,7.450340e-01
34,-7.381868e-02,-4.663940e-02,-3.152137e-01,1.115938e-01,6.402079e-01,8.336520e-01,-1.250381e+00,-1.440037e+00,8.163033e-01,8.092579e-02,-6.882322e-01,2.996356e-01
35,-2.160408e-02,-1.430039e-01,-5.961280e-01,-2.264967e-01,6.236446e-01,9.067434e-01,-7.860765e-01,-1.212070e+00,8.586583e-01,4.038507e-02,-1.122524e+00,-2.763779e-01
36,4.173505e-02,-1.872066e-01,-6.255977e-01,-5.056279e-01,5.243316e-01,9.233518e-01,-2.826643e-01,-7.306020e-01,8.528891e-01,1.212229e-01,-1.179508e+00,-7.974387e-01
37,7.587270e-02,-1.992300e-01,-4.943068e-01,-6.997409e-01,4.194802e-01,8.797483e-01,4.174257e-01,1.701887e-02,8.325116e-01,2.932157e-01,-1.079579e+00,-1.013323e+00
38,1.418946e-01,-1.926752e-01,-4.398676e-01,-8.026170e-01,4.290914e-01,8.557831e-01,1.116803e+00,7.756386e-01,8.226292e-01,4.649585e-01,-1.043792e+00,-1.066186e+00
39,1.644525e-01,-1.304917e-01,-5.165254e-01,-8.895900e-01,5.522836e-01,9.181122e-01,1.324271e+00,1.120516e+00,8.082827e-01,6.105572e-01,-1.063642e+00,-1.105054e+00
40,1.636729e-01,-2.677554e-02,-5.597615e-01,-8.850977e-01,6.692619e-01,8.948336e-01,1.186435e+00,1.087517e+00,7.626619e-01,7.067364e-01,-1.159301e+00,-1.196460e+00
41,1.637551e-01,4.851237e-03,-6.415690e-01,-9.401575e-01,7.426997e-01,8.478070e-01,1.116360e+00,1.000397e+00,6.371364e-01,8.045974e-01,-1.324297e+00,-1.315429e+00
42,1.272412e-01,-7.675923e-02,-7.332570e-01,-9.599669e-01,7.945019e-01,8.176833e-01,1.086278e+00,9.761528e-01,5.724291e-01,9.128130e-01,-9.536414e-01,-1.158028e+00
43,-1.183951e-02,-1.457445e-01,-5.474404e-01,-7.948000e-01,8.446773e-01,7.893889e-01,1.114087e+00,1.016659e+00,6.647059e-01,1.044574e+00,-1.463640e-01,-4.522829e-01
44,-9.202014e-02,-2.074037e-01,4.071943e-02,-5.738666e-01,8.903047e-01,7.403311e-01,1.177470e+00,1.064643e+00,7.513922e-01,1.215558e+00,6.359403e-01,2.851102e-01
45,-3.495432e-02,-2.300767e-01,5.527199e-01,-2.696173e-01,8.677770e-01,6.477044e-01,1.066655e+00,1.066254e+00,8.077567e-01,1.272518e+00,1.105390e+00,6.983336e-01
46,5.563679e-02,-1.602879e-01,8.336337e-01,1.070311e-01,7.575815e-01,5.315416e-01,6.042739e-01,9.239398e-01,8.395751e-01,1.211024e+00,1.195435e+00,8.423958e-01
47,1.439807e-01,-3.590554e-02,9.373149e-01,3.797387e-01,5.952364e-01,4.080012e-01,-6.799969e-02,6.351218e-01,8.475397e-01,1.113048e+00,1.066760e+00,8.208757e-01
48,2.444355e-01,3.175263e-02,9.653217e-01,5.268840e-01,4.482930e-01,2.557924e-01,-8.315154e-01,2.535712e-01,8.540053e-01,1.020791e+00,9.580007e-01,7.677377e-01
49,3.148082e-01,1.002807e-01,9.825191e-01,6.029233e-01,4.687584e-01,9.972964e-02,-1.142635e+00,-2.201424e-01,8.608930e-01,9.389954e-01,9.268478e-01,7.597979e-01
50,3.248038e-01,1.425627e-01,9.485782e-01,5.967876e-01,5.512127e-01,-6.204695e-04,-1.112672e+00,-7.499732e-01,8.604742e-01,8.637960e-01,9.550835e-01,7.733980e-01
51,3.009040e-01,1.860679e-01,8.991418e-01,5.970974e-01,6.009270e-01,4.303610e-02,-1.117448e+00,-1.094191e+00,8.466169e-01,7.893038e-01,1.077677e+00,8.175979e-01
52,2.354857e-01,2.530544e-01,8.145388e-01,6.245897e-01,6.292272e-01,1.914696e-01,-1.159828e+00,-1.208241e+00,7.766075e-01,7.213116e-01,1.138559e+00,8.752452e-01
53,1.041421e-01,2.990180e-01,5.915328e-01,5.649525e-01,6.466407e-01,3.315300e-01,-1.285646e+00,-1.241867e+00,7.275600e-01,6.190798e-01,5.851846e-01,9.037060e-01
54,-5.180262e-02,3.226442e-01,4.737567e-02,5.440654e-01,6.465345e-01,4.713528e-01,-1.395083e+00,-1.279919e+00,7.751563e-01,4.916438e-01,-2.340273e-01,8.601739e-01
55,-6.270913e-02,2.172073e-01,-4.544500e-01,5.091565e-01,6.381731e-01,6.226696e-01,-1.095093e+00,-1.382042e+00,8.359734e-01,3.431164e-01,-8.851334e-01,6.867684e-01
56,5.087706e-03,4.236470e-02,-6.285273e-01,3.215204e-01,5.989072e-01,7.838215e-01,-6.209554e-01,-1.374888e+00,8.619070e-01,1.978199e-01,-1.183457e+00,2.944512e-01
57,5.276432e-02,-9.166224e-02,-5.905342e-01,-1.282392e-02,4.791707e-01,8.807665e-01,-5.489694e-02,-1.171177e+00,8.444404e-01,1.098328e-01,-1.141168e+00,-1.868486e-01
58,9.555921e-02,-1.742172e-01,-4.515954e-01,-3.619796e-01,4.069585e-01,9.018996e-01,6.890666e-01,-8.298908e-01,8.284584e-01,1.502496e-01,-1.060884e+00,-6.607595e-01
59,1.602776e-01,-2.049120e-01,-4.722697e-01,-6.296884e-01,4.648468e-01,8.794360e-01,1.266255e+00,-2.847492e-01,8.189033e-01,2.919862e-01,-1.043048e+00,-9.451199e-01


==> Figures/1in/rollout/plot_over_line/rollout_point_pred_s200.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-6.370280e-02,-3.900220e-02,-1.617300e-01,-1.270281e-01,-1.279052e-01,-1.337888e-01,5.024018e-01,5.139076e-01,5.377219e-01,5.259714e-01,-4.493887e-01,-4.502499e-01
2,-6.057927e-02,-9.127513e-03,-1.879116e-01,-1.575592e-01,-1.159376e-01,-1.176492e-01,4.878827e-01,5.218109e-01,5.084741e-01,4.794114e-01,-3.340896e-01,-3.446782e-01
3,-5.863301e-02,3.865361e-05,-2.017666e-01,-1.890137e-01,-8.015186e-02,-7.915877e-02,4.413257e-01,4.984117e-01,4.633181e-01,4.316351e-01,-1.792887e-01,-2.039246e-01
4,-5.859204e-02,-2.357244e-03,-2.024344e-01,-1.999763e-01,-3.898965e-02,-4.924574e-02,3.736621e-01,4.469967e-01,4.053003e-01,3.822355e-01,4.931397e-03,-2.658357e-02
5,-6.054449e-02,-9.780675e-04,-1.897190e-01,-1.870158e-01,-6.872050e-03,-2.953170e-02,2.894644e-01,3.653017e-01,3.412676e-01,3.322515e-01,2.040663e-01,1.667659e-01
6,-6.388301e-02,-3.761455e-03,-1.641762e-01,-1.749467e-01,1.094824e-02,-1.828083e-02,1.895269e-01,2.585085e-01,2.887727e-01,3.048861e-01,3.913002e-01,3.609764e-01
7,-6.746621e-02,1.751781e-04,-1.272381e-01,-1.526712e-01,1.430862e-02,-9.317935e-03,7.601668e-02,1.363340e-01,2.781374e-01,2.983902e-01,5.224987e-01,5.011563e-01
8,-6.995989e-02,1.076818e-03,-8.126979e-02,-1.255658e-01,3.934088e-03,-5.617782e-03,-4.617450e-02,1.278542e-02,3.249449e-01,3.314214e-01,5.720175e-01,5.720115e-01
9,-7.024398e-02,-4.751384e-03,-2.945696e-02,-1.075006e-01,-1.945414e-02,-7.613555e-03,-1.705680e-01,-1.117215e-01,4.006167e-01,3.869591e-01,5.704808e-01,6.020802e-01
10,-6.774126e-02,-8.654803e-03,2.450127e-02,-7.476123e-02,-5.377654e-02,-4.070534e-02,-2.897095e-01,-2.204676e-01,4.636953e-01,4.237633e-01,5.609205e-01,6.024001e-01
11,-6.256784e-02,-2.067322e-02,7.681849e-02,-3.776677e-02,-9.298913e-02,-6.816863e-02,-3.941427e-01,-3.121946e-01,4.998491e-01,4.555556e-01,5.494898e-01,5.950459e-01
12,-5.549053e-02,-2.604073e-02,1.240370e-01,5.225986e-04,-1.245319e-01,-1.157146e-01,-4.714458e-01,-3.988923e-01,5.124453e-01,4.790942e-01,5.206077e-01,5.787515e-01
13,-4.773929e-02,-1.444988e-02,1.633198e-01,3.195892e-02,-1.318305e-01,-1.619822e-01,-5.098831e-01,-4.613017e-01,5.051497e-01,4.820036e-01,4.592443e-01,5.387033e-01
14,-4.073883e-02,-1.212722e-02,1.925654e-01,7.032934e-02,-1.060119e-01,-1.901295e-01,-5.070577e-01,-4.991500e-01,4.800747e-01,4.743390e-01,3.570065e-01,4.690292e-01
15,-3.581506e-02,-1.066735e-02,2.103695e-01,1.055866e-01,-5.621760e-02,-1.951026e-01,-4.723508e-01,-5.116879e-01,4.397064e-01,4.471545e-01,2.141623e-01,3.623210e-01
16,-3.392365e-02,1.026064e-03,2.159153e-01,1.468078e-01,-2.637202e-03,-1.685243e-01,-4.167857e-01,-5.076200e-01,3.876042e-01,4.174108e-01,3.865150e-02,2.250474e-01
17,-3.544389e-02,1.021440e-02,2.088911e-01,1.720198e-01,3.955190e-02,-1.312988e-01,-3.441953e-01,-4.704271e-01,3.301371e-01,3.743339e-01,-1.561032e-01,5.264823e-02
18,-4.007768e-02,1.694478e-02,1.895038e-01,1.872368e-01,6.563064e-02,-1.028820e-01,-2.539907e-01,-4.049093e-01,2.825223e-01,3.080922e-01,-3.460284e-01,-1.316968e-01
19,-4.688954e-02,1.476485e-02,1.585876e-01,2.029714e-01,7.620684e-02,-6.399016e-02,-1.473899e-01,-3.324634e-01,2.730968e-01,2.542155e-01,-4.892201e-01,-3.038919e-01
20,-5.450529e-02,1.215994e-02,1.177427e-01,2.012403e-01,7.220486e-02,-3.493102e-02,-2.912667e-02,-2.354421e-01,3.208333e-01,2.515499e-01,-5.538898e-01,-4.600070e-01
21,-6.143926e-02,-3.662422e-03,6.939573e-02,1.924183e-01,5.365904e-02,-8.905098e-03,9.424853e-02,-1.365380e-01,4.022307e-01,2.753671e-01,-5.626619e-01,-5.496714e-01
22,-6.645890e-02,-2.257290e-02,1.669637e-02,1.734402e-01,2.080263e-02,4.260734e-03,2.158707e-01,-3.986707e-02,4.747466e-01,3.254469e-01,-5.614806e-01,-5.854420e-01
23,-6.887015e-02,-4.253246e-02,-3.676284e-02,1.399542e-01,-2.392518e-02,1.570137e-02,3.282029e-01,7.279536e-02,5.212138e-01,3.808665e-01,-5.624647e-01,-6.088402e-01
24,-6.864552e-02,-5.976827e-02,-8.732744e-02,9.405646e-02,-7.327023e-02,4.327238e-03,4.213457e-01,1.900192e-01,5.446790e-01,4.376999e-01,-5.514303e-01,-6.230525e-01
25,-6.638461e-02,-6.857292e-02,-1.316501e-01,3.545368e-02,-1.133903e-01,-3.195639e-02,4.828015e-01,3.011201e-01,5.486078e-01,4.778473e-01,-5.120971e-01,-6.238099e-01
26,-6.313921e-02,-5.491585e-02,-1.669528e-01,-2.822052e-02,-1.281244e-01,-8.329447e-02,5.027191e-01,4.129782e-01,5.339928e-01,5.006446e-01,-4.329882e-01,-6.135645e-01
27,-6.014195e-02,-4.459417e-02,-1.911438e-01,-8.526270e-02,-1.111159e-01,-1.287233e-01,4.819269e-01,4.969457e-01,5.019117e-01,5.136635e-01,-3.105311e-01,-5.738223e-01
28,-5.848131e-02,-3.821583e-02,-2.028175e-01,-1.306553e-01,-7.307966e-02,-1.408576e-01,4.311815e-01,5.581767e-01,4.543212e-01,4.950200e-01,-1.499548e-01,-4.963302e-01
29,-5.878977e-02,-1.288928e-02,-2.012231e-01,-1.861050e-01,-3.269123e-02,-1.046582e-01,3.605870e-01,5.815022e-01,3.946275e-01,4.767397e-01,3.797129e-02,-3.868954e-01
30,-6.103632e-02,1.544391e-02,-1.862832e-01,-2.152975e-01,-2.827362e-03,-6.252579e-02,2.736908e-01,5.622388e-01,3.308887e-01,4.396704e-01,2.375175e-01,-2.372692e-01
31,-6.450637e-02,1.703836e-02,-1.586928e-01,-2.336006e-01,1.250691e-02,-3.145668e-02,1.712324e-01,5.156113e-01,2.831843e-01,3.969957e-01,4.186213e-01,-6.512220e-02
32,-6.799853e-02,1.894230e-02,-1.200411e-01,-2.388519e-01,1.350552e-02,-4.844233e-03,5.585449e-02,4.373047e-01,2.822224e-01,3.453204e-01,5.364359e-01,1.330246e-01
33,-7.018659e-02,1.586476e-02,-7.284500e-02,-2.352149e-01,8.737665e-04,2.091609e-02,-6.718777e-02,3.221031e-01,3.369837e-01,3.047825e-01,5.738825e-01,3.446153e-01
34,-7.002301e-02,1.343139e-02,-2.040305e-02,-2.135060e-01,-2.457439e-02,4.705067e-02,-1.912520e-01,1.950139e-01,4.129264e-01,2.908085e-01,5.687572e-01,4.950109e-01
35,-6.704250e-02,2.675951e-04,3.353965e-02,-1.805871e-01,-6.030007e-02,5.837521e-02,-3.086563e-01,6.411278e-02,4.716698e-01,3.188487e-01,5.594550e-01,5.803236e-01
36,-6.147867e-02,-7.734820e-03,8.522520e-02,-1.448750e-01,-9.928958e-02,5.023232e-02,-4.094510e-01,-5.756912e-02,5.034894e-01,3.736728e-01,5.463163e-01,6.097263e-01
37,-5.419255e-02,-1.636927e-02,1.312847e-01,-1.010982e-01,-1.278844e-01,1.340751e-02,-4.808819e-01,-1.736987e-01,5.125461e-01,4.203060e-01,5.128629e-01,6.126698e-01
38,-4.646707e-02,-2.694739e-02,1.690019e-01,-5.733742e-02,-1.297889e-01,-3.104444e-02,-5.121611e-01,-2.773918e-01,5.021098e-01,4.513050e-01,4.449744e-01,6.119614e-01
39,-3.973084e-02,-2.921073e-02,1.963989e-01,-1.128095e-02,-9.879038e-02,-7.381932e-02,-5.030842e-01,-3.770672e-01,4.742580e-01,4.792152e-01,3.356262e-01,5.972935e-01
40,-3.526509e-02,-1.555614e-02,2.121787e-01,3.218009e-02,-4.689924e-02,-1.251204e-01,-4.642353e-01,-4.614288e-01,4.316220e-01,4.896297e-01,1.865542e-01,5.753355e-01
41,-3.394035e-02,-8.576661e-03,2.156131e-01,6.742774e-02,5.521334e-03,-1.666905e-01,-4.057383e-01,-5.186574e-01,3.780324e-01,4.908373e-01,6.694997e-03,5.264971e-01
42,-3.602531e-02,-6.370068e-03,2.064741e-01,1.152982e-01,4.509222e-02,-1.842831e-01,-3.302306e-01,-5.491491e-01,3.207860e-01,4.669032e-01,-1.894029e-01,4.288512e-01
43,-4.110730e-02,-5.656630e-04,1.850648e-01,1.567854e-01,6.846433e-02,-1.597732e-01,-2.370723e-01,-5.401963e-01,2.773877e-01,4.322442e-01,-3.747549e-01,2.802343e-01
44,-4.815870e-02,1.508102e-02,1.523395e-01,1.882079e-01,7.654422e-02,-1.233051e-01,-1.280953e-01,-5.143090e-01,2.771802e-01,3.868872e-01,-5.057887e-01,1.196429e-01
45,-5.576112e-02,1.673664e-02,1.100372e-01,2.079631e-01,7.010230e-02,-8.837675e-02,-8.492194e-03,-4.560080e-01,3.334447e-01,3.265093e-01,-5.579002e-01,-6.720345e-02
46,-6.244680e-02,8.120105e-03,6.071909e-02,2.283800e-01,4.909497e-02,-4.169165e-02,1.150717e-01,-3.903323e-01,4.159762e-01,2.686251e-01,-5.622806e-01,-2.591582e-01
47,-6.705765e-02,7.269442e-03,7.633060e-03,2.191560e-01,1.396961e-02,-9.665340e-03,2.356965e-01,-2.864370e-01,4.844324e-01,2.578755e-01,-5.617341e-01,-4.335528e-01
48,-6.900787e-02,-2.118856e-03,-4.559001e-02,2.090009e-01,-3.221836e-02,1.106293e-02,3.455753e-01,-1.908331e-01,5.266408e-01,2.814989e-01,-5.619322e-01,-5.452156e-01
49,-6.838265e-02,-1.775528e-02,-9.532357e-02,1.845789e-01,-8.114646e-02,3.987665e-02,4.342805e-01,-8.041643e-02,5.466698e-01,3.313928e-01,-5.471691e-01,-5.971023e-01
50,-6.587324e-02,-3.636743e-02,-1.383018e-01,1.536056e-01,-1.180257e-01,5.553709e-02,4.892153e-01,3.265730e-02,5.474236e-01,3.892408e-01,-5.017580e-01,-6.223093e-01
51,-6.258301e-02,-5.354470e-02,-1.718581e-01,1.066204e-01,-1.273947e-01,4.905047e-02,5.018514e-01,1.531858e-01,5.297650e-01,4.491100e-01,-4.153328e-01,-6.359272e-01
52,-5.974373e-02,-5.789983e-02,-1.940185e-01,4.414149e-02,-1.056763e-01,7.695541e-03,4.751231e-01,2.786302e-01,4.949057e-01,4.894177e-01,-2.858764e-01,-6.471131e-01
53,-5.838719e-02,-4.749040e-02,-2.034896e-01,-1.704466e-02,-6.595860e-02,-5.138993e-02,4.204918e-01,3.949208e-01,4.449711e-01,5.176977e-01,-1.198358e-01,-6.404458e-01
54,-5.904426e-02,-4.271679e-02,-1.996305e-01,-6.735107e-02,-2.671509e-02,-1.015864e-01,3.470547e-01,4.815555e-01,3.838113e-01,5.357155e-01,7.137461e-02,-6.079398e-01
55,-6.156412e-02,-3.661971e-02,-1.824854e-01,-1.148720e-01,7.952232e-04,-1.310698e-01,2.574686e-01,5.536687e-01,3.209275e-01,5.276599e-01,2.704980e-01,-5.427867e-01
56,-6.513066e-02,-1.602839e-02,-1.528925e-01,-1.696102e-01,1.365784e-02,-1.102834e-01,1.525640e-01,5.893625e-01,2.789752e-01,5.071335e-01,4.440777e-01,-4.341642e-01
57,-6.849308e-02,1.113938e-02,-1.125991e-01,-2.027128e-01,1.231506e-02,-6.769593e-02,3.547151e-02,5.763258e-01,2.880228e-01,4.736037e-01,5.479200e-01,-2.926791e-01
58,-7.034500e-02,1.603349e-02,-6.426996e-02,-2.302837e-01,-2.554680e-03,-3.811614e-02,-8.823190e-02,5.349268e-01,3.496277e-01,4.306514e-01,5.745471e-01,-1.241894e-01
59,-6.972025e-02,1.787037e-02,-1.130645e-02,-2.436264e-01,-2.999711e-02,-1.094794e-02,-2.117518e-01,4.665187e-01,4.246598e-01,3.786481e-01,5.670285e-01,7.505777e-02


==> Figures/1in/rollout/plot_over_line/rollout_point_pred_s250.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-4.310759e-01,-3.026402e-01,-5.951263e-01,-6.195228e-01,5.787837e-01,5.962118e-01,4.472519e-01,4.261550e-01,6.214984e-01,6.321322e-01,-9.586231e-01,-9.597418e-01
2,-4.691264e-01,-3.041090e-01,-7.494227e-01,-7.755883e-01,5.102546e-01,5.185337e-01,8.565678e-01,8.555946e-01,7.224894e-01,7.551639e-01,-9.639540e-01,-9.496946e-01
3,-4.828770e-01,-2.867101e-01,-8.770385e-01,-8.846056e-01,5.273039e-01,5.196167e-01,9.278755e-01,9.369920e-01,8.072271e-01,8.541460e-01,-9.981364e-01,-9.899793e-01
4,-4.691786e-01,-2.649934e-01,-9.667984e-01,-9.455556e-01,5.521297e-01,5.266705e-01,9.076945e-01,9.108108e-01,8.771527e-01,9.388694e-01,-1.048932e+00,-1.009925e+00
5,-4.354058e-01,-2.381952e-01,-1.009353e+00,-9.572717e-01,5.541264e-01,5.165325e-01,9.156646e-01,9.334941e-01,9.057509e-01,9.769325e-01,-9.555461e-01,-9.025866e-01
6,-3.961297e-01,-2.433127e-01,-9.911388e-01,-9.206095e-01,5.368528e-01,5.016333e-01,9.510091e-01,9.860058e-01,8.995276e-01,9.489763e-01,-5.593703e-01,-5.476643e-01
7,-3.662186e-01,-2.697963e-01,-8.837407e-01,-8.431126e-01,4.969926e-01,4.851686e-01,1.004656e+00,1.017936e+00,9.164013e-01,9.013140e-01,2.630936e-02,-1.208864e-02
8,-3.222144e-01,-2.829255e-01,-6.729042e-01,-7.200117e-01,4.293572e-01,4.585167e-01,1.016692e+00,9.499092e-01,9.510943e-01,8.623508e-01,5.448006e-01,4.652764e-01
9,-2.177811e-01,-2.844480e-01,-3.880206e-01,-5.408065e-01,3.419005e-01,4.239792e-01,8.894184e-01,7.793929e-01,9.527441e-01,8.596772e-01,7.885492e-01,7.043433e-01
10,-5.105545e-02,-2.953267e-01,-9.161223e-02,-3.039972e-01,2.511312e-01,3.465747e-01,6.040063e-01,5.267555e-01,9.196072e-01,8.453664e-01,7.779375e-01,7.246094e-01
11,1.319568e-01,-2.375575e-01,1.669274e-01,-3.846589e-02,1.581403e-01,2.492628e-01,2.247554e-01,2.417712e-01,8.829899e-01,8.357885e-01,7.364540e-01,6.820632e-01
12,2.929840e-01,-1.341387e-01,3.702325e-01,1.835387e-01,6.042994e-02,1.399419e-01,-2.109080e-01,-6.159855e-02,8.478258e-01,8.279881e-01,7.226796e-01,6.460369e-01
13,4.181574e-01,-6.171207e-02,5.180888e-01,3.653663e-01,-1.829241e-03,2.306496e-02,-6.673226e-01,-3.902586e-01,8.111271e-01,8.163346e-01,7.333868e-01,6.529351e-01
14,5.069603e-01,2.886814e-02,6.185440e-01,4.952545e-01,5.484237e-02,-5.003309e-02,-9.922854e-01,-7.222346e-01,7.698219e-01,8.019315e-01,7.722644e-01,6.906487e-01
15,5.422937e-01,1.247429e-01,6.871623e-01,5.990978e-01,2.243456e-01,2.742802e-02,-1.085454e+00,-9.651822e-01,7.168147e-01,7.749990e-01,8.319194e-01,7.433668e-01
16,4.958822e-01,1.904317e-01,7.256171e-01,6.959920e-01,3.948076e-01,2.051474e-01,-1.107455e+00,-1.039416e+00,6.396689e-01,7.537813e-01,8.467190e-01,7.800974e-01
17,3.621147e-01,2.803959e-01,7.168995e-01,7.504586e-01,5.350406e-01,3.611144e-01,-1.151538e+00,-1.073807e+00,5.304822e-01,7.074883e-01,7.300721e-01,7.467267e-01
18,1.323393e-01,2.956017e-01,6.242046e-01,7.418932e-01,6.620541e-01,4.831975e-01,-1.204606e+00,-1.134254e+00,3.996696e-01,6.423649e-01,4.497006e-01,6.188773e-01
19,-1.251372e-01,2.202926e-01,3.981966e-01,6.679422e-01,7.628306e-01,6.012527e-01,-1.172542e+00,-1.184475e+00,2.949616e-01,5.198202e-01,2.674050e-02,3.452448e-01
20,-2.704976e-01,1.110207e-01,1.108065e-01,5.342439e-01,8.018996e-01,6.890014e-01,-9.209067e-01,-1.144509e+00,2.667246e-01,3.887152e-01,-4.386184e-01,-7.686399e-02
21,-3.381011e-01,-2.329500e-02,-1.418770e-01,3.247486e-01,7.888985e-01,7.360672e-01,-5.760452e-01,-9.633658e-01,3.238530e-01,3.340241e-01,-8.094856e-01,-5.169538e-01
22,-3.800724e-01,-1.304788e-01,-3.581650e-01,8.407503e-02,7.333440e-01,7.534278e-01,-2.260846e-01,-6.691138e-01,4.483154e-01,4.048892e-01,-9.639232e-01,-8.125117e-01
23,-4.180951e-01,-1.750783e-01,-5.429408e-01,-1.793083e-01,6.170927e-01,6.983052e-01,2.725620e-01,-3.400671e-01,5.848044e-01,5.252417e-01,-9.619255e-01,-8.966128e-01
24,-4.591162e-01,-1.696858e-01,-7.039004e-01,-4.443736e-01,5.206938e-01,5.956528e-01,7.677445e-01,1.076255e-01,6.936021e-01,6.486391e-01,-9.599666e-01,-8.998132e-01
25,-4.819232e-01,-1.544218e-01,-8.410695e-01,-6.145041e-01,5.176759e-01,4.452440e-01,9.292880e-01,6.519139e-01,7.822582e-01,7.525073e-01,-9.832239e-01,-9.059983e-01
26,-4.760841e-01,-1.520667e-01,-9.437028e-01,-7.286981e-01,5.471282e-01,4.051866e-01,9.114431e-01,9.697268e-01,8.585608e-01,8.272209e-01,-1.038181e+00,-9.413164e-01
27,-4.475156e-01,-1.430480e-01,-1.001925e+00,-8.263081e-01,5.558270e-01,4.558854e-01,9.102288e-01,9.956675e-01,9.029777e-01,8.850801e-01,-1.013259e+00,-9.858067e-01
28,-4.077553e-01,-1.581814e-01,-1.004899e+00,-8.781964e-01,5.444767e-01,4.907135e-01,9.370422e-01,9.812032e-01,9.017689e-01,9.113024e-01,-7.142540e-01,-9.485897e-01
29,-3.750764e-01,-1.882140e-01,-9.283894e-01,-8.662083e-01,5.123066e-01,4.961715e-01,9.881893e-01,9.999408e-01,9.077845e-01,8.764351e-01,-1.588295e-01,-7.335523e-01
30,-3.405661e-01,-2.208581e-01,-7.484638e-01,-8.155251e-01,4.532563e-01,4.973549e-01,1.023631e+00,1.028357e+00,9.422178e-01,7.984020e-01,4.051184e-01,-3.504425e-01
31,-2.582153e-01,-2.539569e-01,-4.806620e-01,-7.141764e-01,3.700185e-01,4.858847e-01,9.474355e-01,1.006698e+00,9.579803e-01,7.386638e-01,7.494209e-01,1.408111e-01
32,-1.068481e-01,-2.704207e-01,-1.808837e-01,-5.233655e-01,2.790985e-01,4.543131e-01,7.056904e-01,8.665200e-01,9.316192e-01,7.053118e-01,7.927408e-01,5.656925e-01
33,7.644097e-02,-2.633510e-01,9.253474e-02,-2.837272e-01,1.876594e-01,4.049805e-01,3.487877e-01,6.292798e-01,8.943698e-01,7.166582e-01,7.460658e-01,7.692221e-01
34,2.468694e-01,-2.149514e-01,3.134971e-01,-3.947985e-02,8.996431e-02,3.316976e-01,-7.087694e-02,3.489866e-01,8.590001e-01,7.455788e-01,7.241883e-01,7.793109e-01
35,3.834274e-01,-1.460055e-01,4.780336e-01,1.546710e-01,8.491988e-03,2.321730e-01,-5.306810e-01,5.577318e-02,8.230354e-01,7.685329e-01,7.272785e-01,7.289184e-01
36,4.838868e-01,-8.010329e-02,5.917004e-01,3.073654e-01,2.148123e-02,9.664425e-02,-9.176358e-01,-2.727205e-01,7.835547e-01,7.719944e-01,7.568645e-01,6.999612e-01
37,5.392948e-01,-1.115814e-02,6.687908e-01,4.152883e-01,1.669776e-01,-1.524362e-02,-1.074277e+00,-6.209944e-01,7.353351e-01,7.683510e-01,8.137668e-01,7.079778e-01
38,5.195596e-01,6.051675e-02,7.178549e-01,5.107172e-01,3.462737e-01,-1.077275e-02,-1.098533e+00,-8.973575e-01,6.668684e-01,7.598789e-01,8.529159e-01,7.489035e-01
39,4.133369e-01,1.539838e-01,7.262486e-01,5.706316e-01,4.936956e-01,1.421317e-01,-1.136234e+00,-9.921709e-01,5.676731e-01,7.411311e-01,7.829753e-01,7.803117e-01
40,2.127264e-01,2.275163e-01,6.654979e-01,6.270762e-01,6.243838e-01,3.059452e-01,-1.189652e+00,-1.026286e+00,4.402185e-01,7.028325e-01,5.536344e-01,7.604313e-01
41,-5.349682e-02,2.760713e-01,4.814096e-01,6.158652e-01,7.370893e-01,4.389433e-01,-1.203097e+00,-1.071459e+00,3.206944e-01,6.357401e-01,1.676126e-01,6.361710e-01
42,-2.381926e-01,2.445652e-01,1.973780e-01,5.773314e-01,7.972620e-01,5.354501e-01,-1.019424e+00,-1.124917e+00,2.660383e-01,5.397245e-01,-2.989891e-01,3.675483e-01
43,-3.212661e-01,1.481584e-01,-6.827845e-02,5.312129e-01,7.967121e-01,6.012402e-01,-6.803351e-01,-1.111348e+00,2.977209e-01,4.265575e-01,-7.140633e-01,-1.865996e-02
44,-3.685334e-01,3.385876e-02,-2.951246e-01,4.124894e-01,7.572843e-01,6.444191e-01,-3.432738e-01,-9.773785e-01,4.055209e-01,3.646687e-01,-9.414910e-01,-4.562008e-01
45,-4.058190e-01,-7.662059e-02,-4.890503e-01,2.141622e-01,6.568805e-01,6.691245e-01,1.016612e-01,-6.854546e-01,5.453541e-01,4.149370e-01,-9.669384e-01,-7.734393e-01
46,-4.472685e-01,-1.582838e-01,-6.566175e-01,3.924862e-03,5.412623e-01,6.375069e-01,6.422478e-01,-3.870382e-01,6.630793e-01,5.177332e-01,-9.580398e-01,-8.600923e-01
47,-4.781086e-01,-2.084456e-01,-8.021057e-01,-2.352533e-01,5.108480e-01,5.621020e-01,9.144106e-01,-5.073306e-02,7.565362e-01,6.292601e-01,-9.725121e-01,-8.679240e-01
48,-4.807149e-01,-1.866763e-01,-9.165700e-01,-4.382695e-01,5.397060e-01,4.153255e-01,9.182835e-01,3.766851e-01,8.370958e-01,7.237545e-01,-1.020807e+00,-8.599570e-01
49,-4.583127e-01,-1.761362e-01,-9.894023e-01,-5.919201e-01,5.556719e-01,2.845136e-01,9.073687e-01,8.140433e-01,8.950219e-01,7.939873e-01,-1.042721e+00,-8.836364e-01
50,-4.201126e-01,-1.794308e-01,-1.011052e+00,-7.114762e-01,5.500855e-01,3.129890e-01,9.257901e-01,9.892623e-01,9.049423e-01,8.400801e-01,-8.411751e-01,-9.295228e-01
51,-3.839830e-01,-1.844800e-01,-9.624758e-01,-7.926752e-01,5.248605e-01,3.868510e-01,9.709401e-01,9.900661e-01,9.023420e-01,8.647611e-01,-3.424228e-01,-9.185748e-01
52,-3.540105e-01,-1.952512e-01,-8.147250e-01,-8.260463e-01,4.745065e-01,4.229059e-01,1.019576e+00,9.962186e-01,9.313332e-01,8.432962e-01,2.455534e-01,-7.816545e-01
53,-2.912212e-01,-2.225778e-01,-5.694733e-01,-8.201978e-01,3.972587e-01,4.369198e-01,9.882267e-01,1.015873e+00,9.584956e-01,7.763507e-01,6.787565e-01,-5.078142e-01
54,-1.591719e-01,-2.440159e-01,-2.721755e-01,-7.753302e-01,3.069253e-01,4.391732e-01,7.956822e-01,1.005737e+00,9.427737e-01,6.958294e-01,8.007582e-01,-1.367008e-01
55,1.996371e-02,-2.493231e-01,1.367401e-02,-6.647233e-01,2.161188e-01,4.190995e-01,4.662104e-01,9.160708e-01,9.058447e-01,6.232587e-01,7.585408e-01,2.957677e-01
56,1.977846e-01,-2.412761e-01,2.518582e-01,-4.968303e-01,1.202447e-01,3.935813e-01,6.342047e-02,7.423750e-01,8.699740e-01,5.939075e-01,7.279447e-01,6.272554e-01
57,3.456050e-01,-2.323424e-01,4.334329e-01,-2.949880e-01,2.777898e-02,3.600850e-01,-3.892526e-01,4.984236e-01,8.344783e-01,6.193249e-01,7.236369e-01,7.711360e-01
58,4.570216e-01,-1.856519e-01,5.616360e-01,-9.190212e-02,2.308503e-03,2.804904e-01,-8.191968e-01,2.305116e-01,7.963696e-01,6.658197e-01,7.444741e-01,7.622429e-01
59,5.289763e-01,-1.426750e-01,6.481120e-01,8.855408e-02,1.127032e-01,1.794005e-01,-1.050571e+00,-5.749913e-02,7.517393e-01,7.021049e-01,7.945477e-01,7.237502e-01


==> Figures/1in/rollout/plot_over_line/rollout_point_pred_s50.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-1.937834e-01,-2.857561e-01,1.312800e+00,1.142756e+00,-2.013136e-01,-1.781836e-01,-1.340183e+00,-1.285479e+00,-3.934171e-02,1.576206e-02,4.554277e-01,3.750773e-01
2,-1.509134e-01,-2.948815e-01,1.079608e+00,1.108280e+00,-2.074982e-01,-1.755827e-01,-1.277185e+00,-1.293497e+00,-1.396592e-01,-5.764686e-02,2.714622e-01,2.411442e-01
3,-1.233114e-01,-2.325276e-01,7.270849e-01,9.032863e-01,-2.248771e-01,-1.608029e-01,-1.151867e+00,-1.231047e+00,-2.148425e-01,-1.207584e-01,4.948479e-02,7.960749e-02
4,3.681081e-02,-1.624205e-01,3.078766e-01,6.499045e-01,-2.534610e-01,-1.984226e-01,-9.678304e-01,-1.089949e+00,-2.545646e-01,-1.635317e-01,-1.808229e-01,-9.667198e-02
5,2.759232e-01,-9.196521e-02,-8.042057e-02,3.916152e-01,-2.858066e-01,-2.677144e-01,-7.258822e-01,-8.818263e-01,-2.557033e-01,-2.044626e-01,-3.905247e-01,-2.830817e-01
6,5.697715e-01,1.520564e-02,-1.488861e-01,9.162077e-02,-3.075042e-01,-3.464215e-01,-4.288667e-01,-5.901773e-01,-2.250992e-01,-2.303358e-01,-5.603474e-01,-4.407347e-01
7,8.701478e-01,1.456891e-01,-9.239613e-02,-1.775000e-01,-3.017693e-01,-3.978108e-01,-9.077196e-02,-2.423918e-01,-1.798525e-01,-2.226134e-01,-6.861115e-01,-5.948613e-01
8,1.009721e+00,3.249058e-01,-1.169299e-01,-4.213384e-01,-2.581856e-01,-4.368000e-01,2.576198e-01,1.240231e-01,-1.399034e-01,-1.770764e-01,-7.737266e-01,-6.905587e-01
9,6.796285e-01,5.115173e-01,-3.800679e-01,-5.674871e-01,-1.814652e-01,-4.342080e-01,5.780730e-01,4.353839e-01,-1.202596e-01,-1.324715e-01,-8.307578e-01,-7.661598e-01
10,3.046913e-01,6.791667e-01,-6.037759e-01,-6.590989e-01,-8.354305e-02,-3.558453e-01,8.374738e-01,6.887979e-01,-1.295938e-01,-1.320718e-01,-8.613459e-01,-8.143861e-01
11,-1.438897e-02,6.625545e-01,-7.275112e-01,-7.855272e-01,2.584278e-02,-2.249826e-01,1.011086e+00,9.211690e-01,-1.727541e-01,-1.835592e-01,-8.660740e-01,-8.565259e-01
12,-2.760791e-01,4.655849e-01,-7.068322e-01,-8.951644e-01,1.349722e-01,-6.942378e-02,1.086594e+00,1.055469e+00,-2.501910e-01,-2.405270e-01,-8.402120e-01,-8.438737e-01
13,-4.788587e-01,1.814113e-01,-5.236837e-01,-9.773993e-01,2.283972e-01,8.561652e-02,1.067928e+00,1.102762e+00,-3.440881e-01,-3.314174e-01,-7.601751e-01,-7.765254e-01
14,-5.876533e-01,-1.395029e-01,-3.097462e-01,-9.814039e-01,2.931434e-01,2.103431e-01,1.003294e+00,1.104086e+00,-4.249763e-01,-4.012886e-01,-6.097309e-01,-6.577853e-01
15,-6.619232e-01,-4.306874e-01,-1.746225e-01,-8.771791e-01,3.277570e-01,3.048144e-01,9.544249e-01,1.095389e+00,-4.683023e-01,-4.264363e-01,-4.004520e-01,-5.451188e-01
16,-7.316929e-01,-6.253169e-01,-1.002506e-01,-6.818166e-01,3.430387e-01,3.731728e-01,9.451257e-01,1.089779e+00,-4.577989e-01,-4.830521e-01,-1.634528e-01,-4.206666e-01
17,-7.852077e-01,-7.831405e-01,-4.559091e-02,-4.453915e-01,3.520155e-01,3.919547e-01,9.486487e-01,1.084033e+00,-3.909262e-01,-5.271726e-01,6.296778e-02,-2.406055e-01
18,-8.116970e-01,-8.890338e-01,1.007949e-02,-2.287758e-01,3.527893e-01,4.065738e-01,8.845353e-01,1.075871e+00,-2.790528e-01,-5.162851e-01,2.472982e-01,-2.622820e-02
19,-8.242711e-01,-9.635191e-01,7.180594e-02,-7.231624e-02,3.123847e-01,3.919301e-01,7.950743e-01,1.015866e+00,-1.421505e-01,-4.419668e-01,3.743224e-01,1.694946e-01
20,-8.298045e-01,-9.835089e-01,1.397125e-01,8.104342e-02,2.167379e-01,3.207304e-01,7.149623e-01,8.516799e-01,-2.100569e-03,-3.393809e-01,4.468619e-01,3.709572e-01
21,-8.322170e-01,-9.736122e-01,2.114439e-01,2.547578e-01,8.296179e-02,2.365418e-01,6.041756e-01,6.005456e-01,1.242886e-01,-2.307725e-01,4.793037e-01,5.500265e-01
22,-8.302232e-01,-9.245658e-01,2.855231e-01,4.306011e-01,-4.941793e-02,1.555537e-01,4.297417e-01,3.007165e-01,2.288904e-01,-1.252468e-01,4.886003e-01,6.877260e-01
23,-8.222506e-01,-8.680328e-01,3.604046e-01,5.721799e-01,-1.572146e-01,6.695265e-02,2.126393e-01,-1.971304e-03,3.092426e-01,-1.845635e-02,4.926386e-01,7.980614e-01
24,-8.099605e-01,-8.180041e-01,4.362861e-01,6.735363e-01,-2.529417e-01,-3.098769e-02,-1.212793e-02,-2.775518e-01,3.672982e-01,7.788257e-02,5.000421e-01,8.721082e-01
25,-7.964292e-01,-7.575557e-01,5.148622e-01,7.844480e-01,-3.487840e-01,-1.300901e-01,-2.345261e-01,-5.761268e-01,4.086118e-01,1.599821e-01,5.051073e-01,9.126402e-01
26,-7.848631e-01,-6.555769e-01,5.981455e-01,8.847910e-01,-4.384383e-01,-2.157640e-01,-4.530167e-01,-8.307710e-01,4.358259e-01,2.199763e-01,5.070143e-01,9.211049e-01
27,-7.792454e-01,-5.322040e-01,6.891915e-01,9.739243e-01,-5.038249e-01,-2.712361e-01,-6.580223e-01,-1.035081e+00,4.490775e-01,2.589094e-01,5.110016e-01,9.456202e-01
28,-7.841277e-01,-3.902638e-01,7.938835e-01,1.068261e+00,-5.283649e-01,-3.081481e-01,-8.344015e-01,-1.177017e+00,4.486558e-01,2.807969e-01,5.232443e-01,9.683908e-01
29,-8.008728e-01,-3.049117e-01,9.217691e-01,1.163588e+00,-5.116367e-01,-3.330691e-01,-9.747021e-01,-1.275730e+00,4.348175e-01,2.604040e-01,5.477272e-01,9.637065e-01
30,-8.177569e-01,-2.714780e-01,1.083837e+00,1.244152e+00,-4.714009e-01,-3.655888e-01,-1.085359e+00,-1.335712e+00,4.069924e-01,2.021487e-01,5.765654e-01,9.406683e-01
31,-7.990715e-01,-2.880774e-01,1.276513e+00,1.307228e+00,-4.274035e-01,-3.994394e-01,-1.175660e+00,-1.376698e+00,3.626644e-01,9.646190e-02,5.943389e-01,8.823226e-01
32,-7.047491e-01,-2.846965e-01,1.452708e+00,1.325508e+00,-3.876511e-01,-4.321989e-01,-1.244341e+00,-1.386859e+00,2.993628e-01,-4.368664e-02,5.851813e-01,7.835624e-01
33,-5.364665e-01,-2.942859e-01,1.530781e+00,1.329932e+00,-3.505052e-01,-4.421437e-01,-1.279250e+00,-1.382455e+00,2.172455e-01,-1.647946e-01,5.358407e-01,6.389340e-01
34,-3.340877e-01,-2.917667e-01,1.449317e+00,1.310838e+00,-3.130944e-01,-4.405737e-01,-1.266864e+00,-1.379847e+00,1.212269e-01,-2.598568e-01,4.382977e-01,4.861853e-01
35,-1.541919e-01,-2.728302e-01,1.244139e+00,1.225711e+00,-2.766100e-01,-4.149758e-01,-1.202956e+00,-1.360429e+00,2.091611e-02,-2.892796e-01,2.924738e-01,3.332732e-01
36,-4.315284e-02,-2.557518e-01,1.008304e+00,1.088818e+00,-2.475328e-01,-3.896376e-01,-1.096211e+00,-1.314203e+00,-7.134295e-02,-2.829736e-01,1.072229e-01,2.128149e-01
37,-1.122762e-02,-2.357391e-01,7.296709e-01,9.313215e-01,-2.342092e-01,-3.759491e-01,-9.571872e-01,-1.253758e+00,-1.436258e-01,-2.598931e-01,-1.010546e-01,1.103677e-01
38,6.793345e-02,-2.056328e-01,3.331166e-01,7.618344e-01,-2.398035e-01,-3.853341e-01,-7.819136e-01,-1.155219e+00,-1.880703e-01,-2.171452e-01,-3.115959e-01,7.446840e-03
39,2.844127e-01,-1.398115e-01,-1.376932e-02,5.753903e-01,-2.552080e-01,-3.929281e-01,-5.534700e-01,-1.033941e+00,-2.026069e-01,-1.620537e-01,-5.034711e-01,-9.661396e-02
40,5.931035e-01,-3.943790e-02,-8.866221e-02,3.840269e-01,-2.589256e-01,-4.301845e-01,-2.628540e-01,-8.863068e-01,-1.905290e-01,-1.296604e-01,-6.597310e-01,-1.894681e-01
41,8.608652e-01,2.772197e-02,-1.007458e-01,1.971438e-01,-2.267410e-01,-4.800407e-01,7.207709e-02,-7.023633e-01,-1.617415e-01,-1.075346e-01,-7.738321e-01,-2.813171e-01
42,1.032692e+00,1.007933e-01,-1.324650e-01,2.725209e-02,-1.489552e-01,-5.268144e-01,4.100606e-01,-5.120034e-01,-1.333340e-01,-1.001710e-01,-8.530613e-01,-3.647247e-01
43,8.019546e-01,2.198101e-01,-3.385015e-01,-1.264851e-01,-4.073013e-02,-5.767231e-01,7.143515e-01,-3.240276e-01,-1.231875e-01,-9.547324e-02,-9.094126e-01,-4.367114e-01
44,3.954770e-01,3.204105e-01,-5.706477e-01,-2.124004e-01,7.536460e-02,-6.119254e-01,9.680294e-01,-1.098991e-01,-1.433623e-01,-1.035976e-01,-9.491171e-01,-5.143335e-01
45,2.406337e-02,4.199077e-01,-7.143913e-01,-2.743889e-01,1.892240e-01,-6.314880e-01,1.151016e+00,1.111061e-01,-1.998660e-01,-1.068072e-01,-9.708865e-01,-5.857406e-01
46,-2.627630e-01,4.499769e-01,-7.283174e-01,-3.254262e-01,2.937517e-01,-6.004751e-01,1.218562e+00,2.650002e-01,-2.843500e-01,-1.117123e-01,-9.522703e-01,-6.438051e-01
47,-4.759906e-01,3.845204e-01,-6.119955e-01,-3.960122e-01,3.745606e-01,-5.473537e-01,1.164390e+00,4.356494e-01,-3.674052e-01,-1.171462e-01,-8.568462e-01,-7.009934e-01
48,-6.300418e-01,2.160933e-01,-4.015716e-01,-4.905807e-01,4.224329e-01,-5.181209e-01,1.075999e+00,5.844699e-01,-4.260402e-01,-1.296109e-01,-6.832007e-01,-7.462841e-01
49,-7.120014e-01,6.376864e-02,-1.916603e-01,-5.919616e-01,4.404351e-01,-5.405666e-01,1.011262e+00,7.105643e-01,-4.489245e-01,-1.682441e-01,-4.566029e-01,-7.817744e-01
50,-7.655171e-01,-7.585563e-02,-5.440301e-02,-6.251584e-01,4.409502e-01,-5.610709e-01,9.816006e-01,7.762084e-01,-4.282809e-01,-2.300590e-01,-2.099275e-01,-7.765505e-01
51,-8.096366e-01,-2.122042e-01,3.706249e-02,-6.029842e-01,4.371602e-01,-5.899917e-01,9.798513e-01,8.157153e-01,-3.658340e-01,-2.857136e-01,2.243099e-02,-7.473587e-01
52,-8.338659e-01,-2.936247e-01,1.041609e-01,-5.121282e-01,4.307806e-01,-6.096022e-01,9.292901e-01,8.275263e-01,-2.718540e-01,-3.140799e-01,2.141743e-01,-7.354276e-01
53,-8.427527e-01,-2.724397e-01,1.593982e-01,-4.222996e-01,3.980816e-01,-6.287560e-01,8.273940e-01,7.968645e-01,-1.586294e-01,-3.219504e-01,3.524054e-01,-7.096332e-01
54,-8.440064e-01,-1.275922e-01,2.113592e-01,-4.540632e-01,3.175963e-01,-5.889366e-01,7.308763e-01,8.458773e-01,-3.797275e-02,-3.176541e-01,4.371020e-01,-6.766565e-01
55,-8.449326e-01,-2.505109e-02,2.641162e-01,-5.455753e-01,1.933133e-01,-4.829627e-01,6.319835e-01,9.766920e-01,7.878914e-02,-2.978330e-01,4.785274e-01,-6.458368e-01
56,-8.454025e-01,6.345616e-02,3.207017e-01,-6.379052e-01,4.674844e-02,-3.424103e-01,4.994573e-01,1.091995e+00,1.827760e-01,-2.434883e-01,4.918428e-01,-5.985079e-01
57,-8.419831e-01,1.741666e-01,3.796150e-01,-6.664096e-01,-9.356639e-02,-1.844942e-01,3.241289e-01,1.172006e+00,2.683971e-01,-1.873270e-01,4.955432e-01,-5.469800e-01
58,-8.337143e-01,2.293632e-01,4.389280e-01,-6.192369e-01,-2.166412e-01,-3.593110e-02,1.263867e-01,1.242236e+00,3.337058e-01,-1.704151e-01,5.047745e-01,-4.569702e-01
59,-8.219895e-01,2.570657e-01,4.984580e-01,-5.367427e-01,-3.286120e-01,8.571760e-02,-7.343278e-02,1.319843e+00,3.830543e-01,-1.656341e-01,5.080437e-01,-3.469819e-01


==> Figures/1in/single_step/errors/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
1,0.0373329,0.09105039,0.04886819,0.03333783,0.0340184,0.03373858,0.3909727,0.4531096,0.4760264
2,0.03735496,0.09119095,0.04895923,0.03335625,0.03414075,0.03380663,0.3956579,0.4582945,0.4812009
3,0.03739332,0.09113683,0.04900928,0.03338846,0.03418415,0.0338443,0.3917307,0.4542671,0.4794664
4,0.03717781,0.09062029,0.04869627,0.03319648,0.03395117,0.03363318,0.3868211,0.4494458,0.474988
5,0.03734265,0.09034425,0.04867493,0.0333272,0.03376981,0.03360702,0.3806286,0.4502974,0.4755682
6,0.03736553,0.09071849,0.04880316,0.03334051,0.03391805,0.03369287,0.3801324,0.4505614,0.4742301
7,0.0375404,0.09126108,0.04906414,0.03350775,0.03411476,0.03387207,0.3812323,0.4459911,0.4712074
8,0.03747198,0.09124457,0.04900638,0.03346398,0.03410938,0.03384279,0.381408,0.4471281,0.4744953
9,0.0372301,0.09132281,0.04884002,0.03325174,0.03409988,0.03373292,0.3794577,0.4457866,0.4718066
10,0.03724853,0.09131295,0.04880655,0.0332864,0.03403297,0.03371601,0.379921,0.4461674,0.4716784
11,0.03731895,0.09136343,0.04884395,0.03336349,0.03402444,0.03374951,0.3759934,0.4412966,0.4650553
12,0.03745769,0.09097815,0.04884336,0.03349543,0.03387627,0.03375056,0.3818774,0.4395123,0.4689412
13,0.03756099,0.09079109,0.04886839,0.03359118,0.03381724,0.0337663,0.3805699,0.440917,0.4709791
14,0.0376187,0.09072436,0.04885224,0.03364939,0.03374512,0.03375846,0.3767471,0.4451568,0.4723509
15,0.03761798,0.09063078,0.04883511,0.03364613,0.03369633,0.03373903,0.3758014,0.4468579,0.4717462
16,0.03760146,0.09144267,0.04901632,0.0336307,0.03397708,0.03386542,0.3812069,0.4484415,0.4747697
17,0.03781306,0.09208243,0.04931547,0.03381889,0.03421576,0.03407652,0.3802478,0.4478431,0.4738576
18,0.03790053,0.09213687,0.04938463,0.03389568,0.03424552,0.03412703,0.380995,0.4538503,0.4777638
19,0.03775726,0.09151345,0.04911842,0.03376777,0.0340112,0.03394437,0.3861545,0.4567751,0.4802522
20,0.0376974,0.09109966,0.04896118,0.03372583,0.03383485,0.03383868,0.3936493,0.4592705,0.4856249
21,0.03761747,0.09139263,0.04899829,0.03366905,0.03393751,0.03386665,0.3997374,0.4632244,0.4903812
22,0.03747938,0.09168791,0.04899079,0.03355519,0.03404264,0.03386502,0.3958142,0.4628386,0.4906595
23,0.03750411,0.09209189,0.04910919,0.03358156,0.03418457,0.03394858,0.390564,0.4564947,0.483506
24,0.03742165,0.09210517,0.04908126,0.03349991,0.03422037,0.03392157,0.3880517,0.4530105,0.4795261
25,0.03742557,0.09191507,0.04908294,0.03350828,0.03420765,0.03392468,0.3828061,0.4480765,0.4763741
26,0.03753397,0.09178434,0.0491417,0.033614,0.0341848,0.03396764,0.3827704,0.449619,0.4771493
27,0.03754654,0.09184309,0.049154,0.03362756,0.03419005,0.03397677,0.3832556,0.4523057,0.4815357
28,0.03746811,0.09192003,0.04910724,0.03356348,0.03420678,0.03394632,0.3839061,0.455566,0.4817264
29,0.03743667,0.09243506,0.04921021,0.03353875,0.03438036,0.03401943,0.3861744,0.4598166,0.4841606
30,0.03723473,0.09227121,0.04903803,0.03335704,0.03433526,0.03390539,0.3852354,0.459561,0.4846369
31,0.03724666,0.09246016,0.04910478,0.03337413,0.03442304,0.03395947,0.3821489,0.459912,0.4835319
32,0.03726662,0.09224001,0.0490857,0.03338401,0.03440724,0.03395306,0.3814991,0.4602771,0.4834707
33,0.0374528,0.09271086,0.0493407,0.03354385,0.03460029,0.03413335,0.3819899,0.4530413,0.4766857
34,0.03757966,0.09223383,0.04931471,0.03364747,0.03445915,0.03411541,0.3873433,0.4492899,0.4792899
35,0.03759503,0.09196045,0.04925357,0.03366275,0.0343645,0.03407344,0.3860919,0.4495934,0.4786061
36,0.03748567,0.09174689,0.04913975,0.03355703,0.03430045,0.03398921,0.3903043,0.446869,0.4789155
37,0.03762766,0.09155745,0.04919332,0.03367487,0.03426008,0.03402543,0.3910101,0.4487537,0.4789227
38,0.03744315,0.09089639,0.0489177,0.03350649,0.03403854,0.03383096,0.3879155,0.4519063,0.4773286
39,0.03735845,0.09053647,0.0487776,0.03343692,0.03392414,0.03373647,0.3812805,0.4511423,0.4732592
40,0.03734359,0.09082367,0.04877909,0.03342145,0.03392582,0.0337314,0.3780909,0.4483324,0.4692831
41,0.03722273,0.09040935,0.04856638,0.03332256,0.03372901,0.03358773,0.38194,0.445558,0.4674163
42,0.03701695,0.08983768,0.04823083,0.03315227,0.03344608,0.03335872,0.3869755,0.4480788,0.4743334
43,0.03691109,0.08983057,0.04811873,0.03306122,0.03338542,0.03328012,0.382171,0.4515699,0.4745799
44,0.03679726,0.08971032,0.04798725,0.03296838,0.03331991,0.03319638,0.3793952,0.4489758,0.4743818
45,0.03651254,0.08920015,0.04765314,0.03270977,0.03311812,0.03296564,0.3817742,0.4466757,0.4745727
46,0.03640358,0.08933089,0.0476065,0.0326119,0.03316393,0.03293403,0.3824126,0.4489623,0.4762115
47,0.03637459,0.08920404,0.04755193,0.03259107,0.03311989,0.03289972,0.38324,0.4497228,0.479091
48,0.03631705,0.08920626,0.04752773,0.03253854,0.03313339,0.03288314,0.3830423,0.4493644,0.4760823
49,0.03638684,0.08936854,0.04762446,0.03260169,0.03320403,0.03294942,0.3830401,0.4499584,0.4761788
50,0.03673704,0.0896569,0.04793885,0.03290935,0.03331654,0.03316251,0.3861119,0.4472984,0.4765457
51,0.0369371,0.08956003,0.04805758,0.03309047,0.03329194,0.03324259,0.3847305,0.4475269,0.4747579
52,0.0370821,0.09004565,0.04824977,0.03322121,0.03342034,0.03337749,0.3856758,0.4489621,0.4727623
53,0.03732773,0.09058879,0.0485413,0.03345707,0.03361947,0.0335921,0.387904,0.4498733,0.4749741
54,0.03725729,0.09039534,0.04846108,0.03340361,0.03357252,0.03354295,0.3827012,0.4446349,0.4706391
55,0.03712141,0.09037568,0.04838267,0.03328289,0.03357383,0.03348881,0.3790594,0.4408655,0.4668702
56,0.03704958,0.09064098,0.04838484,0.0332209,0.03363622,0.03348711,0.3795792,0.4382017,0.467617
57,0.0370065,0.09104443,0.04842867,0.03318914,0.03373284,0.03351613,0.3779038,0.4370509,0.4679486
58,0.03678317,0.0908244,0.04820028,0.03300254,0.03359991,0.03335365,0.3809443,0.4390672,0.4695545
59,0.03666038,0.09106853,0.04815962,0.03290671,0.0336315,0.033326,0.3811846,0.4426425,0.4678461


==> Figures/1in/single_step/errors/single_step_t20_errors.csv <==
sample_id,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
0,8.449475e-02,1.451948e-01,9.884939e-02,7.937630e-02,6.579664e-02,7.290334e-02,5.561451e-01,6.098336e-01,6.098336e-01
1,4.009524e-02,8.767029e-02,5.199848e-02,3.576426e-02,3.668122e-02,3.622564e-02,6.229329e-01,5.533776e-01,6.229329e-01
2,6.622167e-02,1.737179e-01,8.955868e-02,5.993484e-02,6.368627e-02,6.183900e-02,4.958779e-01,7.678488e-01,7.678488e-01
3,8.928783e-02,2.021601e-01,1.131797e-01,7.747193e-02,7.283049e-02,7.518703e-02,6.319286e-01,6.618084e-01,6.618084e-01
4,9.444303e-03,3.567009e-02,1.350450e-02,8.755124e-03,9.668071e-03,9.222900e-03,1.558369e-01,3.011548e-01,3.011548e-01
5,4.570514e-02,1.231832e-01,6.201638e-02,4.017646e-02,4.264562e-02,4.142944e-02,6.103282e-01,4.812382e-01,6.103282e-01
6,5.930249e-02,1.471699e-01,7.766148e-02,5.577547e-02,5.552252e-02,5.564914e-02,5.808111e-01,6.681358e-01,6.681358e-01
7,3.508143e-02,7.660268e-02,4.344756e-02,3.145352e-02,2.790336e-02,2.973148e-02,5.058646e-01,5.103670e-01,5.103670e-01
8,4.461914e-02,1.082452e-01,5.979867e-02,4.144527e-02,4.436425e-02,4.292958e-02,2.528666e-01,3.096535e-01,3.096535e-01
9,7.532587e-02,1.414999e-01,9.055483e-02,6.718991e-02,5.834487e-02,6.292301e-02,8.515552e-01,7.691752e-01,8.515552e-01
10,9.875984e-02,1.509246e-01,1.151808e-01,8.496564e-02,7.891171e-02,8.199456e-02,1.031233e+00,8.539281e-01,1.031233e+00
11,1.423803e-02,4.499049e-02,2.032508e-02,1.369464e-02,1.563788e-02,1.469841e-02,1.895185e-01,2.434947e-01,2.434947e-01
12,3.979788e-02,8.083536e-02,5.006832e-02,3.262643e-02,3.172379e-02,3.217827e-02,3.921803e-01,5.789518e-01,5.789518e-01
13,1.820472e-02,5.362369e-02,2.643815e-02,1.768360e-02,2.140555e-02,1.963297e-02,2.263884e-01,2.964851e-01,2.964851e-01
14,7.034039e-02,1.514926e-01,9.194338e-02,6.204856e-02,6.571759e-02,6.390940e-02,5.380365e-01,6.543249e-01,6.543249e-01
15,2.307725e-02,6.448378e-02,3.162082e-02,2.223068e-02,2.389444e-02,2.307756e-02,3.528801e-01,5.441687e-01,5.441687e-01
16,3.021967e-02,8.239014e-02,4.269807e-02,2.518103e-02,2.938965e-02,2.736636e-02,4.139907e-01,6.642501e-01,6.642501e-01
17,2.386025e-02,7.344628e-02,3.307102e-02,2.227364e-02,2.394089e-02,2.312230e-02,3.583697e-01,3.779496e-01,3.779496e-01
18,1.284109e-02,3.403101e-02,1.736541e-02,1.231192e-02,1.303310e-02,1.267764e-02,2.475866e-01,2.500116e-01,2.500116e-01
19,7.670274e-02,1.503660e-01,9.086225e-02,7.072347e-02,5.636802e-02,6.394983e-02,6.488792e-01,4.874050e-01,6.488792e-01
20,9.621941e-03,3.171904e-02,1.396058e-02,8.758382e-03,1.025391e-02,9.535512e-03,1.032525e-01,2.013772e-01,2.013772e-01
21,4.632074e-02,1.154108e-01,6.123140e-02,4.078669e-02,4.159900e-02,4.119485e-02,3.763586e-01,5.628273e-01,5.628273e-01
22,9.393033e-03,3.421949e-02,1.299348e-02,8.657350e-03,8.944560e-03,8.802126e-03,1.842799e-01,2.303500e-01,2.303500e-01
23,1.579133e-02,3.626283e-02,2.049928e-02,1.530997e-02,1.536286e-02,1.533644e-02,2.232649e-01,2.480161e-01,2.480161e-01
24,1.150086e-02,2.885811e-02,1.537076e-02,1.084938e-02,1.136637e-02,1.111088e-02,2.536476e-01,2.286278e-01,2.536476e-01
25,6.983333e-02,1.926455e-01,8.916052e-02,6.584416e-02,5.896215e-02,6.249796e-02,4.895180e-01,6.997955e-01,6.997955e-01
26,1.936795e-02,4.909161e-02,2.514733e-02,1.854998e-02,1.788729e-02,1.822165e-02,3.519526e-01,6.082151e-01,6.082151e-01
27,1.519397e-02,4.046766e-02,2.054936e-02,1.408936e-02,1.489254e-02,1.449651e-02,2.314614e-01,3.348295e-01,3.348295e-01
28,1.760057e-01,3.839460e-01,2.266691e-01,1.523351e-01,1.531619e-01,1.527491e-01,1.281037e+00,1.007417e+00,1.281037e+00
29,4.210113e-02,1.082194e-01,5.950090e-02,3.644384e-02,4.357307e-02,4.016694e-02,4.505236e-01,4.972396e-01,4.972396e-01
30,3.210001e-02,8.090623e-02,4.270710e-02,2.709651e-02,2.799624e-02,2.755005e-02,1.858515e-01,2.468369e-01,2.468369e-01
31,1.792433e-02,4.935898e-02,2.389817e-02,1.734838e-02,1.748440e-02,1.741652e-02,3.519766e-01,3.765412e-01,3.765412e-01
32,5.295033e-02,1.172348e-01,7.417045e-02,4.208151e-02,5.329988e-02,4.801943e-02,2.910039e-01,4.035524e-01,4.035524e-01
33,1.973981e-02,4.810680e-02,2.663407e-02,1.897785e-02,2.064273e-02,1.982777e-02,1.866340e-01,3.836477e-01,3.836477e-01
34,1.589985e-02,4.262026e-02,2.157285e-02,1.465967e-02,1.558715e-02,1.513052e-02,2.023426e-01,4.477105e-01,4.477105e-01
35,2.533867e-02,5.786766e-02,3.184340e-02,2.445703e-02,2.229384e-02,2.340045e-02,3.031809e-01,3.855043e-01,3.855043e-01
36,3.493002e-02,7.207119e-02,4.161275e-02,2.756616e-02,2.186073e-02,2.487755e-02,3.397508e-01,2.268304e-01,3.397508e-01
37,1.684339e-02,3.934068e-02,2.170419e-02,1.614983e-02,1.573625e-02,1.594438e-02,3.904061e-01,4.796815e-01,4.796815e-01
38,2.733664e-02,6.155162e-02,3.469958e-02,2.635339e-02,2.494515e-02,2.565893e-02,3.105034e-01,7.476023e-01,7.476023e-01
39,1.773738e-02,4.515935e-02,2.417910e-02,1.703571e-02,1.868608e-02,1.787994e-02,3.472644e-01,4.465457e-01,4.465457e-01
40,3.554037e-02,9.266027e-02,4.621678e-02,3.024564e-02,2.900891e-02,2.963373e-02,2.321079e-01,4.474357e-01,4.474357e-01
41,9.052695e-03,3.301490e-02,1.300952e-02,8.587949e-03,9.643873e-03,9.131187e-03,2.051179e-01,1.988205e-01,2.051179e-01
42,1.233456e-01,2.066607e-01,1.491666e-01,1.042431e-01,1.024308e-01,1.033409e-01,8.788073e-01,1.053521e+00,1.053521e+00
43,5.037897e-02,1.283236e-01,6.706492e-02,4.577582e-02,4.717909e-02,4.648275e-02,6.401977e-01,4.363546e-01,6.401977e-01
44,9.671582e-02,2.149241e-01,1.178438e-01,8.888930e-02,7.399506e-02,8.178195e-02,6.666134e-01,6.101671e-01,6.666134e-01
45,2.092213e-02,6.407280e-02,2.866527e-02,2.019281e-02,2.114613e-02,2.067496e-02,3.826672e-01,4.695557e-01,4.695557e-01
46,2.538286e-02,5.766187e-02,3.231416e-02,2.283846e-02,2.172524e-02,2.228880e-02,2.923794e-01,2.411540e-01,2.923794e-01
47,8.848767e-02,1.778533e-01,1.115508e-01,6.627560e-02,6.531746e-02,6.579828e-02,8.363243e-01,7.470993e-01,8.363243e-01
48,1.550508e-02,3.736551e-02,2.048774e-02,1.485203e-02,1.533906e-02,1.509751e-02,4.812366e-01,3.912401e-01,4.812366e-01
49,1.179405e-02,3.580568e-02,1.602137e-02,1.126292e-02,1.157910e-02,1.142211e-02,2.499016e-01,2.712643e-01,2.712643e-01
50,6.283227e-02,1.147769e-01,7.578405e-02,5.391579e-02,4.841171e-02,5.123771e-02,4.626559e-01,4.339137e-01,4.626559e-01
51,1.689607e-02,3.844544e-02,2.196890e-02,1.626606e-02,1.647182e-02,1.636926e-02,3.547039e-01,4.504313e-01,4.504313e-01
52,8.692368e-02,1.359699e-01,1.024370e-01,7.139067e-02,6.769387e-02,6.956684e-02,9.125617e-01,9.220307e-01,9.220307e-01
53,3.049883e-02,8.191697e-02,4.176329e-02,2.722394e-02,2.960322e-02,2.843847e-02,3.956407e-01,5.191993e-01,5.191993e-01
54,1.144473e-02,3.819755e-02,1.630326e-02,1.093365e-02,1.226579e-02,1.161883e-02,2.565403e-01,3.476689e-01,3.476689e-01
55,8.453898e-02,2.074991e-01,1.194452e-01,7.430965e-02,9.070741e-02,8.291489e-02,7.213506e-01,9.631740e-01,9.631740e-01
56,1.277581e-02,3.407672e-02,1.722826e-02,1.157402e-02,1.213622e-02,1.185845e-02,1.522087e-01,3.179291e-01,3.179291e-01
57,2.409586e-02,5.268836e-02,3.236685e-02,2.093169e-02,2.379071e-02,2.240685e-02,3.632014e-01,3.643647e-01,3.643647e-01
58,5.747889e-02,3.804744e-01,8.120972e-02,5.515660e-02,5.634914e-02,5.575606e-02,8.174612e-01,4.930818e-01,8.174612e-01
59,7.107648e-02,2.034096e-01,9.331850e-02,6.778188e-02,6.489848e-02,6.635584e-02,4.664434e-01,5.786875e-01,5.786875e-01
60,7.525542e-02,1.382517e-01,9.031132e-02,6.412736e-02,5.619046e-02,6.028967e-02,5.882776e-01,6.526380e-01,6.526380e-01
61,4.279451e-02,9.254968e-02,5.225805e-02,3.532744e-02,2.999877e-02,3.277159e-02,2.795587e-01,3.301316e-01,3.301316e-01
62,1.279747e-02,4.047060e-02,1.849946e-02,1.213792e-02,1.424561e-02,1.323379e-02,2.230960e-01,3.413988e-01,3.413988e-01
63,2.611349e-02,5.284626e-02,3.333471e-02,2.474927e-02,2.530665e-02,2.502951e-02,4.967526e-01,4.785998e-01,4.967526e-01
64,6.437088e-02,1.305758e-01,8.600961e-02,5.429155e-02,6.394395e-02,5.931442e-02,5.236365e-01,6.210760e-01,6.210760e-01
65,9.259654e-03,3.260711e-02,1.353842e-02,8.652700e-03,1.014499e-02,9.428417e-03,1.255753e-01,2.793698e-01,2.793698e-01
66,7.610638e-02,1.648145e-01,9.952127e-02,6.824355e-02,7.213828e-02,7.021793e-02,4.317201e-01,5.211111e-01,5.211111e-01
67,1.105119e-02,4.213457e-02,1.591932e-02,1.051750e-02,1.177808e-02,1.116559e-02,2.403036e-01,3.962673e-01,3.962673e-01
68,1.248365e-02,5.569305e-02,1.956809e-02,1.136359e-02,1.465090e-02,1.311068e-02,1.593763e-01,4.063778e-01,4.063778e-01
69,1.105127e-02,2.764654e-02,1.419697e-02,1.052423e-02,9.890589e-03,1.021232e-02,3.098916e-01,2.952812e-01,3.098916e-01
70,3.118387e-02,7.529967e-02,4.070428e-02,2.910544e-02,2.902335e-02,2.906443e-02,2.107538e-01,2.566721e-01,2.566721e-01
71,1.295747e-02,3.356804e-02,1.793673e-02,1.230238e-02,1.393134e-02,1.314212e-02,1.451264e-01,2.504674e-01,2.504674e-01
72,2.338582e-02,5.391093e-02,3.046142e-02,2.263857e-02,2.290165e-02,2.277049e-02,2.944063e-01,2.783481e-01,2.944063e-01
73,5.515113e-02,8.803688e-02,6.499659e-02,4.615553e-02,4.267493e-02,4.444931e-02,6.590810e-01,7.945178e-01,7.945178e-01
74,5.185764e-02,1.334778e-01,6.838518e-02,5.083860e-02,5.088954e-02,5.086408e-02,3.990152e-01,4.143494e-01,4.143494e-01
75,4.875794e-02,1.111759e-01,5.973336e-02,4.566353e-02,3.831751e-02,4.215086e-02,1.165435e+00,1.110506e+00,1.165435e+00
76,2.851641e-02,5.756335e-02,3.480791e-02,2.543439e-02,2.235238e-02,2.394302e-02,2.931941e-01,3.916028e-01,3.916028e-01
77,8.743846e-03,3.255304e-02,1.261287e-02,8.121653e-03,9.158650e-03,8.655696e-03,1.348814e-01,2.188189e-01,2.188189e-01
78,3.677351e-02,1.083438e-01,5.147833e-02,3.086327e-02,3.436045e-02,3.265870e-02,1.830736e-01,1.939788e-01,1.939788e-01
79,6.378094e-02,1.589422e-01,7.963306e-02,5.829737e-02,5.035715e-02,5.447213e-02,3.320571e-01,6.915088e-01,6.915088e-01
80,2.096287e-02,5.551724e-02,2.829561e-02,2.019772e-02,2.128336e-02,2.074764e-02,2.998453e-01,2.930029e-01,2.998453e-01
81,2.070979e-02,4.400058e-02,2.633808e-02,1.995596e-02,1.957428e-02,1.976604e-02,4.077824e-01,4.081947e-01,4.081947e-01
82,2.566829e-02,7.046967e-02,3.571316e-02,2.443892e-02,2.742382e-02,2.597428e-02,2.428405e-01,2.040202e-01,2.428405e-01
83,1.275517e-02,3.990399e-02,1.754551e-02,1.155037e-02,1.214705e-02,1.185247e-02,1.567335e-01,2.373245e-01,2.373245e-01
84,3.477364e-02,9.821701e-02,4.814614e-02,3.013096e-02,3.310362e-02,3.165221e-02,3.625319e-01,7.372337e-01,7.372337e-01
85,6.667252e-02,1.728272e-01,9.308521e-02,5.973402e-02,6.907363e-02,6.457289e-02,3.979782e-01,4.071068e-01,4.071068e-01
86,9.277768e-02,1.478544e-01,1.126409e-01,7.680272e-02,8.163137e-02,7.925384e-02,7.654576e-01,8.634879e-01,8.634879e-01
87,1.327041e-02,3.298322e-02,1.748480e-02,1.269906e-02,1.284856e-02,1.277403e-02,2.636670e-01,2.321768e-01,2.636670e-01
88,1.228378e-02,3.607876e-02,1.637575e-02,1.125544e-02,1.113589e-02,1.119582e-02,2.074227e-01,3.100997e-01,3.100997e-01
89,8.865560e-02,1.559803e-01,1.083233e-01,7.381200e-02,7.202157e-02,7.292227e-02,6.812300e-01,5.417882e-01,6.812300e-01
90,1.077727e-02,3.483323e-02,1.509672e-02,9.814486e-03,1.068274e-02,1.025780e-02,1.022965e-01,1.542982e-01,1.542982e-01
91,4.406694e-02,9.663346e-02,5.555438e-02,3.707536e-02,3.478460e-02,3.594823e-02,3.871909e-01,5.290183e-01,5.290183e-01
92,2.924620e-02,6.541808e-02,3.896112e-02,2.510303e-02,2.750510e-02,2.633147e-02,3.236725e-01,4.364609e-01,4.364609e-01
93,1.392962e-02,3.831672e-02,1.910506e-02,1.353694e-02,1.465907e-02,1.410917e-02,1.944937e-01,1.636013e-01,1.944937e-01
94,1.203969e-02,3.478449e-02,1.679881e-02,1.143700e-02,1.270905e-02,1.208976e-02,2.520688e-01,6.440652e-01,6.440652e-01
95,8.177152e-02,2.308120e-01,1.053007e-01,7.963821e-02,7.261070e-02,7.620551e-02,6.536375e-01,5.916147e-01,6.536375e-01
96,1.236882e-02,3.989219e-02,1.712951e-02,1.129232e-02,1.197965e-02,1.164106e-02,2.557091e-01,4.528634e-01,4.528634e-01
97,5.926333e-02,1.241625e-01,7.396462e-02,5.503974e-02,5.117306e-02,5.314158e-02,4.394233e-01,5.850524e-01,5.850524e-01
98,3.632773e-02,7.917718e-02,4.404832e-02,2.927574e-02,2.415879e-02,2.683949e-02,2.498397e-01,3.910213e-01,3.910213e-01
99,1.764824e-02,4.303004e-02,2.315954e-02,1.685661e-02,1.699571e-02,1.692630e-02,1.808004e-01,2.192638e-01,2.192638e-01
100,1.723012e-02,4.841686e-02,2.429006e-02,1.564648e-02,1.797288e-02,1.684988e-02,2.833701e-01,3.815258e-01,3.815258e-01
101,1.416097e-02,3.601295e-02,1.845516e-02,1.358083e-02,1.321727e-02,1.340028e-02,3.223138e-01,4.685372e-01,4.685372e-01
102,1.274542e-02,3.243501e-02,1.693307e-02,1.225149e-02,1.256423e-02,1.240885e-02,1.326842e-01,1.552735e-01,1.552735e-01
103,1.386279e-02,4.012917e-02,1.789198e-02,1.318949e-02,1.202312e-02,1.261979e-02,3.368327e-01,5.019726e-01,5.019726e-01
104,1.909706e-02,4.350313e-02,2.527153e-02,1.837748e-02,1.956811e-02,1.898214e-02,4.432852e-01,3.796533e-01,4.432852e-01
105,3.989449e-02,9.806961e-02,5.380720e-02,3.784731e-02,4.097034e-02,3.943975e-02,3.569500e-01,5.167749e-01,5.167749e-01
106,1.095777e-02,4.015866e-02,1.580407e-02,9.973746e-03,1.127556e-02,1.064457e-02,1.678232e-01,2.354187e-01,2.354187e-01
107,8.991131e-02,1.310192e-01,1.009387e-01,7.817668e-02,6.256552e-02,7.080268e-02,5.753919e-01,7.010574e-01,7.010574e-01
108,1.680285e-02,3.757110e-02,2.197131e-02,1.615744e-02,1.678117e-02,1.647226e-02,2.305936e-01,1.971954e-01,2.305936e-01
109,1.197967e-01,2.029965e-01,1.420529e-01,9.509314e-02,8.482798e-02,9.010686e-02,1.098230e+00,8.869595e-01,1.098230e+00
110,1.142418e-02,3.268072e-02,1.605811e-02,1.072847e-02,1.216795e-02,1.147081e-02,2.341480e-01,3.484589e-01,3.484589e-01
111,5.958837e-02,1.217279e-01,7.112063e-02,5.025947e-02,4.034980e-02,4.557478e-02,5.878351e-01,6.130154e-01,6.130154e-01
112,2.530034e-02,5.984972e-02,3.452349e-02,2.423513e-02,2.754523e-02,2.594302e-02,3.685749e-01,4.529676e-01,4.529676e-01
113,1.348304e-02,3.813072e-02,1.886269e-02,1.279484e-02,1.440373e-02,1.362306e-02,1.462948e-01,1.851649e-01,1.851649e-01
114,4.971675e-02,1.121290e-01,6.118145e-02,4.437774e-02,3.797953e-02,4.130272e-02,3.097097e-01,7.184228e-01,7.184228e-01
115,8.365028e-03,3.312207e-02,1.219953e-02,7.706281e-03,8.799309e-03,8.270871e-03,1.579327e-01,2.666788e-01,2.666788e-01
116,1.435927e-02,3.630936e-02,1.902953e-02,1.376203e-02,1.405249e-02,1.390802e-02,3.012540e-01,2.820677e-01,3.012540e-01
117,9.214319e-03,3.226348e-02,1.362727e-02,8.410652e-03,1.011028e-02,9.299380e-03,1.145951e-01,1.312623e-01,1.312623e-01
118,2.763066e-02,9.015748e-02,4.063734e-02,2.527565e-02,3.053641e-02,2.802972e-02,3.369005e-01,4.132321e-01,4.132321e-01
119,3.414079e-02,1.181716e-01,4.843334e-02,3.316975e-02,3.659086e-02,3.492223e-02,4.876812e-01,4.505079e-01,4.876812e-01
120,4.259728e-02,1.347182e-01,5.875228e-02,3.993515e-02,4.215461e-02,4.105988e-02,5.997274e-01,6.270437e-01,6.270437e-01
121,2.835950e-02,8.505551e-02,3.903860e-02,2.347419e-02,2.499483e-02,2.424643e-02,1.751904e-01,1.623136e-01,1.751904e-01
122,9.921932e-03,3.163727e-02,1.405160e-02,9.325534e-03,1.043795e-02,9.897382e-03,2.144859e-01,3.547605e-01,3.547605e-01
123,4.588159e-02,1.411351e-01,6.476662e-02,4.259620e-02,4.776520e-02,4.525456e-02,4.654244e-01,6.956290e-01,6.956290e-01
124,1.178170e-02,3.351660e-02,1.604920e-02,1.120893e-02,1.181028e-02,1.151353e-02,2.173697e-01,1.848309e-01,2.173697e-01
125,1.084566e-02,2.756104e-02,1.444264e-02,1.025099e-02,1.058398e-02,1.041882e-02,1.820840e-01,2.482159e-01,2.482159e-01
126,3.859541e-02,9.501793e-02,5.159466e-02,3.146459e-02,3.324172e-02,3.236536e-02,7.542831e-01,6.939975e-01,7.542831e-01
127,8.589755e-03,2.655527e-02,1.209419e-02,7.953471e-03,8.854844e-03,8.416233e-03,1.159221e-01,1.897656e-01,1.897656e-01
128,6.032274e-02,1.052769e-01,6.979814e-02,5.406528e-02,4.203855e-02,4.842672e-02,3.454510e-01,3.415227e-01,3.454510e-01
129,7.939208e-02,1.317617e-01,9.704019e-02,6.758337e-02,7.021990e-02,6.891425e-02,7.357900e-01,6.984622e-01,7.357900e-01
130,5.707504e-02,1.894572e-01,8.010691e-02,5.131616e-02,5.576867e-02,5.358868e-02,3.561875e-01,5.374307e-01,5.374307e-01
131,1.323736e-02,3.582854e-02,1.828996e-02,1.252130e-02,1.388379e-02,1.322011e-02,2.845140e-01,2.878573e-01,2.878573e-01
132,5.547322e-02,1.882201e-01,7.712660e-02,5.004368e-02,5.299243e-02,5.153915e-02,3.325843e-01,4.890555e-01,4.890555e-01
133,3.899898e-02,1.058438e-01,4.882971e-02,3.764340e-02,3.196764e-02,3.492102e-02,3.880451e-01,5.056697e-01,5.056697e-01
134,6.676630e-02,1.631836e-01,9.453967e-02,5.249918e-02,6.457030e-02,5.884508e-02,9.325296e-01,7.424725e-01,9.325296e-01
135,2.170326e-02,5.179987e-02,2.883338e-02,2.055830e-02,2.164396e-02,2.110811e-02,3.170037e-01,2.432221e-01,3.170037e-01
136,1.574749e-02,4.048701e-02,2.136313e-02,1.504670e-02,1.623807e-02,1.565372e-02,3.691216e-01,4.639176e-01,4.639176e-01
137,1.849212e-02,4.951392e-02,2.595156e-02,1.752556e-02,2.026219e-02,1.894336e-02,2.105200e-01,2.250463e-01,2.250463e-01
138,4.630892e-02,1.299684e-01,6.547970e-02,4.232484e-02,4.898119e-02,4.577418e-02,3.778629e-01,6.294771e-01,6.294771e-01
139,2.054174e-02,4.498373e-02,2.671697e-02,1.970661e-02,2.037058e-02,2.004134e-02,2.776205e-01,2.721431e-01,2.776205e-01
140,5.349219e-02,1.076341e-01,7.012278e-02,3.939074e-02,4.400962e-02,4.176408e-02,4.439518e-01,6.675594e-01,6.675594e-01
141,4.904879e-02,1.105476e-01,6.145565e-02,4.184895e-02,3.800596e-02,3.997366e-02,2.676215e-01,3.185356e-01,3.185356e-01
142,3.289517e-02,7.103769e-02,4.318361e-02,2.874084e-02,3.078537e-02,2.978066e-02,5.149891e-01,5.104493e-01,5.149891e-01
143,7.159223e-02,1.436153e-01,8.633038e-02,6.205651e-02,5.232792e-02,5.739871e-02,4.904589e-01,6.333520e-01,6.333520e-01
144,1.689960e-02,5.032324e-02,2.408579e-02,1.604924e-02,1.856246e-02,1.735141e-02,1.626251e-01,2.620013e-01,2.620013e-01
145,5.954483e-02,1.147823e-01,7.654793e-02,4.941054e-02,5.356886e-02,5.153166e-02,6.578991e-01,1.061675e+00,1.061675e+00
146,2.383934e-02,5.899512e-02,3.158630e-02,2.260294e-02,2.326154e-02,2.293460e-02,2.791857e-01,3.437380e-01,3.437380e-01
147,1.648594e-02,4.698427e-02,2.267201e-02,1.597792e-02,1.722194e-02,1.661158e-02,3.293114e-01,4.263287e-01,4.263287e-01
148,3.291982e-02,7.711583e-02,4.358998e-02,2.677095e-02,2.816689e-02,2.747779e-02,4.015332e-01,4.537907e-01,4.537907e-01
149,1.086318e-02,3.173747e-02,1.541586e-02,1.020647e-02,1.175684e-02,1.100898e-02,2.131643e-01,2.966809e-01,2.966809e-01
150,1.973391e-02,4.461540e-02,2.581608e-02,1.910605e-02,1.975879e-02,1.943516e-02,2.912018e-01,5.044401e-01,5.044401e-01
151,1.580103e-02,4.540185e-02,2.164046e-02,1.525014e-02,1.623351e-02,1.574950e-02,2.583978e-01,3.697400e-01,3.697400e-01
152,7.577704e-02,1.464546e-01,9.285923e-02,6.634784e-02,6.077022e-02,6.362019e-02,7.933622e-01,9.253046e-01,9.253046e-01
153,2.015307e-02,4.691577e-02,2.602605e-02,1.952452e-02,1.917582e-02,1.935096e-02,2.253979e-01,2.935714e-01,2.935714e-01
154,1.124560e-01,2.711517e-01,1.480016e-01,9.623447e-02,9.826898e-02,9.725704e-02,8.302343e-01,7.231870e-01,8.302343e-01
155,1.065352e-02,3.783749e-02,1.548800e-02,9.955931e-03,1.151462e-02,1.076353e-02,2.102714e-01,4.051548e-01,4.051548e-01
156,3.378009e-02,8.021205e-02,4.676020e-02,2.941298e-02,3.464961e-02,3.213813e-02,2.733198e-01,4.931004e-01,4.931004e-01
157,1.395498e-02,3.679530e-02,1.880646e-02,1.320258e-02,1.387695e-02,1.354396e-02,2.918963e-01,4.526826e-01,4.526826e-01
158,3.471065e-02,8.651707e-02,4.623497e-02,2.891146e-02,3.009789e-02,2.951064e-02,2.486734e-01,2.181807e-01,2.486734e-01
159,9.252292e-02,1.685775e-01,1.108617e-01,8.484475e-02,7.434090e-02,7.976592e-02,5.740786e-01,9.446911e-01,9.446911e-01
160,1.136642e-02,3.450101e-02,1.557928e-02,1.043761e-02,1.096549e-02,1.070481e-02,1.305494e-01,1.849834e-01,1.849834e-01
161,1.223808e-02,3.488436e-02,1.668463e-02,1.169446e-02,1.233961e-02,1.202136e-02,3.335912e-01,4.537857e-01,4.537857e-01
162,1.617992e-02,4.057632e-02,2.224722e-02,1.541004e-02,1.738934e-02,1.642952e-02,1.842312e-01,2.011454e-01,2.011454e-01
163,6.911069e-02,1.747465e-01,8.476332e-02,6.388185e-02,5.187510e-02,5.818899e-02,4.099964e-01,3.681563e-01,4.099964e-01
164,4.375538e-02,9.227680e-02,5.379766e-02,3.887213e-02,3.422439e-02,3.662207e-02,4.213066e-01,3.520148e-01,4.213066e-01
165,5.566776e-02,1.584767e-01,7.667620e-02,4.984539e-02,5.394883e-02,5.193765e-02,1.394761e+00,1.051936e+00,1.394761e+00
166,2.358564e-02,5.104737e-02,3.004555e-02,2.259506e-02,2.205673e-02,2.232752e-02,4.642573e-01,3.421547e-01,4.642573e-01
167,1.067287e-01,2.413929e-01,1.329848e-01,1.000698e-01,8.912969e-02,9.475774e-02,6.177040e-01,6.036928e-01,6.177040e-01
168,1.466505e-02,4.038975e-02,2.103192e-02,1.428764e-02,1.720427e-02,1.581334e-02,1.575571e-01,2.549079e-01,2.549079e-01
169,1.301580e-02,3.286378e-02,1.755142e-02,1.236150e-02,1.322701e-02,1.280157e-02,3.071453e-01,2.906952e-01,3.071453e-01
170,2.093634e-02,5.918385e-02,2.869873e-02,2.025432e-02,2.171277e-02,2.099621e-02,3.617264e-01,5.617299e-01,5.617299e-01
171,4.620738e-02,1.125066e-01,6.375940e-02,4.260611e-02,4.916695e-02,4.600364e-02,5.297814e-01,7.132543e-01,7.132543e-01
172,1.498281e-02,3.941127e-02,2.036359e-02,1.438836e-02,1.546864e-02,1.493827e-02,1.511534e-01,2.922494e-01,2.922494e-01
173,2.584265e-02,5.154064e-02,3.247913e-02,2.517711e-02,2.468495e-02,2.493224e-02,4.088179e-01,3.320113e-01,4.088179e-01
174,1.238634e-02,3.834770e-02,1.708350e-02,1.190102e-02,1.262652e-02,1.226914e-02,3.190053e-01,2.867118e-01,3.190053e-01
175,7.145575e-02,1.516986e-01,9.580402e-02,6.138921e-02,7.071175e-02,6.621475e-02,4.941710e-01,4.723578e-01,4.941710e-01
176,1.641021e-02,5.180443e-02,2.198916e-02,1.560458e-02,1.537138e-02,1.548842e-02,3.530648e-01,5.182084e-01,5.182084e-01
177,1.629201e-02,3.962501e-02,2.184473e-02,1.540151e-02,1.648855e-02,1.595429e-02,3.112938e-01,3.725304e-01,3.725304e-01
178,1.397849e-02,3.647026e-02,1.932899e-02,1.344202e-02,1.513823e-02,1.431527e-02,2.572869e-01,2.592707e-01,2.592707e-01
179,5.404152e-02,1.394335e-01,7.425161e-02,4.978674e-02,5.542287e-02,5.268024e-02,4.076279e-01,4.303198e-01,4.303198e-01
180,5.623259e-02,1.014989e-01,6.727257e-02,4.471850e-02,3.921534e-02,4.205703e-02,5.195324e-01,4.621664e-01,5.195324e-01
181,5.094403e-02,1.181361e-01,6.508663e-02,4.570957e-02,4.355291e-02,4.464427e-02,6.542747e-01,7.188444e-01,7.188444e-01
182,3.485697e-02,6.965482e-02,4.461514e-02,2.913108e-02,3.030600e-02,2.972434e-02,3.381217e-01,3.214962e-01,3.381217e-01
183,2.933485e-02,7.988271e-02,3.770587e-02,2.748846e-02,2.518007e-02,2.635955e-02,4.571835e-01,4.663481e-01,4.663481e-01
184,1.402307e-02,3.656297e-02,1.920413e-02,1.348787e-02,1.483022e-02,1.417494e-02,1.715868e-01,1.507625e-01,1.715868e-01
185,8.752754e-02,2.443021e-01,1.173318e-01,8.206052e-02,8.352125e-02,8.279411e-02,6.978347e-01,8.139284e-01,8.139284e-01
186,1.662620e-02,4.572321e-02,2.294810e-02,1.589720e-02,1.748541e-02,1.671019e-02,1.826019e-01,2.556854e-01,2.556854e-01
187,1.130370e-02,3.364897e-02,1.577766e-02,1.061886e-02,1.170717e-02,1.117627e-02,1.324678e-01,1.292406e-01,1.324678e-01
188,1.652248e-02,3.511108e-02,2.079531e-02,1.601149e-02,1.518718e-02,1.560478e-02,5.867690e-01,3.712351e-01,5.867690e-01
189,6.744892e-02,1.983748e-01,9.306920e-02,6.199957e-02,6.674978e-02,6.441848e-02,5.112324e-01,5.526330e-01,5.526330e-01
190,9.752665e-03,3.718432e-02,1.394818e-02,9.066212e-03,1.000014e-02,9.544605e-03,1.769492e-01,2.895124e-01,2.895124e-01
191,4.317574e-02,9.490481e-02,5.409572e-02,3.400997e-02,3.124538e-02,3.265695e-02,2.588713e-01,3.395427e-01,3.395427e-01
192,9.877215e-03,2.531750e-02,1.315713e-02,9.456778e-03,9.740626e-03,9.599751e-03,1.099752e-01,1.005402e-01,1.099752e-01
193,1.108070e-02,3.843166e-02,1.523260e-02,1.041593e-02,1.070167e-02,1.055976e-02,2.636735e-01,3.754665e-01,3.754665e-01
194,1.396114e-02,3.272495e-02,1.842531e-02,1.347374e-02,1.404141e-02,1.376050e-02,1.367747e-01,2.147512e-01,2.147512e-01
195,4.439438e-02,1.106834e-01,5.894096e-02,3.515025e-02,3.626766e-02,3.571333e-02,4.415241e-01,4.078268e-01,4.415241e-01
196,5.273978e-02,1.177817e-01,7.282386e-02,4.371841e-02,5.296544e-02,4.856252e-02,3.568000e-01,6.274667e-01,6.274667e-01
197,5.103195e-02,9.901997e-02,6.373966e-02,4.185698e-02,4.093177e-02,4.139696e-02,5.367014e-01,4.695579e-01,5.367014e-01
198,1.250324e-02,5.103704e-02,1.731840e-02,1.158779e-02,1.180627e-02,1.169754e-02,2.244968e-01,4.642831e-01,4.642831e-01
199,3.242915e-02,9.139990e-02,4.694274e-02,2.731098e-02,3.331335e-02,3.046038e-02,4.402857e-01,4.676508e-01,4.676508e-01
200,1.160494e-02,5.215452e-02,1.652474e-02,1.063850e-02,1.137013e-02,1.101039e-02,1.745945e-01,2.751335e-01,2.751335e-01
201,2.414305e-02,7.692493e-02,3.337726e-02,2.310070e-02,2.447565e-02,2.379811e-02,3.444898e-01,4.621824e-01,4.621824e-01
202,5.495588e-02,1.295621e-01,7.004433e-02,5.256572e-02,4.937793e-02,5.099674e-02,4.155191e-01,6.791418e-01,6.791418e-01
203,1.511537e-02,4.079081e-02,2.032071e-02,1.454124e-02,1.506849e-02,1.480721e-02,1.772832e-01,2.040444e-01,2.040444e-01
204,1.305307e-02,3.700368e-02,1.729124e-02,1.259270e-02,1.237450e-02,1.248408e-02,3.632876e-01,4.971915e-01,4.971915e-01
205,8.544039e-02,1.628054e-01,1.042731e-01,7.489808e-02,6.822831e-02,7.164086e-02,1.076060e+00,7.245229e-01,1.076060e+00
206,1.081326e-02,3.916409e-02,1.448339e-02,1.015744e-02,9.741679e-03,9.951729e-03,2.454012e-01,2.553540e-01,2.553540e-01
207,1.919637e-02,6.168448e-02,2.720969e-02,1.778807e-02,1.991087e-02,1.887933e-02,3.295266e-01,4.412901e-01,4.412901e-01
208,6.944822e-02,1.251943e-01,8.248495e-02,6.096882e-02,5.193761e-02,5.663353e-02,5.333369e-01,5.197525e-01,5.333369e-01
209,7.396289e-02,1.577265e-01,9.873485e-02,6.631872e-02,7.520447e-02,7.090093e-02,5.527565e-01,5.097881e-01,5.527565e-01
210,2.014642e-02,4.765254e-02,2.612777e-02,1.942505e-02,1.918110e-02,1.930346e-02,4.010308e-01,3.275692e-01,4.010308e-01
211,6.438649e-02,1.422802e-01,7.778496e-02,5.440140e-02,4.404049e-02,4.949282e-02,9.835232e-01,8.360914e-01,9.835232e-01
212,2.717165e-02,8.863492e-02,3.882721e-02,2.516560e-02,2.857524e-02,2.692444e-02,3.178221e-01,2.970942e-01,3.178221e-01
213,3.860604e-02,7.107569e-02,4.562017e-02,3.144474e-02,2.581702e-02,2.876882e-02,4.980907e-01,4.124445e-01,4.980907e-01
214,6.821365e-02,1.291627e-01,8.057718e-02,6.268261e-02,5.042878e-02,5.688660e-02,4.657067e-01,7.739798e-01,7.739798e-01
215,6.412148e-02,1.722350e-01,8.578070e-02,5.911804e-02,6.058239e-02,5.985469e-02,5.199422e-01,5.555981e-01,5.555981e-01
216,6.285711e-02,1.225246e-01,7.901897e-02,5.261934e-02,5.245130e-02,5.253539e-02,5.634477e-01,3.541559e-01,5.634477e-01
217,2.131734e-02,5.573531e-02,2.910011e-02,2.005164e-02,2.184670e-02,2.096839e-02,1.531370e-01,2.054657e-01,2.054657e-01
218,8.228647e-02,1.756320e-01,1.024669e-01,7.693064e-02,7.028838e-02,7.368439e-02,5.236641e-01,1.207052e+00,1.207052e+00
219,1.767542e-02,4.405677e-02,2.258574e-02,1.710738e-02,1.584974e-02,1.649056e-02,2.940626e-01,4.034317e-01,4.034317e-01
220,7.157651e-02,1.045908e-01,7.960588e-02,5.708941e-02,4.284421e-02,5.047191e-02,6.100953e-01,4.901922e-01,6.100953e-01
221,6.022147e-02,1.401959e-01,7.595803e-02,5.074029e-02,4.640551e-02,4.862124e-02,6.421121e-01,8.965007e-01,8.965007e-01
222,1.103953e-02,2.957375e-02,1.462484e-02,1.047613e-02,1.047310e-02,1.047462e-02,1.588917e-01,2.140865e-01,2.140865e-01
223,5.751516e-02,1.413744e-01,7.298288e-02,5.218945e-02,4.760092e-02,4.994790e-02,3.363311e-01,4.461202e-01,4.461202e-01
224,1.140762e-02,3.370318e-02,1.567113e-02,1.078851e-02,1.147787e-02,1.113853e-02,2.015888e-01,3.144972e-01,3.144972e-01
225,9.977954e-03,3.270211e-02,1.441011e-02,9.294785e-03,1.078878e-02,1.006953e-02,2.247646e-01,2.734344e-01,2.734344e-01
226,2.052372e-02,4.163493e-02,2.548647e-02,1.998306e-02,1.860607e-02,1.930684e-02,4.687723e-01,3.193563e-01,4.687723e-01
227,6.339013e-02,3.679385e-01,8.786115e-02,6.135111e-02,6.063463e-02,6.099392e-02,1.021961e+00,5.442123e-01,1.021961e+00
228,1.302696e-02,3.684489e-02,1.795401e-02,1.234873e-02,1.341170e-02,1.289118e-02,2.707288e-01,3.733449e-01,3.733449e-01
229,1.102949e-02,3.145229e-02,1.528577e-02,1.034840e-02,1.136174e-02,1.086689e-02,1.364910e-01,1.952659e-01,1.952659e-01
230,1.218802e-02,4.322462e-02,1.738281e-02,1.168766e-02,1.298120e-02,1.235138e-02,2.625310e-01,3.534294e-01,3.534294e-01
231,4.584830e-02,1.142628e-01,6.547858e-02,4.351050e-02,5.413450e-02,4.911063e-02,4.119530e-01,4.208323e-01,4.208323e-01
232,3.149277e-02,8.465410e-02,4.292288e-02,2.530620e-02,2.718968e-02,2.626483e-02,2.338240e-01,3.351730e-01,3.351730e-01
233,5.767704e-02,1.045642e-01,7.215747e-02,4.912454e-02,5.102716e-02,5.008488e-02,6.497465e-01,3.989136e-01,6.497465e-01
234,3.714694e-02,8.780851e-02,4.923607e-02,3.219551e-02,3.382594e-02,3.302080e-02,4.801468e-01,5.692211e-01,5.692211e-01
235,4.468490e-02,1.131010e-01,6.201458e-02,3.729338e-02,4.291391e-02,4.020198e-02,2.787823e-01,4.483209e-01,4.483209e-01
236,5.864279e-02,1.441393e-01,7.921192e-02,5.253200e-02,5.709554e-02,5.486124e-02,6.046315e-01,8.393820e-01,8.393820e-01
237,1.580481e-02,4.701507e-02,2.218812e-02,1.512728e-02,1.690659e-02,1.604162e-02,3.034542e-01,4.506381e-01,4.506381e-01
238,4.684284e-02,9.507193e-02,6.047769e-02,4.199694e-02,4.444845e-02,4.324007e-02,3.157457e-01,5.654762e-01,5.654762e-01
239,1.245895e-02,3.498663e-02,1.698463e-02,1.183245e-02,1.253976e-02,1.219123e-02,1.717836e-01,2.533060e-01,2.533060e-01
240,8.946370e-02,1.925518e-01,1.049140e-01,8.815808e-02,6.439988e-02,7.719842e-02,4.983794e-01,4.278061e-01,4.983794e-01
241,6.230764e-02,1.739792e-01,9.327497e-02,5.709186e-02,7.534456e-02,6.684416e-02,3.831443e-01,4.620745e-01,4.620745e-01
242,2.191500e-02,5.505162e-02,2.926707e-02,1.986762e-02,2.076327e-02,2.032038e-02,4.221226e-01,6.340197e-01,6.340197e-01
243,1.560321e-02,3.977039e-02,2.096637e-02,1.504467e-02,1.589086e-02,1.547355e-02,2.744271e-01,2.016624e-01,2.744271e-01
244,1.323838e-02,3.794869e-02,1.744119e-02,1.265246e-02,1.221964e-02,1.243793e-02,3.800842e-01,3.338836e-01,3.800842e-01
245,1.122850e-02,3.871151e-02,1.581458e-02,1.062819e-02,1.154876e-02,1.109803e-02,2.511421e-01,6.844633e-01,6.844633e-01
246,6.359129e-02,1.620325e-01,8.226417e-02,5.859983e-02,5.582042e-02,5.722700e-02,3.649788e-01,7.010480e-01,7.010480e-01
247,8.495333e-03,2.950261e-02,1.176183e-02,7.812246e-03,8.156642e-03,7.986301e-03,1.725772e-01,3.076150e-01,3.076150e-01
248,7.362641e-02,1.582931e-01,9.598213e-02,6.372874e-02,6.702669e-02,6.539851e-02,5.097464e-01,6.254352e-01,6.254352e-01
249,6.289748e-02,3.591131e-01,8.458180e-02,6.060610e-02,5.606729e-02,5.838082e-02,9.541333e-01,5.782236e-01,9.541333e-01
250,1.817421e-02,4.533138e-02,2.465609e-02,1.688742e-02,1.844990e-02,1.768592e-02,2.118252e-01,4.324499e-01,4.324499e-01
251,1.072547e-01,2.203764e-01,1.346138e-01,9.750105e-02,9.339891e-02,9.547202e-02,5.775477e-01,8.443010e-01,8.443010e-01
252,2.001944e-02,5.872481e-02,2.842331e-02,1.946913e-02,2.242373e-02,2.099846e-02,1.945541e-01,2.432804e-01,2.432804e-01
253,1.289311e-02,4.015747e-02,1.795349e-02,1.246538e-02,1.350403e-02,1.299509e-02,2.113762e-01,1.935928e-01,2.113762e-01
254,6.037521e-02,1.342176e-01,8.121428e-02,5.379868e-02,6.079533e-02,5.740371e-02,5.829154e-01,7.584646e-01,7.584646e-01
255,1.532639e-02,4.228338e-02,2.022212e-02,1.484319e-02,1.454791e-02,1.469629e-02,2.932833e-01,4.446441e-01,4.446441e-01
256,3.331273e-02,1.081164e-01,4.832415e-02,2.971358e-02,3.490547e-02,3.241365e-02,3.315729e-01,5.003121e-01,5.003121e-01
257,1.314585e-02,3.730111e-02,1.812307e-02,1.249162e-02,1.356278e-02,1.303820e-02,1.341703e-01,1.904875e-01,1.904875e-01
258,6.779653e-02,1.394205e-01,8.598023e-02,6.102844e-02,6.046789e-02,6.074881e-02,4.824835e-01,7.774353e-01,7.774353e-01
259,4.721247e-02,1.341320e-01,6.302535e-02,4.183925e-02,4.191493e-02,4.187711e-02,2.891495e-01,6.782018e-01,6.782018e-01
260,3.352312e-02,9.063511e-02,4.655439e-02,3.155173e-02,3.543552e-02,3.354987e-02,2.043973e-01,3.936663e-01,3.936663e-01
261,9.065714e-02,1.835259e-01,1.217202e-01,8.009171e-02,9.587821e-02,8.833832e-02,7.753283e-01,8.201028e-01,8.201028e-01


==> Figures/1in/single_step/errors/single_step_t50_errors.csv <==
sample_id,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
0,5.191995e-02,1.319658e-01,7.220157e-02,4.616449e-02,5.329621e-02,4.985803e-02,4.935800e-01,8.089526e-01,8.089526e-01
1,3.934264e-02,8.858472e-02,5.188289e-02,3.486883e-02,3.698380e-02,3.594188e-02,4.777659e-01,5.818475e-01,5.818475e-01
2,5.497655e-02,1.245964e-01,7.201086e-02,5.083500e-02,5.269869e-02,5.177524e-02,5.998902e-01,6.680242e-01,6.680242e-01
3,5.775797e-02,1.376187e-01,7.675009e-02,4.864657e-02,5.128621e-02,4.998382e-02,4.038015e-01,5.418937e-01,5.418937e-01
4,9.113335e-03,3.370151e-02,1.279575e-02,8.451318e-03,9.003844e-03,8.731953e-03,1.467652e-01,2.829684e-01,2.829684e-01
5,4.818439e-02,1.343203e-01,6.352995e-02,4.352993e-02,4.245353e-02,4.299510e-02,4.256898e-01,5.706745e-01,5.706745e-01
6,4.807260e-02,1.031898e-01,6.173908e-02,4.461037e-02,4.486549e-02,4.473811e-02,5.062672e-01,7.970988e-01,7.970988e-01
7,3.565871e-02,1.028415e-01,5.008735e-02,3.171004e-02,3.581343e-02,3.382402e-02,4.325617e-01,6.802812e-01,6.802812e-01
8,3.638792e-02,8.645304e-02,4.739055e-02,3.389860e-02,3.381730e-02,3.385798e-02,2.788134e-01,5.476019e-01,5.476019e-01
9,5.674108e-02,1.450414e-01,7.217360e-02,5.307450e-02,4.809908e-02,5.064792e-02,3.955575e-01,4.228757e-01,4.228757e-01
10,1.041572e-01,2.148655e-01,1.323809e-01,9.480692e-02,9.442113e-02,9.461422e-02,9.841203e-01,6.732292e-01,9.841203e-01
11,1.527800e-02,4.272019e-02,2.048378e-02,1.468476e-02,1.494445e-02,1.481517e-02,1.834393e-01,2.758470e-01,2.758470e-01
12,4.551815e-02,9.214948e-02,5.530567e-02,3.895148e-02,3.360764e-02,3.637782e-02,2.913774e-01,4.457460e-01,4.457460e-01
13,2.208351e-02,4.963360e-02,2.805256e-02,2.140002e-02,2.032072e-02,2.086735e-02,2.184416e-01,3.005975e-01,3.005975e-01
14,4.089051e-02,1.121574e-01,5.575994e-02,3.714603e-02,3.969065e-02,3.843940e-02,3.130507e-01,3.876563e-01,3.876563e-01
15,2.596046e-02,7.112645e-02,3.549239e-02,2.501903e-02,2.691520e-02,2.598442e-02,3.546651e-01,5.463012e-01,5.463012e-01
16,3.160547e-02,8.370646e-02,4.280926e-02,2.639834e-02,2.806504e-02,2.724444e-02,3.465522e-01,5.163689e-01,5.163689e-01
17,2.560117e-02,7.341934e-02,3.347541e-02,2.398282e-02,2.270167e-02,2.335103e-02,3.840054e-01,3.381411e-01,3.840054e-01
18,1.434455e-02,3.230409e-02,1.788660e-02,1.376259e-02,1.231053e-02,1.305676e-02,2.405299e-01,2.822998e-01,2.822998e-01
19,7.181285e-02,1.506636e-01,8.831566e-02,6.466516e-02,5.713445e-02,6.101610e-02,4.397717e-01,4.841872e-01,4.841872e-01
20,9.593426e-03,3.125097e-02,1.387149e-02,8.730326e-03,1.017509e-02,9.480268e-03,1.056919e-01,1.849960e-01,1.849960e-01
21,4.184711e-02,1.051016e-01,5.545313e-02,3.806622e-02,3.896204e-02,3.851673e-02,3.919164e-01,5.575718e-01,5.575718e-01
22,8.870599e-03,3.568848e-02,1.287515e-02,8.176072e-03,9.222176e-03,8.714835e-03,1.701851e-01,2.224947e-01,2.224947e-01
23,1.598222e-02,3.802520e-02,2.111152e-02,1.548689e-02,1.607046e-02,1.578137e-02,3.337671e-01,3.165304e-01,3.337671e-01
24,1.070411e-02,2.948342e-02,1.497743e-02,1.010312e-02,1.147923e-02,1.081309e-02,1.327163e-01,2.050980e-01,2.050980e-01
25,8.614389e-02,1.791720e-01,1.096596e-01,7.518952e-02,7.489251e-02,7.504117e-02,7.044790e-01,7.002993e-01,7.044790e-01
26,2.026009e-02,5.261825e-02,2.635871e-02,1.947392e-02,1.872620e-02,1.910372e-02,3.282489e-01,4.885956e-01,4.885956e-01
27,1.597953e-02,3.911090e-02,2.072159e-02,1.482192e-02,1.442814e-02,1.462635e-02,2.458350e-01,3.455048e-01,3.455048e-01
28,1.392546e-01,2.476865e-01,1.654138e-01,1.231039e-01,1.060317e-01,1.148854e-01,9.029839e-01,7.691933e-01,9.029839e-01
29,4.278700e-02,1.140114e-01,5.704583e-02,3.806930e-02,3.877150e-02,3.842200e-02,4.011100e-01,6.752681e-01,6.752681e-01
30,3.839808e-02,8.887174e-02,4.882209e-02,3.308264e-02,3.109024e-02,3.210190e-02,2.028174e-01,3.080139e-01,3.080139e-01
31,1.659760e-02,4.967943e-02,2.325048e-02,1.605563e-02,1.782264e-02,1.696216e-02,4.672576e-01,3.872151e-01,4.672576e-01
32,3.230960e-02,5.863989e-02,3.910113e-02,2.722921e-02,2.490435e-02,2.609268e-02,2.927724e-01,3.740854e-01,3.740854e-01
33,2.069013e-02,4.764155e-02,2.697237e-02,2.000386e-02,2.029599e-02,2.015046e-02,2.676034e-01,2.273470e-01,2.676034e-01
34,1.493213e-02,3.918099e-02,2.005130e-02,1.380277e-02,1.439848e-02,1.410377e-02,1.932819e-01,4.438877e-01,4.438877e-01
35,2.891067e-02,7.344887e-02,3.806383e-02,2.787867e-02,2.791665e-02,2.789766e-02,4.328314e-01,2.958997e-01,4.328314e-01
36,3.254230e-02,7.687927e-02,4.071790e-02,2.598104e-02,2.303509e-02,2.455229e-02,3.375292e-01,2.435174e-01,3.375292e-01
37,1.700362e-02,4.270595e-02,2.263422e-02,1.628915e-02,1.687696e-02,1.658566e-02,3.000165e-01,5.006301e-01,5.006301e-01
38,2.548156e-02,6.369874e-02,3.405942e-02,2.454874e-02,2.576436e-02,2.516389e-02,6.755894e-01,5.500830e-01,6.755894e-01
39,1.747261e-02,4.106412e-02,2.265845e-02,1.684231e-02,1.667372e-02,1.675823e-02,4.160684e-01,5.203154e-01,5.203154e-01
40,3.721478e-02,8.069091e-02,4.572088e-02,3.153437e-02,2.731413e-02,2.949981e-02,4.348644e-01,5.299968e-01,5.299968e-01
41,8.890479e-03,3.101186e-02,1.250372e-02,8.431638e-03,9.111859e-03,8.778341e-03,1.922527e-01,2.020057e-01,2.020057e-01
42,7.071682e-02,1.215690e-01,8.625481e-02,6.061591e-02,6.007206e-02,6.034460e-02,6.605469e-01,8.819596e-01,8.819596e-01
43,7.431931e-02,1.875226e-01,9.890956e-02,6.600876e-02,6.823158e-02,6.712937e-02,5.180771e-01,5.867339e-01,5.867339e-01
44,9.051775e-02,1.704313e-01,1.092834e-01,8.028671e-02,7.077662e-02,7.568120e-02,6.327897e-01,4.941157e-01,6.327897e-01
45,2.156076e-02,6.128246e-02,2.848405e-02,2.084441e-02,2.032414e-02,2.058592e-02,3.290500e-01,5.011644e-01,5.011644e-01
46,2.232464e-02,5.154525e-02,2.864543e-02,2.007074e-02,1.941030e-02,1.974328e-02,2.869597e-01,2.078561e-01,2.869597e-01
47,8.554560e-02,1.739249e-01,1.085264e-01,6.402173e-02,6.395843e-02,6.399008e-02,8.591649e-01,7.342023e-01,8.591649e-01
48,1.485383e-02,3.734260e-02,2.014328e-02,1.422767e-02,1.547689e-02,1.486541e-02,2.653993e-01,5.335118e-01,5.335118e-01
49,1.145957e-02,3.320473e-02,1.525970e-02,1.093916e-02,1.083035e-02,1.088489e-02,3.181172e-01,3.043402e-01,3.181172e-01
50,5.199257e-02,1.289955e-01,6.908524e-02,4.603080e-02,4.769222e-02,4.686887e-02,3.179948e-01,5.197735e-01,5.197735e-01
51,1.588976e-02,3.313813e-02,1.981091e-02,1.529368e-02,1.420587e-02,1.475980e-02,2.770874e-01,4.509795e-01,4.509795e-01
52,9.552527e-02,1.699562e-01,1.239064e-01,7.578070e-02,9.146498e-02,8.398975e-02,1.008132e+00,6.589643e-01,1.008132e+00
53,2.762252e-02,7.462792e-02,3.845420e-02,2.415820e-02,2.730117e-02,2.577763e-02,5.869511e-01,6.249372e-01,6.249372e-01
54,1.158843e-02,3.496503e-02,1.558641e-02,1.108182e-02,1.113510e-02,1.110849e-02,2.263173e-01,4.094492e-01,4.094492e-01
55,7.717116e-02,1.541222e-01,9.875450e-02,6.885768e-02,7.161499e-02,7.024986e-02,7.693864e-01,7.449324e-01,7.693864e-01
56,1.217428e-02,3.834644e-02,1.803298e-02,1.102430e-02,1.365013e-02,1.240688e-02,1.561043e-01,2.411394e-01,2.411394e-01
57,2.451233e-02,5.115867e-02,3.218158e-02,2.108731e-02,2.307585e-02,2.210395e-02,4.087645e-01,3.624045e-01,4.087645e-01
58,5.576108e-02,3.388757e-01,7.527047e-02,5.351076e-02,4.976243e-02,5.167059e-02,8.156688e-01,3.800457e-01,8.156688e-01
59,7.241889e-02,1.677016e-01,9.542599e-02,6.754915e-02,7.048734e-02,6.903388e-02,7.965963e-01,6.563388e-01,7.965963e-01
60,8.165076e-02,1.674136e-01,1.035536e-01,7.076195e-02,7.024777e-02,7.050533e-02,6.046302e-01,6.555136e-01,6.555136e-01
61,4.065929e-02,9.381960e-02,5.114053e-02,3.519728e-02,3.202858e-02,3.365024e-02,5.553350e-01,4.333409e-01,5.553350e-01
62,1.243268e-02,3.625321e-02,1.707366e-02,1.179529e-02,1.258520e-02,1.219664e-02,1.721059e-01,2.945636e-01,2.945636e-01
63,2.570301e-02,5.391213e-02,3.364749e-02,2.429360e-02,2.626741e-02,2.529976e-02,4.978703e-01,4.247621e-01,4.978703e-01
64,5.705464e-02,1.078631e-01,7.215119e-02,4.831649e-02,5.031500e-02,4.932586e-02,6.042770e-01,6.019108e-01,6.042770e-01
65,8.947341e-03,2.889408e-02,1.245453e-02,8.367989e-03,8.979791e-03,8.679283e-03,1.401897e-01,3.102933e-01,3.102933e-01
66,5.755318e-02,1.374358e-01,7.309139e-02,5.499406e-02,5.083727e-02,5.295647e-02,5.365449e-01,5.615446e-01,5.615446e-01
67,1.159888e-02,4.139517e-02,1.609753e-02,1.103989e-02,1.153199e-02,1.128863e-02,2.351314e-01,3.409460e-01,3.409460e-01
68,1.210222e-02,5.564687e-02,1.926335e-02,1.101762e-02,1.454312e-02,1.290136e-02,1.616640e-01,4.042319e-01,4.042319e-01
69,1.105447e-02,2.869238e-02,1.446200e-02,1.053056e-02,1.028462e-02,1.040831e-02,1.973837e-01,2.576170e-01,2.576170e-01
70,2.842877e-02,6.793407e-02,3.607137e-02,2.720830e-02,2.507622e-02,2.616399e-02,2.101915e-01,2.173848e-01,2.173848e-01
71,1.302670e-02,3.241796e-02,1.768132e-02,1.237309e-02,1.354819e-02,1.297395e-02,1.856089e-01,3.480343e-01,3.480343e-01
72,2.192515e-02,5.234408e-02,2.889454e-02,2.140338e-02,2.203272e-02,2.172033e-02,3.324431e-01,5.500697e-01,5.500697e-01
73,8.628187e-02,1.200937e-01,9.642406e-02,6.979389e-02,5.841432e-02,6.435613e-02,5.610923e-01,7.586299e-01,7.586299e-01
74,5.794100e-02,1.619480e-01,8.464885e-02,5.450833e-02,6.809796e-02,6.167855e-02,4.106393e-01,5.964376e-01,5.964376e-01
75,7.744154e-02,1.808360e-01,9.975817e-02,7.152761e-02,6.963668e-02,7.058847e-02,1.703995e+00,1.483879e+00,1.703995e+00
76,2.831982e-02,7.154997e-02,3.844174e-02,2.531531e-02,2.755167e-02,2.645713e-02,3.162696e-01,3.373242e-01,3.373242e-01
77,8.161434e-03,2.906800e-02,1.156221e-02,7.578170e-03,8.288578e-03,7.941322e-03,1.433464e-01,2.102625e-01,2.102625e-01
78,3.678074e-02,1.048519e-01,5.046275e-02,3.085605e-02,3.306546e-02,3.197984e-02,1.885231e-01,1.902004e-01,1.902004e-01
79,5.726124e-02,1.206976e-01,6.936210e-02,5.263850e-02,4.396954e-02,4.849811e-02,4.646589e-01,4.911224e-01,4.911224e-01
80,2.300884e-02,6.061864e-02,3.086368e-02,2.205281e-02,2.290755e-02,2.248424e-02,2.852304e-01,3.261365e-01,3.261365e-01
81,1.953680e-02,4.598880e-02,2.635892e-02,1.869403e-02,2.066204e-02,1.970263e-02,5.117310e-01,5.835282e-01,5.835282e-01
82,2.260224e-02,5.948891e-02,3.062708e-02,2.143510e-02,2.286303e-02,2.216057e-02,2.374171e-01,2.027748e-01,2.374171e-01
83,1.265812e-02,4.036874e-02,1.754970e-02,1.146458e-02,1.222532e-02,1.185105e-02,1.565222e-01,2.357456e-01,2.357456e-01
84,4.771410e-02,1.078489e-01,6.051103e-02,4.155732e-02,3.915693e-02,4.037496e-02,2.636231e-01,6.886462e-01,6.886462e-01
85,7.860786e-02,1.773381e-01,9.394782e-02,7.397998e-02,5.708934e-02,6.607658e-02,3.601735e-01,4.355527e-01,4.355527e-01
86,4.423334e-02,8.112180e-02,5.827142e-02,3.571220e-02,4.402125e-02,4.008261e-02,7.977512e-01,5.840522e-01,7.977512e-01
87,1.318916e-02,3.634425e-02,1.837492e-02,1.260478e-02,1.417160e-02,1.341109e-02,2.030878e-01,2.567064e-01,2.567064e-01
88,1.217709e-02,3.515662e-02,1.609791e-02,1.115709e-02,1.085153e-02,1.100537e-02,2.067845e-01,3.120836e-01,3.120836e-01
89,1.076244e-01,1.810924e-01,1.289730e-01,9.261230e-02,8.712085e-02,8.990853e-02,6.198803e-01,8.567294e-01,8.567294e-01
90,1.080121e-02,3.489058e-02,1.512510e-02,9.836329e-03,1.069964e-02,1.027705e-02,1.020805e-01,1.541615e-01,1.541615e-01
91,3.121315e-02,8.749968e-02,4.372341e-02,2.652001e-02,3.003289e-02,2.833095e-02,3.971894e-01,4.484999e-01,4.484999e-01
92,3.044362e-02,6.660347e-02,3.934174e-02,2.644754e-02,2.682869e-02,2.663879e-02,3.237568e-01,3.274197e-01,3.274197e-01
93,1.465871e-02,4.151911e-02,2.038588e-02,1.425090e-02,1.580985e-02,1.505057e-02,1.673947e-01,1.759166e-01,1.759166e-01
94,1.133916e-02,3.630428e-02,1.680494e-02,1.076994e-02,1.328969e-02,1.209561e-02,2.173959e-01,5.278605e-01,5.278605e-01
95,8.332568e-02,2.050286e-01,1.119693e-01,7.558275e-02,8.098587e-02,7.833090e-02,6.858659e-01,6.029221e-01,6.858659e-01
96,1.208913e-02,3.850829e-02,1.666616e-02,1.103263e-02,1.161373e-02,1.132691e-02,2.435864e-01,4.557046e-01,4.557046e-01
97,5.463144e-02,1.314082e-01,7.182505e-02,5.087551e-02,5.185417e-02,5.136718e-02,3.461061e-01,4.055315e-01,4.055315e-01
98,2.679992e-02,7.182045e-02,3.543786e-02,2.177524e-02,2.165942e-02,2.171740e-02,2.631953e-01,3.281105e-01,3.281105e-01
99,1.671240e-02,4.596055e-02,2.354330e-02,1.604664e-02,1.853900e-02,1.733766e-02,2.031826e-01,2.345754e-01,2.345754e-01
100,1.726887e-02,4.261267e-02,2.283919e-02,1.562904e-02,1.602360e-02,1.582755e-02,2.314409e-01,3.530414e-01,3.530414e-01
101,1.362006e-02,3.855574e-02,1.861775e-02,1.308079e-02,1.392106e-02,1.350746e-02,3.259077e-01,4.567437e-01,4.567437e-01
102,1.346738e-02,3.647185e-02,1.837369e-02,1.297362e-02,1.393854e-02,1.346473e-02,1.430081e-01,3.092382e-01,3.092382e-01
103,1.317080e-02,4.173598e-02,1.777442e-02,1.253511e-02,1.255508e-02,1.254510e-02,2.990993e-01,5.718112e-01,5.718112e-01
104,1.749812e-02,4.537042e-02,2.477439e-02,1.683837e-02,2.014525e-02,1.856558e-02,1.908785e-01,3.254872e-01,3.254872e-01
105,5.827156e-02,1.461804e-01,7.611446e-02,5.618583e-02,5.530301e-02,5.574617e-02,4.391914e-01,8.183310e-01,8.183310e-01
106,1.108721e-02,3.977346e-02,1.580308e-02,1.009156e-02,1.116927e-02,1.064407e-02,1.671385e-01,2.364067e-01,2.364067e-01
107,6.993494e-02,1.299436e-01,8.479821e-02,6.502718e-02,5.884883e-02,6.201499e-02,3.867416e-01,3.399119e-01,3.867416e-01
108,1.728840e-02,4.175144e-02,2.337129e-02,1.675292e-02,1.839091e-02,1.759099e-02,2.308266e-01,1.764580e-01,2.308266e-01
109,9.471021e-02,2.162044e-01,1.261522e-01,7.868660e-02,8.525050e-02,8.203423e-02,6.309056e-01,7.960345e-01,7.960345e-01
110,1.131150e-02,3.230172e-02,1.592994e-02,1.061468e-02,1.209928e-02,1.138121e-02,2.046126e-01,3.373545e-01,3.373545e-01
111,4.069335e-02,1.023999e-01,5.297918e-02,3.443013e-02,3.354064e-02,3.398830e-02,5.149571e-01,6.132954e-01,6.132954e-01
112,3.019538e-02,6.662966e-02,3.979492e-02,2.869103e-02,3.070757e-02,2.971641e-02,4.694507e-01,5.188642e-01,5.188642e-01
113,1.433824e-02,3.813953e-02,1.950544e-02,1.349716e-02,1.448614e-02,1.400038e-02,1.175492e-01,3.305600e-01,3.305600e-01
114,3.595188e-02,7.670738e-02,4.534513e-02,3.084546e-02,2.939511e-02,3.012902e-02,3.660590e-01,3.875357e-01,3.875357e-01
115,8.915066e-03,3.301821e-02,1.261775e-02,8.212100e-03,8.900567e-03,8.563255e-03,1.740261e-01,2.295653e-01,2.295653e-01
116,1.330010e-02,3.476398e-02,1.795982e-02,1.277059e-02,1.353462e-02,1.315815e-02,2.022403e-01,2.588886e-01,2.588886e-01
117,8.994306e-03,3.235302e-02,1.352966e-02,8.210453e-03,1.015708e-02,9.235199e-03,1.218623e-01,1.511479e-01,1.511479e-01
118,2.618316e-02,8.682691e-02,3.891975e-02,2.395871e-02,2.947633e-02,2.685958e-02,3.602116e-01,4.518792e-01,4.518792e-01
119,3.800112e-02,1.225866e-01,5.166376e-02,3.713310e-02,3.771371e-02,3.742453e-02,3.529832e-01,3.765657e-01,3.765657e-01
120,5.583818e-02,1.469982e-01,7.271612e-02,5.224673e-02,5.014998e-02,5.120909e-02,5.700163e-01,3.779568e-01,5.700163e-01
121,2.832648e-02,7.860225e-02,3.712811e-02,2.350067e-02,2.259233e-02,2.305097e-02,1.806482e-01,2.587468e-01,2.587468e-01
122,1.066443e-02,3.026783e-02,1.420932e-02,1.002474e-02,9.996956e-03,1.001086e-02,1.995600e-01,3.206103e-01,3.206103e-01
123,4.895731e-02,1.211038e-01,6.851988e-02,4.213667e-02,5.004000e-02,4.625743e-02,5.707480e-01,7.445868e-01,7.445868e-01
124,1.181136e-02,3.308886e-02,1.598391e-02,1.122908e-02,1.169311e-02,1.146344e-02,1.653545e-01,1.738299e-01,1.738299e-01
125,1.246923e-02,3.502385e-02,1.744074e-02,1.177069e-02,1.327388e-02,1.254482e-02,2.438802e-01,2.683514e-01,2.683514e-01
126,3.972474e-02,1.021820e-01,5.443157e-02,3.229981e-02,3.575145e-02,3.406937e-02,5.190337e-01,6.198257e-01,6.198257e-01
127,1.005949e-02,3.038489e-02,1.390137e-02,9.315581e-03,9.992066e-03,9.659747e-03,1.808009e-01,1.825358e-01,1.825358e-01
128,4.636905e-02,1.602037e-01,6.468753e-02,4.279604e-02,4.550279e-02,4.417016e-02,3.333390e-01,3.340346e-01,3.340346e-01
129,7.768518e-02,1.208167e-01,9.266248e-02,6.343870e-02,6.428020e-02,6.386083e-02,5.512733e-01,5.930940e-01,5.930940e-01
130,5.963859e-02,1.733662e-01,7.890276e-02,5.350301e-02,5.204931e-02,5.278117e-02,4.811534e-01,5.656374e-01,5.656374e-01
131,1.394945e-02,3.452669e-02,1.832845e-02,1.319544e-02,1.327041e-02,1.323298e-02,2.761579e-01,2.811911e-01,2.811911e-01
132,6.847357e-02,1.651175e-01,8.896013e-02,6.026050e-02,5.932622e-02,5.979519e-02,3.411327e-01,4.378763e-01,4.378763e-01
133,3.105225e-02,1.078893e-01,4.419937e-02,3.016543e-02,3.349514e-02,3.187380e-02,4.553497e-01,5.340261e-01,5.340261e-01
134,9.599743e-02,1.487536e-01,1.100456e-01,7.420149e-02,6.180552e-02,6.828537e-02,7.544760e-01,6.516329e-01,7.544760e-01
135,2.009420e-02,4.949637e-02,2.702179e-02,1.905625e-02,2.044968e-02,1.976524e-02,2.722069e-01,2.105398e-01,2.722069e-01
136,1.737469e-02,4.598404e-02,2.376170e-02,1.661111e-02,1.810066e-02,1.737186e-02,2.962745e-01,4.528561e-01,4.528561e-01
137,1.848534e-02,5.088335e-02,2.639786e-02,1.752260e-02,2.089556e-02,1.928297e-02,1.663045e-01,1.450683e-01,1.663045e-01
138,5.217276e-02,1.004116e-01,6.352424e-02,4.695856e-02,4.211788e-02,4.460394e-02,4.498362e-01,4.841623e-01,4.841623e-01
139,1.999982e-02,4.826488e-02,2.738619e-02,1.929244e-02,2.191652e-02,2.064621e-02,5.093893e-01,3.721349e-01,5.093893e-01
140,5.608856e-02,1.063894e-01,7.080303e-02,4.156234e-02,4.289903e-02,4.223597e-02,4.274552e-01,7.534552e-01,7.534552e-01
141,5.172632e-02,1.094233e-01,6.444868e-02,4.268775e-02,3.925931e-02,4.100937e-02,3.471844e-01,4.416742e-01,4.416742e-01
142,2.934405e-02,7.819527e-02,4.122169e-02,2.657838e-02,3.085827e-02,2.879794e-02,5.377136e-01,5.503302e-01,5.503302e-01
143,7.844736e-02,2.065049e-01,1.035538e-01,7.323609e-02,7.294062e-02,7.308851e-02,5.670509e-01,6.830087e-01,6.830087e-01
144,1.830038e-02,4.794317e-02,2.440612e-02,1.732362e-02,1.775931e-02,1.754281e-02,1.481119e-01,3.678342e-01,3.678342e-01
145,5.741906e-02,1.273043e-01,7.826670e-02,4.866872e-02,5.715926e-02,5.308402e-02,6.691070e-01,7.111643e-01,7.111643e-01
146,2.546767e-02,5.689271e-02,3.200759e-02,2.404445e-02,2.214030e-02,2.311200e-02,3.226086e-01,3.503522e-01,3.503522e-01
147,1.631863e-02,5.012475e-02,2.337542e-02,1.580992e-02,1.833004e-02,1.711643e-02,1.755727e-01,2.887621e-01,2.887621e-01
148,3.440564e-02,8.450646e-02,4.746434e-02,2.779444e-02,3.192587e-02,2.993152e-02,4.499780e-01,4.655768e-01,4.655768e-01
149,1.149262e-02,3.115654e-02,1.556078e-02,1.080645e-02,1.138623e-02,1.110013e-02,2.331256e-01,3.986921e-01,3.986921e-01
150,2.028492e-02,4.498167e-02,2.630317e-02,1.960368e-02,1.994809e-02,1.977663e-02,3.844848e-01,5.582128e-01,5.582128e-01
151,1.528976e-02,5.236776e-02,2.303943e-02,1.476299e-02,1.853076e-02,1.675313e-02,1.842192e-01,3.477221e-01,3.477221e-01
152,1.001434e-01,1.789826e-01,1.211573e-01,8.502480e-02,7.866043e-02,8.190446e-02,1.013366e+00,8.163674e-01,1.013366e+00
153,1.701099e-02,4.699724e-02,2.384925e-02,1.647051e-02,1.878263e-02,1.766444e-02,2.438813e-01,3.147439e-01,3.147439e-01
154,1.225697e-01,2.316223e-01,1.564983e-01,1.052936e-01,1.133874e-01,1.094154e-01,1.159953e+00,1.137765e+00,1.159953e+00
155,1.102592e-02,3.626658e-02,1.530054e-02,1.030364e-02,1.093408e-02,1.062354e-02,1.876615e-01,3.615519e-01,3.615519e-01
156,4.451513e-02,8.957791e-02,5.687204e-02,3.962206e-02,4.077738e-02,4.020387e-02,4.899135e-01,6.222013e-01,6.222013e-01
157,1.354962e-02,3.716608e-02,1.878627e-02,1.277162e-02,1.421524e-02,1.351272e-02,3.894833e-01,5.566466e-01,5.566466e-01
158,3.864060e-02,1.079489e-01,5.543968e-02,3.228424e-02,3.871041e-02,3.564245e-02,1.864966e-01,2.647836e-01,2.647836e-01
159,7.309923e-02,1.760367e-01,9.494451e-02,6.521355e-02,6.418876e-02,6.470319e-02,3.379468e-01,5.441776e-01,5.441776e-01
160,1.164343e-02,3.480036e-02,1.583596e-02,1.069552e-02,1.107251e-02,1.088564e-02,1.266352e-01,2.050279e-01,2.050279e-01
161,1.284528e-02,3.553566e-02,1.721089e-02,1.227477e-02,1.251140e-02,1.239365e-02,3.378740e-01,4.015167e-01,4.015167e-01
162,1.415486e-02,3.705438e-02,2.006287e-02,1.349216e-02,1.611983e-02,1.486417e-02,2.449961e-01,2.069056e-01,2.449961e-01
163,5.571853e-02,1.694443e-01,7.548025e-02,5.147273e-02,5.253930e-02,5.200876e-02,4.017285e-01,5.730011e-01,5.730011e-01
164,4.557572e-02,1.132663e-01,6.109601e-02,3.968719e-02,4.207789e-02,4.090001e-02,3.134214e-01,6.280268e-01,6.280268e-01
165,6.885958e-02,1.907972e-01,9.530319e-02,6.265192e-02,6.919784e-02,6.600608e-02,4.518323e-01,1.082214e+00,1.082214e+00
166,2.446282e-02,5.120719e-02,3.073661e-02,2.339385e-02,2.225027e-02,2.282922e-02,4.583178e-01,3.995666e-01,4.583178e-01
167,8.520129e-02,2.033982e-01,1.118164e-01,7.716364e-02,7.850973e-02,7.783960e-02,7.013148e-01,8.201478e-01,8.201478e-01
168,1.364409e-02,3.606667e-02,1.907569e-02,1.322728e-02,1.522820e-02,1.426287e-02,1.932727e-01,3.186669e-01,3.186669e-01
169,1.334166e-02,3.414977e-02,1.800314e-02,1.269171e-02,1.353198e-02,1.311858e-02,2.270061e-01,3.524274e-01,3.524274e-01
170,1.999910e-02,5.397702e-02,2.623490e-02,1.945522e-02,1.890041e-02,1.917982e-02,2.882743e-01,6.324816e-01,6.324816e-01
171,4.547915e-02,8.481180e-02,5.585978e-02,4.255930e-02,4.033605e-02,4.146258e-02,4.679763e-01,4.426076e-01,4.679763e-01
172,1.603235e-02,4.226593e-02,2.161452e-02,1.543759e-02,1.624347e-02,1.584565e-02,2.181165e-01,2.188553e-01,2.188553e-01
173,2.996308e-02,6.859618e-02,4.032245e-02,2.919135e-02,3.249544e-02,3.088760e-02,4.711198e-01,5.357661e-01,5.357661e-01
174,1.276256e-02,3.978625e-02,1.762303e-02,1.227000e-02,1.303174e-02,1.265660e-02,3.517089e-01,3.015627e-01,3.517089e-01
175,6.141654e-02,1.285042e-01,7.868722e-02,5.599004e-02,5.672145e-02,5.635693e-02,4.446425e-01,3.956025e-01,4.446425e-01
176,1.606418e-02,5.869619e-02,2.314314e-02,1.527783e-02,1.724095e-02,1.628899e-02,3.487733e-01,5.238911e-01,5.238911e-01
177,1.472157e-02,3.463617e-02,1.941735e-02,1.391135e-02,1.444843e-02,1.418243e-02,2.669582e-01,3.809690e-01,3.809690e-01
178,1.316064e-02,3.037046e-02,1.715744e-02,1.255979e-02,1.273174e-02,1.264606e-02,2.516503e-01,3.920512e-01,3.920512e-01
179,4.037369e-02,1.204108e-01,5.807752e-02,3.809608e-02,4.497026e-02,4.167515e-02,3.643062e-01,5.634593e-01,5.634593e-01
180,5.948409e-02,1.245398e-01,7.635558e-02,4.771189e-02,4.860565e-02,4.816084e-02,4.338257e-01,4.886537e-01,4.886537e-01
181,5.921887e-02,1.391563e-01,7.860447e-02,5.161122e-02,5.459264e-02,5.312285e-02,4.165988e-01,4.055625e-01,4.165988e-01
182,3.751004e-02,7.123116e-02,4.527564e-02,3.198444e-02,2.800496e-02,3.006062e-02,2.606749e-01,3.726768e-01,3.726768e-01
183,3.014679e-02,9.273563e-02,4.105172e-02,2.864564e-02,2.952735e-02,2.908983e-02,4.294203e-01,5.719198e-01,5.719198e-01
184,1.413227e-02,3.722390e-02,1.949226e-02,1.361373e-02,1.517988e-02,1.441809e-02,2.234638e-01,2.893645e-01,2.893645e-01
185,6.255437e-02,1.410722e-01,8.299410e-02,5.621683e-02,6.061734e-02,5.845851e-02,3.899322e-01,5.611208e-01,5.611208e-01
186,1.653299e-02,4.461541e-02,2.271176e-02,1.578843e-02,1.727664e-02,1.654927e-02,2.414318e-01,1.875309e-01,2.414318e-01
187,1.181162e-02,3.387990e-02,1.627270e-02,1.106320e-02,1.195288e-02,1.151663e-02,1.313131e-01,1.365476e-01,1.365476e-01
188,1.583520e-02,3.825124e-02,2.121323e-02,1.534966e-02,1.644286e-02,1.590566e-02,2.762742e-01,2.687735e-01,2.762742e-01
189,6.298588e-02,2.165181e-01,9.638697e-02,5.791143e-02,7.491475e-02,6.695504e-02,5.701724e-01,5.429552e-01,5.701724e-01
190,9.298661e-03,3.545023e-02,1.339440e-02,8.635713e-03,9.670287e-03,9.167605e-03,1.531478e-01,2.774402e-01,2.774402e-01
191,5.531656e-02,1.210080e-01,7.067787e-02,4.357066e-02,4.269073e-02,4.313294e-02,4.178632e-01,3.984702e-01,4.178632e-01
192,1.081759e-02,3.002607e-02,1.495383e-02,1.036599e-02,1.140913e-02,1.090005e-02,1.130517e-01,1.037438e-01,1.130517e-01
193,1.162430e-02,3.932256e-02,1.582656e-02,1.091288e-02,1.101456e-02,1.096384e-02,2.747668e-01,4.299515e-01,4.299515e-01
194,1.295401e-02,3.103416e-02,1.738208e-02,1.248798e-02,1.348713e-02,1.299716e-02,1.234450e-01,1.807961e-01,1.807961e-01
195,3.968101e-02,1.071960e-01,5.522617e-02,3.133538e-02,3.538986e-02,3.342415e-02,3.734680e-01,4.159365e-01,4.159365e-01
196,5.546915e-02,1.293901e-01,7.441390e-02,4.752237e-02,5.194873e-02,4.978477e-02,5.187801e-01,7.358513e-01,7.358513e-01
197,5.022569e-02,9.149802e-02,6.055090e-02,4.209727e-02,3.781038e-02,4.001128e-02,4.772040e-01,5.468228e-01,5.468228e-01
198,1.260561e-02,5.004321e-02,1.711174e-02,1.168541e-02,1.141530e-02,1.155115e-02,2.456341e-01,3.970149e-01,3.970149e-01
199,3.759787e-02,9.731860e-02,5.098901e-02,3.308086e-02,3.557879e-02,3.435254e-02,2.921739e-01,3.816683e-01,3.816683e-01
200,1.070388e-02,4.927034e-02,1.556181e-02,9.810925e-03,1.091210e-02,1.037613e-02,1.668664e-01,3.110641e-01,3.110641e-01
201,2.727747e-02,9.560703e-02,3.945146e-02,2.613579e-02,2.998028e-02,2.812380e-02,2.724201e-01,5.204512e-01,5.204512e-01
202,6.494514e-02,1.482335e-01,8.275039e-02,6.150933e-02,5.853865e-02,6.004237e-02,5.150278e-01,3.631018e-01,5.150278e-01
203,1.527980e-02,3.829592e-02,1.989738e-02,1.466894e-02,1.431998e-02,1.449551e-02,1.980603e-01,2.343652e-01,2.343652e-01
204,1.285081e-02,4.038117e-02,1.791958e-02,1.239433e-02,1.344095e-02,1.292824e-02,2.935427e-01,4.358180e-01,4.358180e-01
205,1.261830e-01,2.357948e-01,1.539579e-01,1.077837e-01,9.947897e-02,1.037145e-01,9.228554e-01,8.121533e-01,9.228554e-01
206,1.081524e-02,4.223594e-02,1.505623e-02,1.015524e-02,1.052712e-02,1.034285e-02,2.391756e-01,2.466831e-01,2.466831e-01
207,1.847997e-02,5.512414e-02,2.514816e-02,1.713538e-02,1.777264e-02,1.745692e-02,3.083293e-01,4.151747e-01,4.151747e-01
208,6.436915e-02,1.541113e-01,8.680098e-02,5.634674e-02,6.169084e-02,5.907924e-02,6.179339e-01,6.176347e-01,6.179339e-01
209,7.020116e-02,1.534307e-01,8.869155e-02,6.329834e-02,5.989400e-02,6.161968e-02,4.554413e-01,3.812575e-01,4.554413e-01
210,1.813557e-02,4.558085e-02,2.447135e-02,1.740005e-02,1.868469e-02,1.805380e-02,2.468314e-01,3.083051e-01,3.083051e-01
211,5.824565e-02,1.496739e-01,7.530140e-02,5.220295e-02,4.949444e-02,5.086673e-02,1.028900e+00,6.652684e-01,1.028900e+00
212,2.681530e-02,9.165945e-02,3.953236e-02,2.497590e-02,2.998715e-02,2.759551e-02,4.753321e-01,4.922540e-01,4.922540e-01
213,4.393203e-02,7.342926e-02,5.039987e-02,3.515322e-02,2.717747e-02,3.141944e-02,4.963515e-01,3.714516e-01,4.963515e-01
214,5.208151e-02,1.142249e-01,6.754480e-02,4.610101e-02,4.720911e-02,4.665836e-02,3.690414e-01,4.542819e-01,4.542819e-01
215,6.360266e-02,1.569578e-01,7.806803e-02,6.203171e-02,5.089241e-02,5.673610e-02,6.254084e-01,6.363223e-01,6.363223e-01
216,6.441379e-02,1.286066e-01,7.958976e-02,5.678660e-02,5.246695e-02,5.466945e-02,6.811217e-01,7.298182e-01,7.298182e-01
217,2.055227e-02,5.606695e-02,2.870504e-02,1.934191e-02,2.195500e-02,2.068975e-02,1.526805e-01,2.317236e-01,2.317236e-01
218,8.503757e-02,1.954077e-01,1.011702e-01,8.080921e-02,6.087814e-02,7.154116e-02,6.975818e-01,4.061997e-01,6.975818e-01
219,1.727919e-02,4.861681e-02,2.327564e-02,1.676559e-02,1.723433e-02,1.700157e-02,3.073512e-01,4.471221e-01,4.471221e-01
220,6.121002e-02,1.133482e-01,7.600484e-02,4.832354e-02,4.794723e-02,4.813575e-02,5.785472e-01,5.442755e-01,5.785472e-01
221,5.115101e-02,1.236899e-01,6.736974e-02,4.418535e-02,4.515925e-02,4.467495e-02,6.892663e-01,7.478438e-01,7.478438e-01
222,1.031960e-02,3.325899e-02,1.508042e-02,9.814323e-03,1.173364e-02,1.081664e-02,1.379659e-01,1.925555e-01,1.925555e-01
223,5.131346e-02,1.215518e-01,6.187600e-02,4.651914e-02,3.641794e-02,4.177498e-02,3.321602e-01,4.833444e-01,4.833444e-01
224,1.173099e-02,3.786275e-02,1.685780e-02,1.109496e-02,1.278758e-02,1.197122e-02,1.621648e-01,2.845265e-01,2.845265e-01
225,1.017058e-02,2.730717e-02,1.319807e-02,9.471380e-03,8.947401e-03,9.213116e-03,1.976312e-01,2.703824e-01,2.703824e-01
226,2.191411e-02,4.143753e-02,2.638240e-02,2.132764e-02,1.854037e-02,1.998267e-02,5.365962e-01,2.920516e-01,5.365962e-01
227,6.684403e-02,3.250084e-01,8.555827e-02,6.469375e-02,5.357603e-02,5.939559e-02,1.004521e+00,4.392265e-01,1.004521e+00
228,1.209479e-02,3.479906e-02,1.682098e-02,1.146665e-02,1.266039e-02,1.207828e-02,2.655229e-01,3.088345e-01,3.088345e-01
229,1.093793e-02,3.379159e-02,1.582986e-02,1.027366e-02,1.216567e-02,1.125947e-02,1.399428e-01,1.918231e-01,1.918231e-01
230,1.423148e-02,4.541886e-02,1.913928e-02,1.365408e-02,1.353903e-02,1.359668e-02,2.587128e-01,4.168234e-01,4.168234e-01
231,3.164816e-02,8.578519e-02,4.766713e-02,3.027318e-02,4.100987e-02,3.604355e-02,4.446292e-01,3.908074e-01,4.446292e-01
232,4.579122e-02,9.153380e-02,5.535634e-02,3.600693e-02,3.071090e-02,3.346385e-02,2.200556e-01,3.222445e-01,3.222445e-01
233,4.309104e-02,8.651511e-02,5.439590e-02,3.747771e-02,3.713033e-02,3.730443e-02,5.961499e-01,4.762257e-01,5.961499e-01
234,5.093609e-02,1.109768e-01,6.862493e-02,4.245408e-02,4.877292e-02,4.572279e-02,5.022108e-01,5.361260e-01,5.361260e-01
235,5.602425e-02,1.378133e-01,7.584504e-02,4.671649e-02,5.105912e-02,4.893600e-02,2.718248e-01,5.247344e-01,5.247344e-01
236,5.988228e-02,1.171614e-01,7.388104e-02,5.246091e-02,4.884556e-02,5.068547e-02,3.765604e-01,2.818805e-01,3.765604e-01
237,1.631606e-02,4.797774e-02,2.284623e-02,1.562872e-02,1.741980e-02,1.654851e-02,3.750640e-01,5.014894e-01,5.014894e-01
238,4.120877e-02,8.310916e-02,5.312834e-02,3.701364e-02,3.916718e-02,3.810563e-02,4.053194e-01,7.490314e-01,7.490314e-01
239,1.193687e-02,3.107601e-02,1.570393e-02,1.132224e-02,1.121623e-02,1.126936e-02,1.776934e-01,2.181780e-01,2.181780e-01
240,5.273176e-02,1.221866e-01,6.807856e-02,4.741726e-02,4.662694e-02,4.702376e-02,6.416596e-01,5.828755e-01,6.416596e-01
241,4.831602e-02,1.154297e-01,6.278624e-02,4.500473e-02,4.450797e-02,4.475705e-02,3.964232e-01,3.069532e-01,3.964232e-01
242,2.259797e-02,5.559251e-02,2.988063e-02,2.047006e-02,2.100001e-02,2.073673e-02,3.902906e-01,6.638087e-01,6.638087e-01
243,1.570170e-02,4.312878e-02,2.203907e-02,1.513509e-02,1.734253e-02,1.627627e-02,3.257275e-01,2.188780e-01,3.257275e-01
244,1.191232e-02,3.898826e-02,1.686546e-02,1.137883e-02,1.264901e-02,1.203069e-02,2.877477e-01,3.110678e-01,3.110678e-01
245,1.097763e-02,3.837002e-02,1.561951e-02,1.039437e-02,1.151847e-02,1.097082e-02,2.864711e-01,5.406283e-01,5.406283e-01
246,6.482020e-02,1.777801e-01,8.581418e-02,5.965062e-02,5.909013e-02,5.937104e-02,4.889996e-01,5.944927e-01,5.944927e-01
247,8.943176e-03,3.145906e-02,1.240337e-02,8.227889e-03,8.603936e-03,8.418013e-03,1.551233e-01,3.173804e-01,3.173804e-01
248,1.189505e-01,1.951502e-01,1.361860e-01,1.046391e-01,8.144558e-02,9.376227e-02,7.151187e-01,5.356904e-01,7.151187e-01
249,6.048479e-02,3.505698e-01,8.191973e-02,5.828131e-02,5.475136e-02,5.654389e-02,8.862242e-01,4.640717e-01,8.862242e-01
250,1.750941e-02,4.476506e-02,2.386628e-02,1.635296e-02,1.790337e-02,1.714570e-02,2.289170e-01,3.584472e-01,3.584472e-01
251,5.210153e-02,2.471139e-01,7.965878e-02,4.961618e-02,6.061886e-02,5.539139e-02,3.521417e-01,4.648857e-01,4.648857e-01
252,1.889268e-02,5.065861e-02,2.539073e-02,1.840229e-02,1.909456e-02,1.875162e-02,3.705462e-01,4.279110e-01,4.279110e-01
253,1.335649e-02,4.061086e-02,1.841796e-02,1.290074e-02,1.374363e-02,1.332885e-02,2.138765e-01,2.347320e-01,2.347320e-01
254,5.403021e-02,1.328177e-01,7.107920e-02,5.108153e-02,5.168818e-02,5.138575e-02,5.573785e-01,6.429306e-01,6.429306e-01
255,1.573947e-02,4.183264e-02,2.049884e-02,1.521441e-02,1.456296e-02,1.489224e-02,2.770504e-01,4.022863e-01,4.022863e-01
256,5.028458e-02,1.429443e-01,7.420241e-02,4.261859e-02,5.410868e-02,4.870365e-02,4.862330e-01,3.914510e-01,4.862330e-01
257,1.243835e-02,3.402533e-02,1.688680e-02,1.182510e-02,1.250753e-02,1.217110e-02,1.437369e-01,1.849332e-01,1.849332e-01
258,5.340796e-02,1.258668e-01,7.241733e-02,4.848041e-02,5.427788e-02,5.146085e-02,4.624257e-01,5.344839e-01,5.344839e-01
259,5.273283e-02,1.482744e-01,7.056455e-02,4.737311e-02,4.789497e-02,4.763475e-02,2.857527e-01,6.969355e-01,6.969355e-01
260,2.714013e-02,9.250521e-02,4.175775e-02,2.542044e-02,3.331143e-02,2.962980e-02,2.803411e-01,4.170016e-01,4.170016e-01
261,1.214556e-01,2.071292e-01,1.475461e-01,1.079133e-01,1.060570e-01,1.069892e-01,1.099001e+00,8.923872e-01,1.099001e+00


==> Figures/1in/single_step/plot_over_line/single_step_point_pred_s0.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,2.491099e-02,-1.391874e-01,1.774179e-02,2.067514e-01,1.112105e+00,1.145147e+00,-9.316743e-01,-1.171124e+00,8.565456e-01,7.126355e-01,1.242771e+00,1.508741e+00
2,-6.379185e-02,-1.509527e-01,1.007557e-01,2.466810e-01,1.073380e+00,1.077906e+00,-8.854266e-01,-1.029343e+00,1.132152e+00,9.173244e-01,8.860993e-01,1.151344e+00
3,-1.700651e-01,-1.707409e-01,1.928103e-01,3.583599e-01,1.035157e+00,1.004710e+00,-8.497303e-01,-9.313191e-01,1.426791e+00,1.255242e+00,4.496565e-01,5.533529e-01
4,-3.315473e-01,-1.552887e-01,3.063192e-01,5.092725e-01,9.948196e-01,9.357810e-01,-8.167698e-01,-9.006083e-01,1.635138e+00,1.485729e+00,1.008896e-01,1.074782e-02
5,-5.395405e-01,-2.738255e-01,4.712481e-01,5.866432e-01,9.495973e-01,9.161050e-01,-7.860005e-01,-8.705217e-01,1.709081e+00,1.626577e+00,-1.617418e-01,-3.409977e-01
6,-6.156290e-01,-3.964057e-01,6.956934e-01,6.201304e-01,8.955923e-01,8.907813e-01,-7.570187e-01,-8.459672e-01,1.664194e+00,1.615178e+00,-3.516698e-01,-5.045353e-01
7,-5.369198e-01,-5.198282e-01,8.793958e-01,8.313176e-01,8.292956e-01,8.281339e-01,-7.321656e-01,-8.307251e-01,1.548437e+00,1.504428e+00,-4.696741e-01,-5.551911e-01
8,-5.304089e-01,-6.359222e-01,1.009628e+00,1.081591e+00,7.483051e-01,7.617519e-01,-7.156972e-01,-7.710018e-01,1.409233e+00,1.369896e+00,-5.255507e-01,-5.403926e-01
9,-5.398784e-01,-7.112505e-01,1.110081e+00,1.296321e+00,6.522062e-01,6.664211e-01,-7.140035e-01,-7.425094e-01,1.279555e+00,1.258494e+00,-5.427901e-01,-5.667810e-01
10,-5.281541e-01,-7.036797e-01,1.149688e+00,1.427937e+00,5.403203e-01,5.297990e-01,-7.348896e-01,-7.199454e-01,1.171493e+00,1.169879e+00,-5.428194e-01,-5.846348e-01
11,-4.757539e-01,-5.534313e-01,1.118153e+00,1.418162e+00,4.087744e-01,3.825926e-01,-7.875875e-01,-7.126254e-01,1.083609e+00,1.086474e+00,-5.366016e-01,-5.885618e-01
12,-4.110062e-01,-4.224812e-01,1.025864e+00,1.290263e+00,2.498282e-01,1.537400e-01,-8.850035e-01,-8.213925e-01,1.012222e+00,1.015961e+00,-5.295728e-01,-5.846667e-01
13,-3.554611e-01,-3.664182e-01,9.312560e-01,1.175620e+00,3.286337e-02,4.117802e-03,-1.066479e+00,-1.050546e+00,9.551117e-01,9.590094e-01,-5.257737e-01,-5.512810e-01
14,-3.403560e-01,-5.092428e-01,8.915707e-01,1.161546e+00,-1.333535e-01,-1.388048e-01,-1.214416e+00,-1.076662e+00,9.115250e-01,9.112856e-01,-5.260847e-01,-5.715466e-01
15,-3.391224e-01,-4.484791e-01,8.900279e-01,1.100462e+00,1.627803e-01,-4.953767e-02,-1.244512e+00,-9.433541e-01,8.797424e-01,8.868178e-01,-5.259421e-01,-5.857712e-01
16,-3.299142e-01,-3.274385e-01,9.126841e-01,9.744974e-01,4.315366e-01,8.455032e-02,-1.388122e+00,-8.043363e-01,8.514655e-01,8.746589e-01,-5.212516e-01,-5.778508e-01
17,-3.101862e-01,-2.857875e-01,9.427956e-01,9.128644e-01,3.205441e-01,-1.185088e-02,-1.361236e+00,-7.298160e-01,8.184840e-01,8.471485e-01,-5.162410e-01,-5.628678e-01
18,-2.890567e-01,-2.719905e-01,9.618346e-01,8.907593e-01,1.385546e-01,-1.049052e-01,-1.273879e+00,-7.560142e-01,7.847534e-01,8.161473e-01,-5.241359e-01,-5.279737e-01
19,-2.932990e-01,-1.962271e-01,9.291740e-01,9.071561e-01,-1.401175e-01,-2.528344e-01,-1.147110e+00,-7.585354e-01,7.587410e-01,7.739856e-01,-5.130442e-01,-4.895985e-01
20,-3.178896e-01,-1.567753e-01,7.979671e-01,8.742591e-01,-4.500650e-01,-4.967328e-01,-9.661768e-01,-6.643930e-01,7.011443e-01,7.088354e-01,-5.020552e-01,-4.490730e-01
21,-3.116678e-01,-2.182613e-01,6.216652e-01,7.814530e-01,-7.494349e-01,-7.534037e-01,-6.895034e-01,-4.162191e-01,6.303645e-01,6.322799e-01,-5.201264e-01,-4.685149e-01
22,-2.820290e-01,-2.837823e-01,4.428686e-01,5.958014e-01,-9.821467e-01,-9.160573e-01,-3.224186e-01,-1.825612e-01,5.549366e-01,5.427891e-01,-5.523522e-01,-5.435565e-01
23,-2.477094e-01,-3.289713e-01,2.540706e-01,3.670987e-01,-1.131421e+00,-1.017597e+00,7.817334e-02,1.243647e-01,4.717206e-01,4.455450e-01,-5.954899e-01,-6.206667e-01
24,-2.066067e-01,-2.959272e-01,5.745359e-02,9.699696e-02,-1.190002e+00,-1.065095e+00,4.771699e-01,4.908426e-01,3.754494e-01,3.584678e-01,-6.438720e-01,-6.767901e-01
25,-1.507172e-01,-2.305818e-01,-1.466035e-01,-1.027364e-01,-1.120323e+00,-1.054514e+00,8.314872e-01,8.614827e-01,2.420619e-01,2.994295e-01,-6.987334e-01,-7.013394e-01
26,-7.127574e-02,-1.449562e-01,-3.577728e-01,-3.327957e-01,-9.335025e-01,-8.817855e-01,1.107922e+00,1.169645e+00,1.243304e-01,2.188095e-01,-6.847695e-01,-7.156790e-01
27,3.137240e-02,5.275083e-02,-5.627193e-01,-5.281690e-01,-6.534728e-01,-6.525723e-01,1.272780e+00,1.324441e+00,2.360771e-01,1.989192e-01,-5.099602e-01,-7.284376e-01
28,1.422064e-01,1.581151e-01,-7.451693e-01,-7.105948e-01,-3.242350e-01,-3.977259e-01,1.307517e+00,1.427074e+00,2.682220e-01,9.629737e-02,-4.380682e-01,-7.078888e-01
29,2.468558e-01,2.255000e-01,-8.973233e-01,-8.004664e-01,-1.092498e-01,-2.438633e-01,1.392742e+00,1.516945e+00,1.050026e-01,-3.230181e-02,-4.236871e-01,-6.282229e-01
30,3.359833e-01,4.061133e-01,-1.020807e+00,-8.239154e-01,5.278037e-02,-8.437128e-02,1.519026e+00,1.616844e+00,-8.766438e-02,-1.835272e-01,-3.260662e-01,-4.656564e-01
31,4.099773e-01,6.237526e-01,-1.134601e+00,-8.087044e-01,2.357195e-01,1.797920e-01,1.622044e+00,1.694267e+00,-2.192497e-01,-3.373545e-01,-1.296610e-01,-8.830895e-02
32,4.888712e-01,7.533278e-01,-1.243015e+00,-9.740602e-01,4.284101e-01,3.619878e-01,1.620399e+00,1.721938e+00,-2.878442e-01,-4.510394e-01,1.262914e-01,3.161971e-01
33,5.544902e-01,8.310589e-01,-1.311179e+00,-1.138964e+00,5.459622e-01,5.012564e-01,1.559744e+00,1.685057e+00,-2.900451e-01,-4.793918e-01,3.964633e-01,6.447740e-01
34,5.412458e-01,7.566606e-01,-1.290775e+00,-1.159775e+00,5.828642e-01,6.237811e-01,1.499598e+00,1.532655e+00,-2.312620e-01,-4.238332e-01,6.394154e-01,8.357562e-01
35,4.390694e-01,4.871784e-01,-1.207577e+00,-9.510452e-01,6.028373e-01,7.427940e-01,1.265020e+00,1.278488e+00,-1.190719e-01,-2.987977e-01,8.154761e-01,9.314905e-01
36,3.494981e-01,2.920746e-01,-1.061653e+00,-6.029780e-01,6.911839e-01,8.279425e-01,8.713173e-01,8.909007e-01,3.381038e-02,-1.138136e-01,9.101912e-01,9.434266e-01
37,2.807267e-01,2.501101e-01,-8.828851e-01,-4.435053e-01,8.164152e-01,9.122243e-01,5.983564e-01,4.089526e-01,1.801176e-01,8.007628e-02,9.835045e-01,9.401050e-01
38,2.751186e-01,2.418306e-01,-6.424995e-01,-3.556131e-01,9.070315e-01,9.734832e-01,1.982779e-01,-3.334247e-02,2.979777e-01,2.349422e-01,1.075767e+00,9.966257e-01
39,3.220079e-01,2.110165e-01,-4.393178e-01,-2.932103e-01,9.869712e-01,1.078524e+00,-2.718534e-01,-4.335254e-01,4.049096e-01,3.898723e-01,1.174439e+00,1.091761e+00
40,3.341483e-01,1.877020e-01,-3.034780e-01,-2.474947e-01,1.095547e+00,1.169641e+00,-7.224421e-01,-7.836501e-01,5.084701e-01,5.045211e-01,1.284072e+00,1.210420e+00
41,2.823175e-01,1.391529e-01,-2.245124e-01,-1.544130e-01,1.202575e+00,1.197231e+00,-1.034367e+00,-1.084786e+00,6.114674e-01,6.359462e-01,1.433378e+00,1.364500e+00
42,1.978150e-01,9.171723e-02,-1.649623e-01,-5.511606e-02,1.231628e+00,1.201272e+00,-1.109315e+00,-1.187096e+00,7.450603e-01,8.030575e-01,1.366680e+00,1.433517e+00
43,1.145708e-01,3.445430e-02,-9.403581e-02,-2.358899e-03,1.188761e+00,1.169990e+00,-1.034499e+00,-1.118973e+00,9.381546e-01,1.002158e+00,1.164204e+00,1.258095e+00
44,4.693121e-02,-4.363430e-02,-9.024539e-03,4.795121e-02,1.135789e+00,1.123175e+00,-9.666365e-01,-1.042406e+00,1.194800e+00,1.280814e+00,8.501647e-01,8.467351e-01
45,-1.376419e-02,-1.260478e-01,8.095758e-02,1.300712e-01,1.090064e+00,1.051729e+00,-9.294074e-01,-9.763061e-01,1.445196e+00,1.526379e+00,4.669768e-01,4.244712e-01
46,-9.299974e-02,-1.804932e-01,1.736056e-01,1.919567e-01,1.045764e+00,9.843869e-01,-8.961161e-01,-9.200886e-01,1.645535e+00,1.690266e+00,1.651073e-01,3.342225e-02
47,-2.225901e-01,-2.188231e-01,2.797119e-01,3.468148e-01,1.001161e+00,9.312258e-01,-8.601130e-01,-8.790536e-01,1.753414e+00,1.735614e+00,-9.820836e-02,-2.648294e-01
48,-4.063999e-01,-2.474423e-01,4.184190e-01,4.893097e-01,9.562213e-01,9.006875e-01,-8.245970e-01,-8.475790e-01,1.759089e+00,1.668402e+00,-3.273386e-01,-4.678569e-01
49,-5.509534e-01,-2.766201e-01,6.226538e-01,6.125956e-01,9.035470e-01,8.697340e-01,-7.879274e-01,-8.304063e-01,1.689438e+00,1.551331e+00,-5.208834e-01,-6.042680e-01
50,-5.156383e-01,-3.138228e-01,8.134509e-01,7.604781e-01,8.408227e-01,8.135065e-01,-7.547887e-01,-8.049365e-01,1.568613e+00,1.414473e+00,-6.428490e-01,-6.814209e-01
51,-5.089206e-01,-4.195611e-01,9.509279e-01,9.892716e-01,7.652813e-01,7.459012e-01,-7.299366e-01,-7.788281e-01,1.423751e+00,1.302928e+00,-6.848364e-01,-7.091857e-01
52,-5.417119e-01,-6.016046e-01,1.069634e+00,1.195520e+00,6.766786e-01,6.589691e-01,-7.197415e-01,-7.686687e-01,1.286072e+00,1.236050e+00,-6.701828e-01,-7.124960e-01
53,-5.540210e-01,-6.363453e-01,1.152729e+00,1.403513e+00,5.759926e-01,5.573891e-01,-7.314988e-01,-7.485782e-01,1.174343e+00,1.160873e+00,-6.347458e-01,-6.821505e-01
54,-5.231646e-01,-6.142526e-01,1.163885e+00,1.539070e+00,4.620499e-01,4.519046e-01,-7.731054e-01,-7.180499e-01,1.088031e+00,1.086687e+00,-5.997832e-01,-6.224476e-01
55,-4.599941e-01,-5.100644e-01,1.118603e+00,1.539059e+00,3.314235e-01,3.244445e-01,-8.544360e-01,-7.422586e-01,1.019379e+00,1.029990e+00,-5.716686e-01,-5.844534e-01
56,-3.924634e-01,-3.968084e-01,1.024852e+00,1.391070e+00,1.750775e-01,1.240618e-01,-9.937245e-01,-9.934298e-01,9.629461e-01,9.681014e-01,-5.526710e-01,-5.519894e-01
57,-3.523499e-01,-5.387460e-01,9.645311e-01,1.379425e+00,-2.715370e-02,3.940096e-02,-1.229131e+00,-1.233248e+00,9.167331e-01,8.995741e-01,-5.438421e-01,-5.141191e-01
58,-3.522840e-01,-6.083997e-01,9.538702e-01,1.408891e+00,6.397493e-02,1.454031e-01,-1.302629e+00,-1.281750e+00,8.805559e-01,8.799030e-01,-5.415606e-01,-5.307988e-01
59,-3.558556e-01,-5.354735e-01,9.739460e-01,1.391383e+00,5.408996e-01,2.360423e-01,-1.425804e+00,-1.212727e+00,8.501187e-01,8.471411e-01,-5.390905e-01,-5.407615e-01


==> Figures/1in/single_step/plot_over_line/single_step_point_pred_s150.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,9.657645e-02,6.395198e-02,-7.268879e-01,-4.946368e-01,8.082998e-01,8.004706e-01,1.087378e+00,1.105061e+00,5.942166e-01,5.685093e-01,-7.315044e-01,-7.127261e-01
2,-5.240266e-02,-8.991097e-02,-4.016881e-01,-2.948142e-01,8.600646e-01,8.802894e-01,1.133649e+00,1.146530e+00,6.922548e-01,6.101339e-01,9.146599e-02,1.302671e-01
3,-8.414431e-02,-2.285365e-01,2.124812e-01,7.314719e-02,8.941278e-01,8.836927e-01,1.177202e+00,1.134699e+00,7.709414e-01,7.022735e-01,8.161213e-01,7.986065e-01
4,-9.532282e-03,-1.961787e-01,6.550580e-01,4.497719e-01,8.425446e-01,8.293408e-01,9.657066e-01,9.289970e-01,8.191187e-01,8.096346e-01,1.161945e+00,1.151334e+00
5,8.080966e-02,-8.019291e-02,8.790461e-01,6.507004e-01,7.163461e-01,7.193866e-01,4.290096e-01,4.393976e-01,8.438753e-01,8.532559e-01,1.173766e+00,1.135960e+00
6,1.716154e-01,6.901343e-02,9.473009e-01,7.394692e-01,5.428659e-01,5.124329e-01,-2.960323e-01,-3.712925e-01,8.487566e-01,8.472067e-01,1.023786e+00,1.009042e+00
7,2.719927e-01,1.215257e-01,9.740802e-01,7.710977e-01,4.363012e-01,4.092906e-01,-9.868733e-01,-9.889942e-01,8.563164e-01,8.534070e-01,9.431241e-01,9.210689e-01
8,3.218945e-01,2.091447e-01,9.761528e-01,7.094164e-01,4.943224e-01,4.893290e-01,-1.140540e+00,-1.160764e+00,8.617812e-01,8.460683e-01,9.287206e-01,9.028744e-01
9,3.213287e-01,2.704853e-01,9.356534e-01,6.511372e-01,5.685450e-01,5.631062e-01,-1.110084e+00,-1.114508e+00,8.587446e-01,8.622688e-01,9.789209e-01,9.631274e-01
10,2.871309e-01,2.725074e-01,8.806705e-01,5.438443e-01,6.108554e-01,6.048418e-01,-1.124485e+00,-1.117688e+00,8.341935e-01,8.351595e-01,1.123651e+00,1.113366e+00
11,2.057012e-01,1.696538e-01,7.725791e-01,5.103997e-01,6.350402e-01,6.472892e-01,-1.184923e+00,-1.184019e+00,7.503232e-01,7.740940e-01,1.051915e+00,1.032624e+00
12,5.306432e-02,4.685785e-02,4.686129e-01,3.490109e-01,6.491520e-01,6.545195e-01,-1.336158e+00,-1.333233e+00,7.364949e-01,7.146081e-01,3.483609e-01,3.484602e-01
13,-7.019080e-02,-5.362445e-02,-1.292818e-01,2.175297e-02,6.433684e-01,6.746023e-01,-1.357180e+00,-1.342691e+00,7.937887e-01,7.947654e-01,-4.507441e-01,-4.954423e-01
14,-4.667642e-02,-6.370690e-02,-5.335626e-01,-2.947523e-01,6.350171e-01,6.990842e-01,-9.554678e-01,-1.045135e+00,8.485523e-01,8.711751e-01,-1.011168e+00,-1.040011e+00
15,2.428360e-02,3.355801e-03,-6.367819e-01,-5.111140e-01,5.689126e-01,6.142134e-01,-4.797767e-01,-5.311927e-01,8.597285e-01,8.735031e-01,-1.197333e+00,-1.166858e+00
16,6.111890e-02,1.052832e-01,-5.486477e-01,-6.739492e-01,4.475366e-01,5.056893e-01,1.494003e-01,2.182128e-01,8.382847e-01,8.558664e-01,-1.109376e+00,-1.103140e+00
17,1.153535e-01,1.666071e-01,-4.330785e-01,-5.623047e-01,4.095944e-01,4.906288e-01,8.975345e-01,1.011704e+00,8.258157e-01,8.430314e-01,-1.051061e+00,-1.035669e+00
18,1.650945e-01,1.597479e-01,-4.977104e-01,-5.190254e-01,5.022382e-01,5.707453e-01,1.324009e+00,1.252975e+00,8.150173e-01,8.220637e-01,-1.048532e+00,-1.047434e+00
19,1.631886e-01,1.648998e-01,-5.408503e-01,-4.172248e-01,6.337548e-01,6.602279e-01,1.231630e+00,1.206233e+00,7.853789e-01,7.816429e-01,-1.114927e+00,-1.143183e+00
20,1.644804e-01,1.926958e-01,-6.074067e-01,-4.304296e-01,7.199485e-01,7.170169e-01,1.136867e+00,1.132708e+00,6.920165e-01,6.896807e-01,-1.275134e+00,-1.278003e+00
21,1.504658e-01,1.404632e-01,-7.104794e-01,-5.030518e-01,7.773642e-01,7.645813e-01,1.091267e+00,1.090145e+00,5.668827e-01,5.882155e-01,-1.181869e+00,-1.115168e+00
22,4.542051e-02,6.710127e-03,-6.704024e-01,-4.720723e-01,8.259928e-01,8.309555e-01,1.096285e+00,1.122747e+00,6.289393e-01,5.511283e-01,-4.415015e-01,-4.357836e-01
23,-8.411567e-02,-1.278626e-01,-1.852944e-01,-1.544541e-01,8.776144e-01,8.886197e-01,1.159338e+00,1.154392e+00,7.235637e-01,6.312279e-01,3.759446e-01,3.970325e-01
24,-6.307293e-02,-2.432563e-01,3.986355e-01,1.994694e-01,8.877676e-01,8.628556e-01,1.145263e+00,1.093214e+00,7.912043e-01,7.659229e-01,9.894403e-01,9.837056e-01
25,2.327891e-02,-1.718201e-01,7.566173e-01,5.356851e-01,8.031884e-01,8.040334e-01,8.008467e-01,7.722560e-01,8.309057e-01,8.315426e-01,1.195225e+00,1.180937e+00
26,1.117054e-01,-1.893239e-02,9.161524e-01,6.897308e-01,6.589743e-01,6.510319e-01,1.932794e-01,1.714995e-01,8.463770e-01,8.517641e-01,1.125359e+00,1.087447e+00
27,2.076174e-01,1.028873e-01,9.560142e-01,7.253858e-01,4.860796e-01,4.578710e-01,-5.796814e-01,-6.366421e-01,8.511208e-01,8.499824e-01,9.842204e-01,9.734846e-01
28,2.985290e-01,1.789849e-01,9.824062e-01,7.308530e-01,4.438479e-01,4.314831e-01,-1.102520e+00,-1.102324e+00,8.588902e-01,8.505535e-01,9.311699e-01,9.078597e-01
29,3.255145e-01,2.063304e-01,9.635056e-01,7.058097e-01,5.251314e-01,5.276876e-01,-1.124294e+00,-1.136002e+00,8.617019e-01,8.520486e-01,9.373568e-01,9.092621e-01
30,3.133606e-01,2.933775e-01,9.185292e-01,6.351767e-01,5.862747e-01,5.737897e-01,-1.112166e+00,-1.120037e+00,8.548826e-01,8.563088e-01,1.022130e+00,1.012233e+00
31,2.648320e-01,2.506529e-01,8.525003e-01,5.488481e-01,6.209677e-01,6.193498e-01,-1.138314e+00,-1.128932e+00,8.095453e-01,8.077809e-01,1.160361e+00,1.147388e+00
32,1.602127e-01,1.277096e-01,6.997200e-01,4.741902e-01,6.414571e-01,6.539412e-01,-1.228363e+00,-1.241137e+00,7.295712e-01,7.377113e-01,8.532082e-01,8.452400e-01
33,-7.594874e-03,9.204090e-03,2.720271e-01,2.408727e-01,6.493150e-01,6.617510e-01,-1.385790e+00,-1.378272e+00,7.539532e-01,7.424451e-01,5.301486e-02,1.649626e-02
34,-7.381868e-02,-6.898434e-02,-3.152137e-01,-1.019834e-01,6.402079e-01,6.879002e-01,-1.250381e+00,-1.271270e+00,8.163033e-01,8.087590e-01,-6.882322e-01,-7.217340e-01
35,-2.160408e-02,-5.866955e-02,-5.961280e-01,-3.640921e-01,6.236446e-01,6.856337e-01,-7.860765e-01,-8.705357e-01,8.586583e-01,8.716954e-01,-1.122524e+00,-1.121220e+00
36,4.173505e-02,2.821799e-02,-6.255977e-01,-6.094868e-01,5.243316e-01,5.666056e-01,-2.826643e-01,-3.225459e-01,8.528891e-01,8.820778e-01,-1.179508e+00,-1.156842e+00
37,7.587270e-02,1.176026e-01,-4.943068e-01,-6.504992e-01,4.194802e-01,4.987332e-01,4.174257e-01,5.462534e-01,8.325116e-01,8.519883e-01,-1.079579e+00,-1.074689e+00
38,1.418946e-01,1.814739e-01,-4.398676e-01,-5.525633e-01,4.290914e-01,5.098537e-01,1.116803e+00,1.161743e+00,8.226292e-01,8.376831e-01,-1.043792e+00,-1.028205e+00
39,1.644525e-01,1.431993e-01,-5.165254e-01,-4.784498e-01,5.522836e-01,6.105913e-01,1.324271e+00,1.251342e+00,8.082827e-01,8.089265e-01,-1.063642e+00,-1.075071e+00
40,1.636729e-01,1.800271e-01,-5.597615e-01,-4.203868e-01,6.692619e-01,6.817638e-01,1.186435e+00,1.178622e+00,7.626619e-01,7.536828e-01,-1.159301e+00,-1.192020e+00
41,1.637551e-01,1.759805e-01,-6.415690e-01,-4.845515e-01,7.426997e-01,7.309840e-01,1.116360e+00,1.107860e+00,6.371364e-01,6.587265e-01,-1.324297e+00,-1.283758e+00
42,1.272412e-01,1.051447e-01,-7.332570e-01,-5.080757e-01,7.945019e-01,7.860980e-01,1.086278e+00,1.092612e+00,5.724291e-01,5.829503e-01,-9.536414e-01,-9.313140e-01
43,-1.183951e-02,-5.071984e-02,-5.474404e-01,-4.026912e-01,8.446773e-01,8.613961e-01,1.114087e+00,1.136806e+00,6.647059e-01,5.815869e-01,-1.463640e-01,-1.310724e-01
44,-9.202014e-02,-1.891020e-01,4.071943e-02,-8.341804e-03,8.903047e-01,8.850717e-01,1.177470e+00,1.154397e+00,7.513922e-01,6.485138e-01,6.359403e-01,6.278489e-01
45,-3.495432e-02,-2.275331e-01,5.527199e-01,3.314320e-01,8.677770e-01,8.433470e-01,1.066655e+00,1.018899e+00,8.077567e-01,7.932362e-01,1.105390e+00,1.099403e+00
46,5.563679e-02,-1.267643e-01,8.336337e-01,6.029459e-01,7.575815e-01,7.577782e-01,6.042739e-01,6.080164e-01,8.395751e-01,8.411868e-01,1.195435e+00,1.173955e+00
47,1.439807e-01,2.638468e-02,9.373149e-01,7.488836e-01,5.952364e-01,5.724818e-01,-6.799969e-02,-1.302660e-01,8.475397e-01,8.508232e-01,1.066760e+00,1.039442e+00
48,2.444355e-01,1.118762e-01,9.653217e-01,7.876279e-01,4.482930e-01,4.203344e-01,-8.315154e-01,-8.443662e-01,8.540053e-01,8.471017e-01,9.580007e-01,9.407485e-01
49,3.148082e-01,1.999673e-01,9.825191e-01,6.758573e-01,4.687584e-01,4.556260e-01,-1.142635e+00,-1.156198e+00,8.608930e-01,8.415526e-01,9.268478e-01,9.003438e-01
50,3.248038e-01,2.288575e-01,9.485782e-01,6.512358e-01,5.512127e-01,5.505879e-01,-1.112672e+00,-1.121458e+00,8.604742e-01,8.616015e-01,9.550835e-01,9.373140e-01
51,3.009040e-01,2.884436e-01,8.991418e-01,5.649471e-01,6.009270e-01,5.933938e-01,-1.117448e+00,-1.118225e+00,8.466169e-01,8.481287e-01,1.077677e+00,1.071286e+00
52,2.354857e-01,2.027111e-01,8.145388e-01,5.249823e-01,6.292272e-01,6.361736e-01,-1.159828e+00,-1.153434e+00,7.766075e-01,7.834773e-01,1.138559e+00,1.133427e+00
53,1.041421e-01,8.515146e-02,5.915328e-01,4.139996e-01,6.466407e-01,6.441103e-01,-1.285646e+00,-1.290095e+00,7.275600e-01,7.207468e-01,5.851846e-01,5.960488e-01
54,-5.180262e-02,-2.755588e-02,4.737567e-02,1.238663e-01,6.465345e-01,6.632642e-01,-1.395083e+00,-1.379968e+00,7.751563e-01,7.699099e-01,-2.340273e-01,-2.715200e-01
55,-6.270913e-02,-6.948440e-02,-4.544500e-01,-2.087076e-01,6.381731e-01,7.054787e-01,-1.095093e+00,-1.156529e+00,8.359734e-01,8.445848e-01,-8.851334e-01,-9.259197e-01
56,5.087706e-03,-2.671944e-02,-6.285273e-01,-4.254748e-01,5.989072e-01,6.475192e-01,-6.209554e-01,-6.839178e-01,8.619070e-01,8.701462e-01,-1.183457e+00,-1.158413e+00
57,5.276432e-02,7.372647e-02,-5.905342e-01,-6.538536e-01,4.791707e-01,5.371091e-01,-5.489694e-02,-3.612301e-02,8.444404e-01,8.654584e-01,-1.141168e+00,-1.129441e+00
58,9.555921e-02,1.412652e-01,-4.515954e-01,-6.055956e-01,4.069585e-01,4.879865e-01,6.890666e-01,8.329681e-01,8.284584e-01,8.404791e-01,-1.060884e+00,-1.062155e+00
59,1.602776e-01,1.821300e-01,-4.722697e-01,-5.456473e-01,4.648468e-01,5.494813e-01,1.266255e+00,1.227294e+00,8.189033e-01,8.321204e-01,-1.043048e+00,-1.033018e+00


==> Figures/1in/single_step/plot_over_line/single_step_point_pred_s200.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-6.370280e-02,-3.900220e-02,-1.617300e-01,-1.270281e-01,-1.279052e-01,-1.337888e-01,5.024018e-01,5.139076e-01,5.377219e-01,5.259714e-01,-4.493887e-01,-4.502499e-01
2,-6.057927e-02,-2.335386e-02,-1.879116e-01,-1.485735e-01,-1.159376e-01,-1.144911e-01,4.878827e-01,5.093538e-01,5.084741e-01,5.018454e-01,-3.340896e-01,-3.437633e-01
3,-5.863301e-02,-1.730892e-02,-2.017666e-01,-1.643071e-01,-8.015186e-02,-7.642235e-02,4.413257e-01,4.651840e-01,4.633181e-01,4.625608e-01,-1.792887e-01,-1.888785e-01
4,-5.859204e-02,-2.328537e-02,-2.024344e-01,-1.594343e-01,-3.898965e-02,-4.771039e-02,3.736621e-01,3.990386e-01,4.053003e-01,4.042951e-01,4.931397e-03,-3.675342e-03
5,-6.054449e-02,-2.593164e-02,-1.897190e-01,-1.397440e-01,-6.872050e-03,-3.035909e-02,2.894644e-01,3.086973e-01,3.412676e-01,3.451731e-01,2.040663e-01,1.888134e-01
6,-6.388301e-02,-3.621437e-02,-1.641762e-01,-1.296200e-01,1.094824e-02,-1.054229e-02,1.895269e-01,2.054257e-01,2.887727e-01,3.139018e-01,3.913002e-01,3.808863e-01
7,-6.746621e-02,-3.735341e-02,-1.272381e-01,-1.013250e-01,1.430862e-02,-1.473461e-02,7.601668e-02,8.469760e-02,2.781374e-01,3.098629e-01,5.224987e-01,4.956216e-01
8,-6.995989e-02,-4.313290e-02,-8.126979e-02,-7.188340e-02,3.934088e-03,-1.547845e-02,-4.617450e-02,-4.600100e-02,3.249449e-01,3.594770e-01,5.720175e-01,5.605329e-01
9,-7.024398e-02,-5.165271e-02,-2.945696e-02,-3.910191e-02,-1.945414e-02,-3.030343e-02,-1.705680e-01,-1.700577e-01,4.006167e-01,4.119191e-01,5.704808e-01,5.823807e-01
10,-6.774126e-02,-5.014785e-02,2.450127e-02,1.229420e-03,-5.377654e-02,-7.648315e-02,-2.897095e-01,-2.899569e-01,4.636953e-01,4.507316e-01,5.609205e-01,5.793725e-01
11,-6.256784e-02,-5.806208e-02,7.681849e-02,5.547296e-02,-9.298913e-02,-1.137564e-01,-3.941427e-01,-3.957797e-01,4.998491e-01,4.932983e-01,5.494898e-01,5.688832e-01
12,-5.549053e-02,-6.423900e-02,1.240370e-01,9.552842e-02,-1.245319e-01,-1.425771e-01,-4.714458e-01,-4.684013e-01,5.124453e-01,5.136340e-01,5.206077e-01,5.473572e-01
13,-4.773929e-02,-5.194609e-02,1.633198e-01,1.256400e-01,-1.318305e-01,-1.411322e-01,-5.098831e-01,-5.023906e-01,5.051497e-01,4.993806e-01,4.592443e-01,4.862565e-01
14,-4.073883e-02,-4.600070e-02,1.925654e-01,1.672723e-01,-1.060119e-01,-1.026964e-01,-5.070577e-01,-5.198500e-01,4.800747e-01,4.813446e-01,3.570065e-01,3.898746e-01
15,-3.581506e-02,-3.077365e-02,2.103695e-01,1.803848e-01,-5.621760e-02,-6.507318e-02,-4.723508e-01,-4.920402e-01,4.397064e-01,4.410358e-01,2.141623e-01,2.399396e-01
16,-3.392365e-02,-2.410579e-02,2.159153e-01,1.943941e-01,-2.637202e-03,-8.106142e-03,-4.167857e-01,-4.424266e-01,3.876042e-01,3.939452e-01,3.865150e-02,5.418338e-02
17,-3.544389e-02,-1.351178e-02,2.088911e-01,1.836896e-01,3.955190e-02,1.778997e-02,-3.441953e-01,-3.602934e-01,3.301371e-01,3.287907e-01,-1.561032e-01,-1.586390e-01
18,-4.007768e-02,-5.963191e-03,1.895038e-01,1.642274e-01,6.563064e-02,5.384424e-02,-2.539907e-01,-2.644520e-01,2.825223e-01,2.971719e-01,-3.460284e-01,-3.424406e-01
19,-4.688954e-02,-3.926948e-03,1.585876e-01,1.388555e-01,7.620684e-02,7.028956e-02,-1.473899e-01,-1.557681e-01,2.730968e-01,2.975171e-01,-4.892201e-01,-4.804026e-01
20,-5.450529e-02,-8.431822e-03,1.177427e-01,1.070736e-01,7.220486e-02,5.739370e-02,-2.912667e-02,-3.982411e-02,3.208333e-01,3.412154e-01,-5.538898e-01,-5.529395e-01
21,-6.143926e-02,-1.889671e-02,6.939573e-02,7.652108e-02,5.365904e-02,4.374485e-02,9.424853e-02,7.936761e-02,4.022307e-01,4.065658e-01,-5.626619e-01,-5.740088e-01
22,-6.645890e-02,-3.310397e-02,1.669637e-02,2.816860e-02,2.080263e-02,1.213367e-02,2.158707e-01,2.066870e-01,4.747466e-01,4.683150e-01,-5.614806e-01,-5.843762e-01
23,-6.887015e-02,-4.655449e-02,-3.676284e-02,-2.055229e-02,-2.392518e-02,-3.782628e-02,3.282029e-01,3.344532e-01,5.212138e-01,5.214857e-01,-5.624647e-01,-5.870219e-01
24,-6.864552e-02,-4.444711e-02,-8.732744e-02,-4.902992e-02,-7.327023e-02,-8.696432e-02,4.213457e-01,4.226357e-01,5.446790e-01,5.332789e-01,-5.514303e-01,-5.694466e-01
25,-6.638461e-02,-4.234217e-02,-1.316501e-01,-9.915845e-02,-1.133903e-01,-1.256254e-01,4.828015e-01,4.892853e-01,5.486078e-01,5.359497e-01,-5.120971e-01,-5.214912e-01
26,-6.313921e-02,-3.636101e-02,-1.669528e-01,-1.305864e-01,-1.281244e-01,-1.326634e-01,5.027191e-01,5.154028e-01,5.339928e-01,5.211790e-01,-4.329882e-01,-4.363427e-01
27,-6.014195e-02,-2.184896e-02,-1.911438e-01,-1.546541e-01,-1.111159e-01,-1.103268e-01,4.819269e-01,5.073561e-01,5.019117e-01,4.981360e-01,-3.105311e-01,-3.232364e-01
28,-5.848131e-02,-1.836398e-02,-2.028175e-01,-1.641897e-01,-7.307966e-02,-7.086428e-02,4.311815e-01,4.551191e-01,4.543212e-01,4.532725e-01,-1.499548e-01,-1.572698e-01
29,-5.878977e-02,-2.224851e-02,-2.012231e-01,-1.562804e-01,-3.269123e-02,-4.549587e-02,3.605870e-01,3.846433e-01,3.946275e-01,3.945692e-01,3.797129e-02,2.791823e-02
30,-6.103632e-02,-2.753574e-02,-1.862832e-01,-1.388692e-01,-2.827362e-03,-2.844156e-02,2.736908e-01,2.945186e-01,3.308887e-01,3.374984e-01,2.375175e-01,2.213287e-01
31,-6.450637e-02,-3.945518e-02,-1.586928e-01,-1.260205e-01,1.250691e-02,-9.939685e-03,1.712324e-01,1.862717e-01,2.831843e-01,3.099744e-01,4.186213e-01,4.064077e-01
32,-6.799853e-02,-3.495361e-02,-1.200411e-01,-9.669401e-02,1.350552e-02,-1.567759e-02,5.585449e-02,6.394032e-02,2.822224e-01,3.131941e-01,5.364359e-01,5.101486e-01
33,-7.018659e-02,-4.240033e-02,-7.284500e-02,-6.655531e-02,8.737665e-04,-1.559889e-02,-6.718777e-02,-7.012071e-02,3.369837e-01,3.693030e-01,5.738825e-01,5.660967e-01
34,-7.002301e-02,-5.341236e-02,-2.040305e-02,-3.409790e-02,-2.457439e-02,-3.792019e-02,-1.912520e-01,-1.900401e-01,4.129264e-01,4.190851e-01,5.687572e-01,5.836992e-01
35,-6.704250e-02,-4.984887e-02,3.353965e-02,1.209576e-02,-6.030007e-02,-8.281772e-02,-3.086563e-01,-3.120035e-01,4.716698e-01,4.572877e-01,5.594550e-01,5.796030e-01
36,-6.147867e-02,-6.214772e-02,8.522520e-02,6.409498e-02,-9.928958e-02,-1.191083e-01,-4.094510e-01,-4.109732e-01,5.034894e-01,5.012516e-01,5.463163e-01,5.682989e-01
37,-5.419255e-02,-6.298071e-02,1.312847e-01,1.010614e-01,-1.278844e-01,-1.457267e-01,-4.808819e-01,-4.761415e-01,5.125461e-01,5.127547e-01,5.128629e-01,5.401890e-01
38,-4.646707e-02,-5.494456e-02,1.690019e-01,1.331528e-01,-1.297889e-01,-1.377997e-01,-5.121611e-01,-5.057109e-01,5.021098e-01,4.948786e-01,4.449744e-01,4.728576e-01
39,-3.973084e-02,-4.344675e-02,1.963989e-01,1.710002e-01,-9.879038e-02,-9.595059e-02,-5.030842e-01,-5.193523e-01,4.742580e-01,4.771471e-01,3.356262e-01,3.670294e-01
40,-3.526509e-02,-2.944575e-02,2.121787e-01,1.841624e-01,-4.689924e-02,-5.624451e-02,-4.642353e-01,-4.859332e-01,4.316220e-01,4.345338e-01,1.865542e-01,2.118232e-01
41,-3.394035e-02,-2.451989e-02,2.156131e-01,1.955538e-01,5.521334e-03,-1.792908e-03,-4.057383e-01,-4.313840e-01,3.780324e-01,3.853557e-01,6.694997e-03,2.522564e-02
42,-3.602531e-02,-1.096766e-02,2.064741e-01,1.794278e-01,4.509222e-02,2.277966e-02,-3.302306e-01,-3.440242e-01,3.207860e-01,3.191288e-01,-1.894029e-01,-1.956946e-01
43,-4.110730e-02,-5.318567e-03,1.850648e-01,1.605863e-01,6.846433e-02,5.731741e-02,-2.370723e-01,-2.471753e-01,2.773877e-01,2.952750e-01,-3.747549e-01,-3.684375e-01
44,-4.815870e-02,-2.629623e-03,1.523395e-01,1.339640e-01,7.654422e-02,6.921431e-02,-1.280953e-01,-1.374020e-01,2.771802e-01,3.013246e-01,-5.057887e-01,-4.957280e-01
45,-5.576112e-02,-9.530649e-03,1.100372e-01,1.022735e-01,7.010230e-02,5.630913e-02,-8.492194e-03,-2.057900e-02,3.334447e-01,3.536921e-01,-5.579002e-01,-5.599082e-01
46,-6.244680e-02,-2.326728e-02,6.071909e-02,7.024698e-02,4.909497e-02,3.938815e-02,1.150717e-01,9.935103e-02,4.159762e-01,4.159441e-01,-5.622806e-01,-5.769270e-01
47,-6.705765e-02,-3.357485e-02,7.633060e-03,2.215652e-02,1.396961e-02,5.761430e-03,2.356965e-01,2.282696e-01,4.844324e-01,4.784790e-01,-5.617341e-01,-5.836818e-01
48,-6.900787e-02,-4.607184e-02,-4.559001e-02,-2.774034e-02,-3.221836e-02,-4.848595e-02,3.455753e-01,3.514172e-01,5.266408e-01,5.241362e-01,-5.619322e-01,-5.860075e-01
49,-6.838265e-02,-4.499206e-02,-9.532357e-02,-5.613719e-02,-8.114646e-02,-9.190620e-02,4.342805e-01,4.358599e-01,5.466698e-01,5.340703e-01,-5.471691e-01,-5.627956e-01
50,-6.587324e-02,-4.260571e-02,-1.383018e-01,-1.078710e-01,-1.180257e-01,-1.303400e-01,4.892153e-01,4.983794e-01,5.474236e-01,5.381401e-01,-5.017580e-01,-5.100114e-01
51,-6.258301e-02,-3.225829e-02,-1.718581e-01,-1.341259e-01,-1.273947e-01,-1.305422e-01,5.018514e-01,5.164759e-01,5.297650e-01,5.161437e-01,-4.153328e-01,-4.202321e-01
52,-5.974373e-02,-1.866813e-02,-1.940185e-01,-1.579093e-01,-1.056763e-01,-1.041553e-01,4.751231e-01,5.019238e-01,4.949057e-01,4.946675e-01,-2.858764e-01,-3.006793e-01
53,-5.838719e-02,-2.016163e-02,-2.034896e-01,-1.631530e-01,-6.595860e-02,-6.804214e-02,4.204918e-01,4.450513e-01,4.449711e-01,4.430574e-01,-1.198358e-01,-1.258884e-01
54,-5.904426e-02,-2.199067e-02,-1.996305e-01,-1.522043e-01,-2.671509e-02,-4.266183e-02,3.470547e-01,3.673502e-01,3.838113e-01,3.831899e-01,7.137461e-02,5.961895e-02
55,-6.156412e-02,-2.943523e-02,-1.824854e-01,-1.381809e-01,7.952232e-04,-2.437200e-02,2.574686e-01,2.779301e-01,3.209275e-01,3.322350e-01,2.704980e-01,2.546776e-01
56,-6.513066e-02,-4.152873e-02,-1.528925e-01,-1.208484e-01,1.365784e-02,-9.897396e-03,1.525640e-01,1.654292e-01,2.789752e-01,3.078535e-01,4.440777e-01,4.285531e-01
57,-6.849308e-02,-3.477629e-02,-1.125991e-01,-9.306239e-02,1.231506e-02,-1.643971e-02,3.547151e-02,4.231919e-02,2.880228e-01,3.193540e-01,5.479200e-01,5.243645e-01
58,-7.034500e-02,-4.284750e-02,-6.426996e-02,-5.907504e-02,-2.554680e-03,-1.518027e-02,-8.823190e-02,-9.377177e-02,3.496277e-01,3.812888e-01,5.745471e-01,5.716413e-01
59,-6.972025e-02,-5.585970e-02,-1.130645e-02,-2.738227e-02,-2.999711e-02,-4.582599e-02,-2.117518e-01,-2.120159e-01,4.246598e-01,4.262710e-01,5.670285e-01,5.831154e-01


==> Figures/1in/single_step/plot_over_line/single_step_point_pred_s250.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-4.310759e-01,-3.026402e-01,-5.951263e-01,-6.195228e-01,5.787837e-01,5.962118e-01,4.472519e-01,4.261550e-01,6.214984e-01,6.321322e-01,-9.586231e-01,-9.597418e-01
2,-4.691264e-01,-3.496251e-01,-7.494227e-01,-7.582250e-01,5.102546e-01,5.287551e-01,8.565678e-01,8.434918e-01,7.224894e-01,7.429183e-01,-9.639540e-01,-9.579858e-01
3,-4.828770e-01,-3.476079e-01,-8.770385e-01,-8.856914e-01,5.273039e-01,5.443226e-01,9.278755e-01,9.364718e-01,8.072271e-01,8.174074e-01,-9.981364e-01,-1.008959e+00
4,-4.691786e-01,-3.235804e-01,-9.667984e-01,-9.809624e-01,5.521297e-01,5.539119e-01,9.076945e-01,9.154073e-01,8.771527e-01,8.849143e-01,-1.048932e+00,-1.041932e+00
5,-4.354058e-01,-3.034945e-01,-1.009353e+00,-1.012348e+00,5.541264e-01,5.416118e-01,9.156646e-01,9.299654e-01,9.057509e-01,9.165932e-01,-9.555461e-01,-9.522969e-01
6,-3.961297e-01,-3.138142e-01,-9.911388e-01,-9.960980e-01,5.368528e-01,5.080004e-01,9.510091e-01,9.691470e-01,8.995276e-01,9.023991e-01,-5.593703e-01,-5.615079e-01
7,-3.662186e-01,-3.300984e-01,-8.837407e-01,-9.122276e-01,4.969926e-01,4.592153e-01,1.004656e+00,1.026485e+00,9.164013e-01,9.161142e-01,2.630936e-02,6.308094e-02
8,-3.222144e-01,-3.295845e-01,-6.729042e-01,-7.455145e-01,4.293572e-01,3.833515e-01,1.016692e+00,1.002824e+00,9.510943e-01,9.327863e-01,5.448006e-01,5.497956e-01
9,-2.177811e-01,-2.511199e-01,-3.880206e-01,-4.594458e-01,3.419005e-01,3.127289e-01,8.894184e-01,8.468040e-01,9.527441e-01,9.391598e-01,7.885492e-01,7.623588e-01
10,-5.105545e-02,-1.248872e-01,-9.161223e-02,-1.350205e-01,2.511312e-01,2.296374e-01,6.040063e-01,5.690773e-01,9.196072e-01,9.199335e-01,7.779375e-01,7.649701e-01
11,1.319568e-01,-2.159561e-02,1.669274e-01,1.303727e-01,1.581403e-01,1.483315e-01,2.247554e-01,2.400063e-01,8.829899e-01,8.893321e-01,7.364540e-01,7.048955e-01
12,2.929840e-01,1.319571e-01,3.702325e-01,3.728510e-01,6.042994e-02,4.319824e-02,-2.109080e-01,-1.704490e-01,8.478258e-01,8.429298e-01,7.226796e-01,6.859785e-01
13,4.181574e-01,3.269525e-01,5.180888e-01,5.394784e-01,-1.829241e-03,-3.732911e-02,-6.673226e-01,-6.596146e-01,8.111271e-01,8.058665e-01,7.333868e-01,7.130894e-01
14,5.069603e-01,4.101638e-01,6.185440e-01,6.437383e-01,5.484237e-02,2.834427e-02,-9.922854e-01,-9.953742e-01,7.698219e-01,7.703215e-01,7.722644e-01,7.622976e-01
15,5.422937e-01,4.687411e-01,6.871623e-01,7.277460e-01,2.243456e-01,2.256004e-01,-1.085454e+00,-1.104285e+00,7.168147e-01,7.252822e-01,8.319194e-01,8.200359e-01
16,4.958822e-01,4.798325e-01,7.256171e-01,7.701474e-01,3.948076e-01,3.931363e-01,-1.107455e+00,-1.136703e+00,6.396689e-01,6.549013e-01,8.467190e-01,8.202608e-01
17,3.621147e-01,3.785733e-01,7.168995e-01,7.722934e-01,5.350406e-01,5.270025e-01,-1.151538e+00,-1.178279e+00,5.304822e-01,5.560145e-01,7.300721e-01,7.467799e-01
18,1.323393e-01,1.543546e-01,6.242046e-01,6.599585e-01,6.620541e-01,6.638492e-01,-1.204606e+00,-1.218429e+00,3.996696e-01,4.351452e-01,4.497006e-01,4.825369e-01
19,-1.251372e-01,-1.086263e-01,3.981966e-01,4.235160e-01,7.628306e-01,7.582458e-01,-1.172542e+00,-1.161405e+00,2.949616e-01,3.214038e-01,2.674050e-02,6.201118e-02
20,-2.704976e-01,-2.237339e-01,1.108065e-01,1.439995e-01,8.018996e-01,8.074837e-01,-9.209067e-01,-9.820142e-01,2.667246e-01,2.689098e-01,-4.386184e-01,-4.125485e-01
21,-3.381011e-01,-2.888030e-01,-1.418770e-01,-1.269373e-01,7.888985e-01,7.982871e-01,-5.760452e-01,-6.772807e-01,3.238530e-01,3.381478e-01,-8.094856e-01,-7.923319e-01
22,-3.800724e-01,-3.218073e-01,-3.581650e-01,-3.695387e-01,7.333440e-01,7.358687e-01,-2.260846e-01,-2.819524e-01,4.483154e-01,4.599440e-01,-9.639232e-01,-9.427327e-01
23,-4.180951e-01,-3.003507e-01,-5.429408e-01,-5.679550e-01,6.170927e-01,6.364810e-01,2.725620e-01,2.574366e-01,5.848044e-01,5.981988e-01,-9.619255e-01,-9.610692e-01
24,-4.591162e-01,-3.361105e-01,-7.039004e-01,-7.214550e-01,5.206938e-01,5.367410e-01,7.677445e-01,7.541331e-01,6.936021e-01,7.090926e-01,-9.599666e-01,-9.534975e-01
25,-4.819232e-01,-3.523443e-01,-8.410695e-01,-8.470422e-01,5.176759e-01,5.394232e-01,9.292880e-01,9.315948e-01,7.822582e-01,7.995347e-01,-9.832239e-01,-9.928452e-01
26,-4.760841e-01,-3.259531e-01,-9.437028e-01,-9.557763e-01,5.471282e-01,5.596672e-01,9.114431e-01,9.172305e-01,8.585608e-01,8.717424e-01,-1.038181e+00,-1.039130e+00
27,-4.475156e-01,-3.136533e-01,-1.001925e+00,-1.023902e+00,5.558270e-01,5.470275e-01,9.102288e-01,9.161162e-01,9.029777e-01,9.146967e-01,-1.013259e+00,-1.007311e+00
28,-4.077553e-01,-3.020313e-01,-1.004899e+00,-1.002877e+00,5.444767e-01,5.277212e-01,9.370422e-01,9.495867e-01,9.017689e-01,9.181900e-01,-7.142540e-01,-7.000843e-01
29,-3.750764e-01,-3.348376e-01,-9.283894e-01,-9.576633e-01,5.123066e-01,4.719269e-01,9.881893e-01,1.017471e+00,9.077845e-01,9.017658e-01,-1.588295e-01,-1.409076e-01
30,-3.405661e-01,-3.301734e-01,-7.484638e-01,-8.092307e-01,4.532563e-01,4.106300e-01,1.023631e+00,1.024526e+00,9.422178e-01,9.339916e-01,4.051184e-01,4.337193e-01
31,-2.582153e-01,-2.814165e-01,-4.806620e-01,-5.563636e-01,3.700185e-01,3.438959e-01,9.474355e-01,9.063468e-01,9.579803e-01,9.471058e-01,7.494209e-01,7.302871e-01
32,-1.068481e-01,-1.749882e-01,-1.808837e-01,-2.394123e-01,2.790985e-01,2.586266e-01,7.056904e-01,6.626188e-01,9.316192e-01,9.263852e-01,7.927408e-01,7.748879e-01
33,7.644097e-02,-4.005930e-02,9.253474e-02,4.778501e-02,1.876594e-01,1.699223e-01,3.487877e-01,3.552423e-01,8.943698e-01,8.994856e-01,7.460658e-01,7.250547e-01
34,2.468694e-01,7.301390e-02,3.134971e-01,3.117409e-01,8.996431e-02,7.861619e-02,-7.087694e-02,-2.974056e-02,8.590001e-01,8.577926e-01,7.241883e-01,6.838528e-01
35,3.834274e-01,2.625634e-01,4.780336e-01,4.973494e-01,8.491988e-03,-2.380162e-02,-5.306810e-01,-4.966008e-01,8.230354e-01,8.176076e-01,7.272785e-01,6.992614e-01
36,4.838868e-01,3.774319e-01,5.917004e-01,6.206477e-01,2.148123e-02,-8.376688e-03,-9.176358e-01,-9.243163e-01,7.835547e-01,7.772428e-01,7.568645e-01,7.479620e-01
37,5.392948e-01,4.576746e-01,6.687908e-01,7.052464e-01,1.669776e-01,1.728079e-01,-1.074277e+00,-1.093140e+00,7.353351e-01,7.400422e-01,8.137668e-01,8.070951e-01
38,5.195596e-01,4.920671e-01,7.178549e-01,7.602541e-01,3.462737e-01,3.490679e-01,-1.098533e+00,-1.125332e+00,6.668684e-01,6.809077e-01,8.529159e-01,8.308349e-01
39,4.133369e-01,4.160705e-01,7.262486e-01,7.715751e-01,4.936956e-01,4.858470e-01,-1.136234e+00,-1.156422e+00,5.676731e-01,5.798591e-01,7.829753e-01,7.813736e-01
40,2.127264e-01,2.256093e-01,6.654979e-01,7.083098e-01,6.243838e-01,6.293608e-01,-1.189652e+00,-1.214999e+00,4.402185e-01,4.772906e-01,5.536344e-01,5.866686e-01
41,-5.349682e-02,-4.182555e-02,4.814096e-01,5.204321e-01,7.370893e-01,7.362295e-01,-1.203097e+00,-1.190135e+00,3.206944e-01,3.600680e-01,1.676126e-01,1.983347e-01
42,-2.381926e-01,-1.973860e-01,1.973780e-01,2.316197e-01,7.972620e-01,7.945910e-01,-1.019424e+00,-1.053215e+00,2.660383e-01,2.720300e-01,-2.989891e-01,-2.625484e-01
43,-3.212661e-01,-2.610151e-01,-6.827845e-02,-5.616526e-02,7.967121e-01,8.134553e-01,-6.803351e-01,-7.713954e-01,2.977209e-01,3.119295e-01,-7.140633e-01,-7.081066e-01
44,-3.685334e-01,-3.347011e-01,-2.951246e-01,-2.977137e-01,7.572843e-01,7.588603e-01,-3.432738e-01,-4.082472e-01,4.055209e-01,4.268000e-01,-9.414910e-01,-9.187533e-01
45,-4.058190e-01,-2.911633e-01,-4.890503e-01,-5.115002e-01,6.568805e-01,6.758882e-01,1.016612e-01,8.437150e-02,5.453541e-01,5.584766e-01,-9.669384e-01,-9.611856e-01
46,-4.472685e-01,-3.280122e-01,-6.566175e-01,-6.783956e-01,5.412623e-01,5.533023e-01,6.422478e-01,6.223679e-01,6.630793e-01,6.741893e-01,-9.580398e-01,-9.531208e-01
47,-4.781086e-01,-3.609869e-01,-8.021057e-01,-7.997460e-01,5.108480e-01,5.375982e-01,9.144106e-01,9.082774e-01,7.565362e-01,7.757185e-01,-9.725121e-01,-9.782480e-01
48,-4.807149e-01,-3.391488e-01,-9.165700e-01,-9.269892e-01,5.397060e-01,5.610307e-01,9.182835e-01,9.295461e-01,8.370958e-01,8.488293e-01,-1.020807e+00,-1.031135e+00
49,-4.583127e-01,-3.138974e-01,-9.894023e-01,-9.988798e-01,5.556719e-01,5.504796e-01,9.073687e-01,9.129536e-01,8.950219e-01,9.010310e-01,-1.042721e+00,-1.026255e+00
50,-4.201126e-01,-3.070827e-01,-1.011052e+00,-1.010144e+00,5.500855e-01,5.342144e-01,9.257901e-01,9.394363e-01,9.049423e-01,9.190429e-01,-8.411751e-01,-8.394508e-01
51,-3.839830e-01,-3.239226e-01,-9.624758e-01,-9.811891e-01,5.248605e-01,4.920897e-01,9.709401e-01,1.002188e+00,9.023420e-01,9.004346e-01,-3.424228e-01,-3.397344e-01
52,-3.540105e-01,-3.270328e-01,-8.147250e-01,-8.695829e-01,4.745065e-01,4.287299e-01,1.019576e+00,1.033589e+00,9.313332e-01,9.184868e-01,2.455534e-01,2.778440e-01
53,-2.912212e-01,-3.100027e-01,-5.694733e-01,-6.499282e-01,3.972587e-01,3.637562e-01,9.882267e-01,9.502710e-01,9.584956e-01,9.467735e-01,6.787565e-01,6.695680e-01
54,-1.591719e-01,-2.153030e-01,-2.721755e-01,-3.384421e-01,3.069253e-01,2.833110e-01,7.956822e-01,7.586210e-01,9.427737e-01,9.273260e-01,8.007582e-01,7.852648e-01
55,1.996371e-02,-6.244569e-02,1.367401e-02,-2.501483e-02,2.161188e-01,1.964160e-01,4.662104e-01,4.522792e-01,9.058447e-01,9.101505e-01,7.585408e-01,7.383037e-01
56,1.977846e-01,2.770056e-02,2.518582e-01,2.366384e-01,1.202447e-01,1.184205e-01,6.342047e-02,9.701905e-02,8.699740e-01,8.743435e-01,7.279447e-01,6.872348e-01
57,3.456050e-01,2.133450e-01,4.334329e-01,4.447575e-01,2.777898e-02,-2.354234e-04,-3.892526e-01,-3.543835e-01,8.344783e-01,8.271988e-01,7.236369e-01,6.935732e-01
58,4.570216e-01,3.499544e-01,5.616360e-01,5.879471e-01,2.308503e-03,-4.009730e-02,-8.191968e-01,-8.143932e-01,7.963696e-01,7.890982e-01,7.444741e-01,7.316333e-01
59,5.289763e-01,4.212878e-01,6.481120e-01,6.755130e-01,1.127032e-01,1.084074e-01,-1.050571e+00,-1.065751e+00,7.517393e-01,7.568746e-01,7.945477e-01,7.867229e-01


==> Figures/1in/single_step/plot_over_line/single_step_point_pred_s50.csv <==
time,u_gt1,u_pr1,v_gt1,v_pr1,u_gt2,u_pr2,v_gt2,v_pr2,u_gt3,u_pr3,v_gt3,v_pr3
1,-1.937834e-01,-2.857561e-01,1.312800e+00,1.142756e+00,-2.013136e-01,-1.781836e-01,-1.340183e+00,-1.285479e+00,-3.934171e-02,1.576206e-02,4.554277e-01,3.750773e-01
2,-1.509134e-01,-1.848073e-01,1.079608e+00,9.440069e-01,-2.074982e-01,-1.747500e-01,-1.277185e+00,-1.266315e+00,-1.396592e-01,-6.004800e-02,2.714622e-01,2.085017e-01
3,-1.233114e-01,-1.086907e-01,7.270849e-01,6.820098e-01,-2.248771e-01,-1.811281e-01,-1.151867e+00,-1.163905e+00,-2.148425e-01,-1.458127e-01,4.948479e-02,4.035965e-03
4,3.681081e-02,-5.567208e-03,3.078766e-01,4.099190e-01,-2.534610e-01,-2.025635e-01,-9.678304e-01,-9.944463e-01,-2.545646e-01,-2.068644e-01,-1.808229e-01,-2.145833e-01
5,2.759232e-01,1.516408e-01,-8.042057e-02,1.536771e-01,-2.858066e-01,-2.440278e-01,-7.258822e-01,-7.620690e-01,-2.557033e-01,-2.216668e-01,-3.905247e-01,-3.995146e-01
6,5.697715e-01,3.105119e-01,-1.488861e-01,-9.887089e-02,-3.075042e-01,-2.463500e-01,-4.288667e-01,-4.630762e-01,-2.250992e-01,-1.835128e-01,-5.603474e-01,-5.796931e-01
7,8.701478e-01,4.670704e-01,-9.239613e-02,-2.290556e-01,-3.017693e-01,-2.513103e-01,-9.077196e-02,-1.463936e-01,-1.798525e-01,-1.312477e-01,-6.861115e-01,-7.162836e-01
8,1.009721e+00,6.224384e-01,-1.169299e-01,-3.307976e-01,-2.581856e-01,-2.435631e-01,2.576198e-01,2.473440e-01,-1.399034e-01,-9.187703e-02,-7.737266e-01,-8.100457e-01
9,6.796285e-01,6.733524e-01,-3.800679e-01,-4.172993e-01,-1.814652e-01,-1.868328e-01,5.780730e-01,5.857360e-01,-1.202596e-01,-7.463773e-02,-8.307578e-01,-8.585962e-01
10,3.046913e-01,4.869666e-01,-6.037759e-01,-5.265134e-01,-8.354305e-02,-9.215279e-02,8.374738e-01,8.776379e-01,-1.295938e-01,-1.046607e-01,-8.613459e-01,-8.987356e-01
11,-1.438897e-02,2.178300e-01,-7.275112e-01,-6.667742e-01,2.584278e-02,6.160033e-02,1.011086e+00,1.116026e+00,-1.727541e-01,-1.650408e-01,-8.660740e-01,-9.043583e-01
12,-2.760791e-01,-1.272042e-01,-7.068322e-01,-6.961408e-01,1.349722e-01,1.500580e-01,1.086594e+00,1.136486e+00,-2.501910e-01,-2.782125e-01,-8.402120e-01,-8.563008e-01
13,-4.788587e-01,-3.834373e-01,-5.236837e-01,-6.366090e-01,2.283972e-01,2.789918e-01,1.067928e+00,1.105921e+00,-3.440881e-01,-3.874841e-01,-7.601751e-01,-7.567500e-01
14,-5.876533e-01,-5.372220e-01,-3.097462e-01,-5.122678e-01,2.931434e-01,3.219521e-01,1.003294e+00,1.034309e+00,-4.249763e-01,-4.575484e-01,-6.097309e-01,-5.561651e-01
15,-6.619232e-01,-6.322539e-01,-1.746225e-01,-4.387047e-01,3.277570e-01,3.375993e-01,9.544249e-01,9.897820e-01,-4.683023e-01,-5.077432e-01,-4.004520e-01,-3.433874e-01
16,-7.316929e-01,-7.637741e-01,-1.002506e-01,-3.278667e-01,3.430387e-01,3.574026e-01,9.451257e-01,9.354420e-01,-4.577989e-01,-4.984504e-01,-1.634528e-01,-1.172114e-01
17,-7.852077e-01,-8.480974e-01,-4.559091e-02,-2.483724e-01,3.520155e-01,3.825067e-01,9.486487e-01,9.175345e-01,-3.909262e-01,-4.331135e-01,6.296778e-02,5.094343e-02
18,-8.116970e-01,-8.883603e-01,1.007949e-02,-1.760806e-01,3.527893e-01,3.774235e-01,8.845353e-01,8.964669e-01,-2.790528e-01,-3.337855e-01,2.472982e-01,2.507071e-01
19,-8.242711e-01,-9.225494e-01,7.180594e-02,-7.746826e-02,3.123847e-01,3.138686e-01,7.950743e-01,8.488244e-01,-1.421505e-01,-2.395491e-01,3.743224e-01,4.167288e-01
20,-8.298045e-01,-9.098166e-01,1.397125e-01,3.113994e-02,2.167379e-01,2.227665e-01,7.149623e-01,7.834541e-01,-2.100569e-03,-1.257226e-01,4.468619e-01,5.347669e-01
21,-8.322170e-01,-8.708454e-01,2.114439e-01,1.278957e-01,8.296179e-02,1.085286e-01,6.041756e-01,6.146880e-01,1.242886e-01,2.054046e-02,4.793037e-01,6.072739e-01
22,-8.302232e-01,-8.316487e-01,2.855231e-01,2.435599e-01,-4.941793e-02,-6.233484e-03,4.297417e-01,4.161979e-01,2.288904e-01,1.571822e-01,4.886003e-01,6.313970e-01
23,-8.222506e-01,-7.879941e-01,3.604046e-01,3.805845e-01,-1.572146e-01,-1.341768e-01,2.126393e-01,1.582353e-01,3.092426e-01,2.567534e-01,4.926386e-01,6.423544e-01
24,-8.099605e-01,-7.504077e-01,4.362861e-01,4.907818e-01,-2.529417e-01,-2.332000e-01,-1.212793e-02,-6.201024e-02,3.672982e-01,3.311532e-01,5.000421e-01,6.256077e-01
25,-7.964292e-01,-7.096944e-01,5.148622e-01,5.822288e-01,-3.487840e-01,-3.238528e-01,-2.345261e-01,-2.875351e-01,4.086118e-01,4.005322e-01,5.051073e-01,6.170529e-01
26,-7.848631e-01,-6.842398e-01,5.981455e-01,6.651520e-01,-4.384383e-01,-4.039870e-01,-4.530167e-01,-5.102195e-01,4.358259e-01,4.288962e-01,5.070143e-01,6.055345e-01
27,-7.792454e-01,-6.763378e-01,6.891915e-01,7.132792e-01,-5.038249e-01,-4.213268e-01,-6.580223e-01,-6.821318e-01,4.490775e-01,4.499310e-01,5.110016e-01,5.979009e-01
28,-7.841277e-01,-6.575145e-01,7.938835e-01,7.658837e-01,-5.283649e-01,-4.236255e-01,-8.344015e-01,-8.093050e-01,4.486558e-01,4.414249e-01,5.232443e-01,6.006549e-01
29,-8.008728e-01,-6.218449e-01,9.217691e-01,8.046732e-01,-5.116367e-01,-4.086695e-01,-9.747021e-01,-8.976020e-01,4.348175e-01,4.241741e-01,5.477272e-01,6.104923e-01
30,-8.177569e-01,-5.914392e-01,1.083837e+00,8.718828e-01,-4.714009e-01,-4.038337e-01,-1.085359e+00,-9.748204e-01,4.069924e-01,4.067402e-01,5.765654e-01,5.838516e-01
31,-7.990715e-01,-6.096063e-01,1.276513e+00,9.524539e-01,-4.274035e-01,-3.821107e-01,-1.175660e+00,-1.061597e+00,3.626644e-01,3.721310e-01,5.943389e-01,5.587279e-01
32,-7.047491e-01,-5.451189e-01,1.452708e+00,1.039395e+00,-3.876511e-01,-3.638539e-01,-1.244341e+00,-1.137188e+00,2.993628e-01,3.104470e-01,5.851813e-01,5.104215e-01
33,-5.364665e-01,-4.580947e-01,1.530781e+00,1.102642e+00,-3.505052e-01,-3.238420e-01,-1.279250e+00,-1.208690e+00,2.172455e-01,2.422465e-01,5.358407e-01,4.473053e-01
34,-3.340877e-01,-3.685794e-01,1.449317e+00,1.103542e+00,-3.130944e-01,-2.845795e-01,-1.266864e+00,-1.240470e+00,1.212269e-01,1.608602e-01,4.382977e-01,3.420792e-01
35,-1.541919e-01,-2.590553e-01,1.244139e+00,1.051525e+00,-2.766100e-01,-2.742785e-01,-1.202956e+00,-1.235302e+00,2.091611e-02,5.548319e-02,2.924738e-01,2.324362e-01
36,-4.315284e-02,-1.212781e-01,1.008304e+00,9.031300e-01,-2.475328e-01,-2.652326e-01,-1.096211e+00,-1.169474e+00,-7.134295e-02,-4.772200e-02,1.072229e-01,9.528573e-02
37,-1.122762e-02,-7.024771e-02,7.296709e-01,6.733679e-01,-2.342092e-01,-2.455621e-01,-9.571872e-01,-1.037557e+00,-1.436258e-01,-1.506283e-01,-1.010546e-01,-1.042448e-01
38,6.793345e-02,-2.217259e-02,3.331166e-01,4.803696e-01,-2.398035e-01,-2.539946e-01,-7.819136e-01,-8.496903e-01,-1.880703e-01,-2.034359e-01,-3.115959e-01,-3.345714e-01
39,2.844127e-01,1.373708e-01,-1.376932e-02,2.517494e-01,-2.552080e-01,-2.712662e-01,-5.534700e-01,-6.363220e-01,-2.026069e-01,-2.294537e-01,-5.034711e-01,-5.179922e-01
40,5.931035e-01,3.156762e-01,-8.866221e-02,-9.311080e-03,-2.589256e-01,-2.644103e-01,-2.628540e-01,-3.205823e-01,-1.905290e-01,-1.962753e-01,-6.597310e-01,-6.841319e-01
41,8.608652e-01,4.372761e-01,-1.007458e-01,-1.938221e-01,-2.267410e-01,-2.573183e-01,7.207709e-02,-1.332815e-02,-1.617415e-01,-1.557223e-01,-7.738321e-01,-7.705243e-01
42,1.032692e+00,6.021723e-01,-1.324650e-01,-2.792572e-01,-1.489552e-01,-2.334744e-01,4.100606e-01,3.420783e-01,-1.333340e-01,-1.229003e-01,-8.530613e-01,-8.425637e-01
43,8.019546e-01,5.906839e-01,-3.385015e-01,-3.541115e-01,-4.073013e-02,-1.399332e-01,7.143515e-01,6.661371e-01,-1.231875e-01,-8.275388e-02,-9.094126e-01,-8.966719e-01
44,3.954770e-01,4.577080e-01,-5.706477e-01,-4.690999e-01,7.536460e-02,8.642286e-03,9.680294e-01,9.853069e-01,-1.433623e-01,-1.117785e-01,-9.491171e-01,-9.551899e-01
45,2.406337e-02,2.330295e-01,-7.143913e-01,-5.641345e-01,1.892240e-01,1.654759e-01,1.151016e+00,1.151607e+00,-1.998660e-01,-1.594888e-01,-9.708865e-01,-9.547884e-01
46,-2.627630e-01,-1.353289e-01,-7.283174e-01,-6.675085e-01,2.937517e-01,2.753363e-01,1.218562e+00,1.178966e+00,-2.843500e-01,-2.768707e-01,-9.522703e-01,-9.247652e-01
47,-4.759906e-01,-3.950887e-01,-6.119955e-01,-5.824304e-01,3.745606e-01,3.795232e-01,1.164390e+00,1.127849e+00,-3.674052e-01,-3.952383e-01,-8.568462e-01,-8.288183e-01
48,-6.300418e-01,-5.655992e-01,-4.015716e-01,-4.907507e-01,4.224329e-01,4.387904e-01,1.075999e+00,1.034340e+00,-4.260402e-01,-4.841039e-01,-6.832007e-01,-6.295767e-01
49,-7.120014e-01,-6.414602e-01,-1.916603e-01,-3.405852e-01,4.404351e-01,4.236800e-01,1.011262e+00,9.638442e-01,-4.489245e-01,-5.251501e-01,-4.566029e-01,-3.534926e-01
50,-7.655171e-01,-7.645065e-01,-5.440301e-02,-2.244063e-01,4.409502e-01,4.325721e-01,9.816006e-01,8.783884e-01,-4.282809e-01,-5.012226e-01,-2.099275e-01,-1.152372e-01
51,-8.096366e-01,-8.298448e-01,3.706249e-02,-1.198208e-01,4.371602e-01,4.470420e-01,9.798513e-01,8.617283e-01,-3.658340e-01,-4.465559e-01,2.243099e-02,1.007021e-01
52,-8.338659e-01,-8.845032e-01,1.041609e-01,-1.536132e-02,4.307806e-01,4.392803e-01,9.292901e-01,8.226996e-01,-2.718540e-01,-3.480529e-01,2.141743e-01,2.674694e-01
53,-8.427527e-01,-9.044428e-01,1.593982e-01,3.331549e-02,3.980816e-01,3.656549e-01,8.273940e-01,7.762722e-01,-1.586294e-01,-2.514751e-01,3.524054e-01,4.082574e-01
54,-8.440064e-01,-9.059795e-01,2.113592e-01,5.833589e-02,3.175963e-01,2.845750e-01,7.308763e-01,7.254435e-01,-3.797275e-02,-1.601946e-01,4.371020e-01,5.233352e-01
55,-8.449326e-01,-9.206294e-01,2.641162e-01,1.406148e-01,1.933133e-01,1.889317e-01,6.319835e-01,6.628540e-01,7.878914e-02,-4.339154e-02,4.785274e-01,5.994256e-01
56,-8.454025e-01,-9.133759e-01,3.207017e-01,2.211554e-01,4.674844e-02,7.438461e-02,4.994573e-01,5.080760e-01,1.827760e-01,1.104014e-01,4.918428e-01,6.214508e-01
57,-8.419831e-01,-8.856096e-01,3.796150e-01,3.026567e-01,-9.356639e-02,-5.552690e-02,3.241289e-01,3.061547e-01,2.683971e-01,2.404996e-01,4.955432e-01,6.133149e-01
58,-8.337143e-01,-8.441094e-01,4.389280e-01,4.059096e-01,-2.166412e-01,-1.604113e-01,1.263867e-01,1.103212e-01,3.337058e-01,3.386219e-01,5.047745e-01,5.869667e-01
59,-8.219895e-01,-8.053867e-01,4.984580e-01,4.789703e-01,-3.286120e-01,-2.495660e-01,-7.343278e-02,-7.049115e-02,3.830543e-01,4.085673e-01,5.080437e-01,5.514340e-01


==> Figures/4in/rollout/errors/rollout_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
4,3.767048e-02,9.096581e-02,4.899787e-02,3.361731e-02,3.392548e-02,3.382794e-02,3.920216e-01,4.650406e-01,4.905059e-01
5,5.638669e-02,1.317254e-01,7.205089e-02,5.030429e-02,4.894282e-02,4.973072e-02,4.695475e-01,5.053856e-01,5.491275e-01
6,7.350532e-02,1.712743e-01,9.383049e-02,6.554230e-02,6.356906e-02,6.473221e-02,5.542374e-01,5.498322e-01,6.188192e-01
7,9.119281e-02,2.138421e-01,1.167168e-01,8.126702e-02,7.915840e-02,8.046175e-02,6.280960e-01,6.034132e-01,6.870701e-01
8,1.070629e-01,2.513538e-01,1.371069e-01,9.537920e-02,9.291011e-02,9.443795e-02,6.871176e-01,6.598055e-01,7.531224e-01
9,1.222952e-01,2.859426e-01,1.562996e-01,1.089116e-01,1.055628e-01,1.075709e-01,7.438042e-01,7.131520e-01,8.137627e-01
10,1.372104e-01,3.198740e-01,1.751335e-01,1.221715e-01,1.179378e-01,1.204554e-01,7.929564e-01,7.662792e-01,8.708330e-01
11,1.512410e-01,3.535209e-01,1.932876e-01,1.346829e-01,1.301031e-01,1.328864e-01,8.416612e-01,8.250431e-01,9.297636e-01
12,1.647620e-01,3.860612e-01,2.106875e-01,1.467482e-01,1.417367e-01,1.448117e-01,8.838748e-01,8.818137e-01,9.866862e-01
13,1.775238e-01,4.169532e-01,2.271338e-01,1.581369e-01,1.527434e-01,1.560941e-01,9.229658e-01,9.327790e-01,1.032475e+00
14,1.894707e-01,4.458975e-01,2.425969e-01,1.688156e-01,1.630766e-01,1.667175e-01,9.602782e-01,9.724185e-01,1.070474e+00
15,2.010650e-01,4.732801e-01,2.574317e-01,1.791634e-01,1.729102e-01,1.769048e-01,9.974973e-01,1.006477e+00,1.114770e+00
16,2.120473e-01,4.992601e-01,2.715119e-01,1.889340e-01,1.823116e-01,1.865734e-01,1.028733e+00,1.047638e+00,1.158041e+00
17,2.217738e-01,5.231870e-01,2.843775e-01,1.975904e-01,1.911172e-01,1.954104e-01,1.051621e+00,1.088939e+00,1.194072e+00
18,2.304706e-01,5.450725e-01,2.961378e-01,2.053558e-01,1.993397e-01,2.035032e-01,1.075138e+00,1.120066e+00,1.225266e+00
19,2.381409e-01,5.658596e-01,3.070098e-01,2.122232e-01,2.072706e-01,2.109900e-01,1.103518e+00,1.146047e+00,1.253077e+00
20,2.450588e-01,5.851959e-01,3.170116e-01,2.184084e-01,2.146727e-01,2.178577e-01,1.121447e+00,1.173768e+00,1.270609e+00
21,2.516052e-01,6.036580e-01,3.264575e-01,2.242769e-01,2.216515e-01,2.243436e-01,1.138978e+00,1.200672e+00,1.297309e+00
22,2.573463e-01,6.216312e-01,3.351091e-01,2.294499e-01,2.283570e-01,2.303041e-01,1.156557e+00,1.226179e+00,1.324568e+00
23,2.624692e-01,6.384636e-01,3.429851e-01,2.341114e-01,2.346217e-01,2.357588e-01,1.182309e+00,1.251401e+00,1.349578e+00
24,2.675594e-01,6.541511e-01,3.506215e-01,2.387344e-01,2.405819e-01,2.410514e-01,1.198499e+00,1.277704e+00,1.375326e+00
25,2.726887e-01,6.694880e-01,3.582152e-01,2.433749e-01,2.464268e-01,2.463177e-01,1.218333e+00,1.303772e+00,1.403736e+00
26,2.774444e-01,6.841550e-01,3.653918e-01,2.476777e-01,2.519941e-01,2.512913e-01,1.227699e+00,1.321974e+00,1.422566e+00
27,2.818605e-01,6.972941e-01,3.718844e-01,2.516746e-01,2.569400e-01,2.557941e-01,1.234594e+00,1.348155e+00,1.438916e+00
28,2.860278e-01,7.109375e-01,3.783401e-01,2.554562e-01,2.620791e-01,2.602873e-01,1.241295e+00,1.370060e+00,1.456803e+00
29,2.898569e-01,7.244744e-01,3.846294e-01,2.589152e-01,2.672532e-01,2.646596e-01,1.254608e+00,1.394834e+00,1.478976e+00
30,2.939159e-01,7.374168e-01,3.909045e-01,2.625740e-01,2.722363e-01,2.690388e-01,1.263596e+00,1.412901e+00,1.492482e+00
31,2.983757e-01,7.504734e-01,3.975010e-01,2.665782e-01,2.772754e-01,2.736412e-01,1.268359e+00,1.426430e+00,1.507039e+00
32,3.028563e-01,7.640716e-01,4.042610e-01,2.706136e-01,2.825517e-01,2.783748e-01,1.276348e+00,1.446745e+00,1.526764e+00
33,3.076953e-01,7.790167e-01,4.115552e-01,2.749432e-01,2.882855e-01,2.834516e-01,1.280748e+00,1.469828e+00,1.543205e+00
34,3.119745e-01,7.927759e-01,4.180859e-01,2.787862e-01,2.934916e-01,2.880221e-01,1.287412e+00,1.492585e+00,1.559798e+00
35,3.154144e-01,8.052922e-01,4.237136e-01,2.819284e-01,2.981902e-01,2.920031e-01,1.292272e+00,1.514477e+00,1.579011e+00
36,3.191171e-01,8.178102e-01,4.295200e-01,2.852955e-01,3.028532e-01,2.960992e-01,1.304908e+00,1.531742e+00,1.594720e+00
37,3.232362e-01,8.309991e-01,4.357658e-01,2.890212e-01,3.076959e-01,3.004836e-01,1.318868e+00,1.545539e+00,1.607937e+00
38,3.275567e-01,8.441358e-01,4.421432e-01,2.929408e-01,3.124433e-01,3.049457e-01,1.326192e+00,1.557915e+00,1.619507e+00
39,3.317401e-01,8.574042e-01,4.484239e-01,2.967716e-01,3.172044e-01,3.093522e-01,1.330033e+00,1.567152e+00,1.632744e+00
40,3.352322e-01,8.705539e-01,4.541357e-01,3.000104e-01,3.218108e-01,3.133599e-01,1.338439e+00,1.579558e+00,1.644105e+00
41,3.383777e-01,8.833358e-01,4.594620e-01,3.029507e-01,3.262023e-01,3.170962e-01,1.345723e+00,1.596667e+00,1.659746e+00
42,3.410370e-01,8.942971e-01,4.640243e-01,3.054404e-01,3.299422e-01,3.202873e-01,1.352069e+00,1.615572e+00,1.675460e+00
43,3.436235e-01,9.038233e-01,4.681528e-01,3.078586e-01,3.331864e-01,3.231810e-01,1.358876e+00,1.630353e+00,1.688268e+00
44,3.464389e-01,9.128475e-01,4.723306e-01,3.104589e-01,3.363497e-01,3.261111e-01,1.371589e+00,1.646182e+00,1.704693e+00
45,3.487172e-01,9.212728e-01,4.760929e-01,3.125446e-01,3.394731e-01,3.287722e-01,1.370951e+00,1.654640e+00,1.716129e+00
46,3.516303e-01,9.304180e-01,4.805089e-01,3.152047e-01,3.429053e-01,3.319035e-01,1.374064e+00,1.660852e+00,1.722347e+00
47,3.546561e-01,9.384854e-01,4.848801e-01,3.179470e-01,3.461234e-01,3.350040e-01,1.385278e+00,1.669812e+00,1.728453e+00
48,3.572941e-01,9.463132e-01,4.889692e-01,3.203560e-01,3.493480e-01,3.379175e-01,1.392190e+00,1.679245e+00,1.734035e+00
49,3.601314e-01,9.542651e-01,4.931954e-01,3.229562e-01,3.526112e-01,3.409146e-01,1.398077e+00,1.685334e+00,1.736148e+00
50,3.629101e-01,9.624605e-01,4.973923e-01,3.254993e-01,3.558640e-01,3.438789e-01,1.409650e+00,1.691871e+00,1.741071e+00
51,3.653092e-01,9.717520e-01,5.015096e-01,3.277120e-01,3.593658e-01,3.467954e-01,1.418494e+00,1.707428e+00,1.754501e+00
52,3.674086e-01,9.816121e-01,5.054291e-01,3.296585e-01,3.629208e-01,3.495831e-01,1.423099e+00,1.725239e+00,1.773189e+00
53,3.689821e-01,9.917569e-01,5.089320e-01,3.311293e-01,3.664373e-01,3.520767e-01,1.424834e+00,1.740741e+00,1.784986e+00
54,3.702330e-01,1.001548e+00,5.120882e-01,3.323334e-01,3.697523e-01,3.543231e-01,1.425626e+00,1.749458e+00,1.788342e+00
55,3.709912e-01,1.010036e+00,5.146747e-01,3.331099e-01,3.726132e-01,3.561639e-01,1.424760e+00,1.756984e+00,1.796929e+00
56,3.723415e-01,1.019483e+00,5.179814e-01,3.344076e-01,3.758313e-01,3.584764e-01,1.421487e+00,1.763603e+00,1.806113e+00
57,3.737205e-01,1.027508e+00,5.209342e-01,3.357643e-01,3.785110e-01,3.605560e-01,1.424950e+00,1.770011e+00,1.814170e+00
58,3.748030e-01,1.035308e+00,5.236219e-01,3.368804e-01,3.811027e-01,3.624689e-01,1.426571e+00,1.776115e+00,1.818510e+00
59,3.762493e-01,1.043114e+00,5.265830e-01,3.383209e-01,3.837950e-01,3.645816e-01,1.435453e+00,1.784854e+00,1.824604e+00


==> Figures/4in/single_step/errors/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
4,3.767048e-02,9.096581e-02,4.899787e-02,3.361731e-02,3.392548e-02,3.382794e-02,3.920216e-01,4.650406e-01,4.905059e-01
5,3.773737e-02,9.045148e-02,4.888675e-02,3.367432e-02,3.370606e-02,3.375191e-02,3.874099e-01,4.653039e-01,4.876280e-01
6,3.769151e-02,8.996558e-02,4.874002e-02,3.363949e-02,3.354888e-02,3.365654e-02,3.839247e-01,4.637934e-01,4.869861e-01
7,3.773372e-02,9.016076e-02,4.883641e-02,3.369261e-02,3.364387e-02,3.372992e-02,3.889687e-01,4.565245e-01,4.826174e-01
8,3.765793e-02,8.999518e-02,4.873284e-02,3.363747e-02,3.357799e-02,3.366393e-02,3.935304e-01,4.561367e-01,4.826052e-01
9,3.760044e-02,8.977444e-02,4.864682e-02,3.359953e-02,3.350718e-02,3.360638e-02,3.922169e-01,4.531915e-01,4.797643e-01
10,3.758688e-02,8.966557e-02,4.860675e-02,3.359717e-02,3.345708e-02,3.357951e-02,3.923629e-01,4.517282e-01,4.792707e-01
11,3.773971e-02,8.976973e-02,4.872278e-02,3.375128e-02,3.348399e-02,3.366783e-02,3.951514e-01,4.497339e-01,4.804811e-01
12,3.775742e-02,8.965500e-02,4.872190e-02,3.377248e-02,3.344704e-02,3.366460e-02,3.959540e-01,4.501710e-01,4.826091e-01
13,3.782828e-02,8.964527e-02,4.878506e-02,3.384269e-02,3.344809e-02,3.370953e-02,3.966382e-01,4.483403e-01,4.806578e-01
14,3.797663e-02,9.030079e-02,4.898563e-02,3.397429e-02,3.357999e-02,3.384210e-02,3.887555e-01,4.515491e-01,4.792427e-01
15,3.807677e-02,9.108756e-02,4.922657e-02,3.407380e-02,3.382222e-02,3.401547e-02,3.863272e-01,4.570184e-01,4.799508e-01
16,3.819335e-02,9.153762e-02,4.938080e-02,3.417444e-02,3.392938e-02,3.412112e-02,3.848852e-01,4.553072e-01,4.784806e-01
17,3.842661e-02,9.201263e-02,4.964704e-02,3.437361e-02,3.408005e-02,3.430047e-02,3.861189e-01,4.541156e-01,4.771323e-01
18,3.862190e-02,9.238130e-02,4.988509e-02,3.454787e-02,3.425046e-02,3.447087e-02,3.908077e-01,4.584441e-01,4.800491e-01
19,3.858582e-02,9.269463e-02,4.999732e-02,3.450950e-02,3.443650e-02,3.454542e-02,3.971092e-01,4.650492e-01,4.872378e-01
20,3.846893e-02,9.288410e-02,4.999178e-02,3.440621e-02,3.453508e-02,3.454218e-02,4.030285e-01,4.670390e-01,4.900981e-01
21,3.805299e-02,9.270389e-02,4.969424e-02,3.403107e-02,3.449237e-02,3.433095e-02,4.044782e-01,4.698467e-01,4.931252e-01
22,3.798972e-02,9.239733e-02,4.958262e-02,3.397562e-02,3.440562e-02,3.425782e-02,4.065243e-01,4.710351e-01,4.994660e-01
23,3.815993e-02,9.244309e-02,4.974593e-02,3.412956e-02,3.449118e-02,3.437906e-02,3.983155e-01,4.705449e-01,4.959704e-01
24,3.825964e-02,9.307861e-02,4.999880e-02,3.422251e-02,3.476394e-02,3.455719e-02,3.951006e-01,4.688020e-01,4.948447e-01
25,3.818217e-02,9.353646e-02,5.007886e-02,3.416820e-02,3.494193e-02,3.462063e-02,3.919827e-01,4.629421e-01,4.905397e-01
26,3.809490e-02,9.368909e-02,5.001812e-02,3.410626e-02,3.493074e-02,3.458242e-02,3.881875e-01,4.647952e-01,4.879282e-01
27,3.797593e-02,9.386989e-02,4.993995e-02,3.400830e-02,3.492014e-02,3.452284e-02,3.910245e-01,4.620730e-01,4.873211e-01
28,3.774359e-02,9.321651e-02,4.955158e-02,3.381408e-02,3.459027e-02,3.425360e-02,3.894393e-01,4.643923e-01,4.877685e-01
29,3.781202e-02,9.325708e-02,4.959846e-02,3.388037e-02,3.460779e-02,3.429657e-02,3.897974e-01,4.707282e-01,4.937403e-01
30,3.788646e-02,9.355763e-02,4.975166e-02,3.394160e-02,3.475209e-02,3.440099e-02,3.893266e-01,4.685718e-01,4.920190e-01
31,3.774278e-02,9.304594e-02,4.956194e-02,3.380500e-02,3.462256e-02,3.426828e-02,3.920952e-01,4.631956e-01,4.864905e-01
32,3.760263e-02,9.286965e-02,4.946114e-02,3.367209e-02,3.463193e-02,3.420377e-02,3.971628e-01,4.648429e-01,4.901238e-01
33,3.764921e-02,9.249468e-02,4.942301e-02,3.369695e-02,3.455475e-02,3.417453e-02,3.987707e-01,4.637882e-01,4.922487e-01
34,3.768997e-02,9.218592e-02,4.940140e-02,3.371974e-02,3.449036e-02,3.415421e-02,4.005173e-01,4.600411e-01,4.900084e-01
35,3.750126e-02,9.127697e-02,4.908444e-02,3.355447e-02,3.423294e-02,3.394318e-02,4.025369e-01,4.551477e-01,4.883158e-01
36,3.718169e-02,9.064113e-02,4.869479e-02,3.327762e-02,3.398699e-02,3.368131e-02,4.028599e-01,4.539935e-01,4.857302e-01
37,3.704254e-02,9.036643e-02,4.855252e-02,3.315141e-02,3.390874e-02,3.358559e-02,4.093542e-01,4.611640e-01,4.950397e-01
38,3.692444e-02,9.027661e-02,4.840700e-02,3.304705e-02,3.381152e-02,3.348330e-02,4.072236e-01,4.596758e-01,4.955818e-01
39,3.685223e-02,9.027392e-02,4.833974e-02,3.299049e-02,3.376639e-02,3.343339e-02,3.964014e-01,4.570736e-01,4.871340e-01
40,3.698163e-02,9.047289e-02,4.839231e-02,3.310663e-02,3.371539e-02,3.346481e-02,3.938823e-01,4.532886e-01,4.798608e-01
41,3.725813e-02,9.094429e-02,4.864264e-02,3.336194e-02,3.379389e-02,3.363250e-02,3.943727e-01,4.438964e-01,4.763335e-01
42,3.724329e-02,9.110144e-02,4.865021e-02,3.337089e-02,3.378784e-02,3.364230e-02,3.958716e-01,4.447375e-01,4.791567e-01
43,3.710487e-02,9.122583e-02,4.861394e-02,3.325060e-02,3.384940e-02,3.361735e-02,3.960309e-01,4.527487e-01,4.807513e-01
44,3.681749e-02,9.068564e-02,4.830511e-02,3.299687e-02,3.367126e-02,3.340700e-02,3.921520e-01,4.574121e-01,4.824792e-01
45,3.660909e-02,9.051501e-02,4.814060e-02,3.280740e-02,3.364278e-02,3.329885e-02,3.894753e-01,4.612219e-01,4.866943e-01
46,3.663112e-02,9.027173e-02,4.810948e-02,3.282401e-02,3.360256e-02,3.327998e-02,3.916136e-01,4.622104e-01,4.881556e-01
47,3.669683e-02,8.973193e-02,4.804066e-02,3.288626e-02,3.347255e-02,3.324078e-02,3.870155e-01,4.566807e-01,4.821069e-01
48,3.692591e-02,8.934416e-02,4.809184e-02,3.308614e-02,3.336059e-02,3.327904e-02,3.822819e-01,4.537781e-01,4.816556e-01
49,3.726835e-02,8.928633e-02,4.827211e-02,3.339564e-02,3.332242e-02,3.340978e-02,3.848856e-01,4.557798e-01,4.818348e-01
50,3.754952e-02,8.959755e-02,4.847524e-02,3.365226e-02,3.336331e-02,3.355784e-02,3.929996e-01,4.552781e-01,4.848937e-01
51,3.754425e-02,8.975470e-02,4.850640e-02,3.364883e-02,3.340877e-02,3.357884e-02,3.952272e-01,4.565902e-01,4.854463e-01
52,3.745184e-02,9.046096e-02,4.858618e-02,3.356741e-02,3.360520e-02,3.363394e-02,4.001675e-01,4.583454e-01,4.891449e-01
53,3.750378e-02,9.122311e-02,4.879271e-02,3.361412e-02,3.384518e-02,3.377961e-02,3.992424e-01,4.611438e-01,4.921807e-01
54,3.748466e-02,9.120917e-02,4.876986e-02,3.359445e-02,3.383179e-02,3.375943e-02,3.938251e-01,4.586187e-01,4.851019e-01
55,3.751174e-02,9.138421e-02,4.882737e-02,3.361356e-02,3.387261e-02,3.379240e-02,3.875431e-01,4.537177e-01,4.771655e-01
56,3.751164e-02,9.119025e-02,4.876597e-02,3.362489e-02,3.376560e-02,3.374627e-02,3.856212e-01,4.472556e-01,4.714487e-01
57,3.768560e-02,9.067842e-02,4.874165e-02,3.379099e-02,3.355213e-02,3.372886e-02,3.866011e-01,4.504952e-01,4.758479e-01
58,3.774569e-02,9.043233e-02,4.872149e-02,3.386587e-02,3.344606e-02,3.371950e-02,3.868314e-01,4.509535e-01,4.798129e-01
59,3.771826e-02,9.019102e-02,4.868110e-02,3.384929e-02,3.339628e-02,3.369045e-02,3.894580e-01,4.551962e-01,4.840621e-01


==> Figures/8in/rollout/errors/rollout_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
8,3.894801e-02,9.439220e-02,5.064960e-02,3.478933e-02,3.502702e-02,3.497136e-02,3.984032e-01,4.598689e-01,4.878018e-01
9,5.567586e-02,1.323243e-01,7.152355e-02,4.972990e-02,4.880134e-02,4.937093e-02,4.713580e-01,5.015177e-01,5.473340e-01
10,7.177834e-02,1.681875e-01,9.140317e-02,6.408735e-02,6.176768e-02,6.307567e-02,5.552126e-01,5.506750e-01,6.211975e-01
11,8.658026e-02,2.008577e-01,1.097287e-01,7.727012e-02,7.370073e-02,7.569448e-02,6.404099e-01,6.051931e-01,6.956860e-01
12,1.000572e-01,2.317478e-01,1.267542e-01,8.927144e-02,8.502240e-02,8.740619e-02,7.066780e-01,6.674382e-01,7.685413e-01
13,1.118051e-01,2.592071e-01,1.416741e-01,9.974138e-02,9.502669e-02,9.766047e-02,7.608185e-01,7.126806e-01,8.248450e-01
14,1.230171e-01,2.866160e-01,1.561690e-01,1.097344e-01,1.049304e-01,1.076271e-01,8.052621e-01,7.470949e-01,8.701383e-01
15,1.338899e-01,3.145267e-01,1.705639e-01,1.194058e-01,1.149370e-01,1.175059e-01,8.443733e-01,7.802947e-01,9.095838e-01
16,1.443381e-01,3.410116e-01,1.844554e-01,1.286820e-01,1.246456e-01,1.270375e-01,8.770564e-01,8.241895e-01,9.466589e-01
17,1.549504e-01,3.673746e-01,1.984853e-01,1.381152e-01,1.344482e-01,1.366861e-01,9.175057e-01,8.727604e-01,9.944667e-01
18,1.650243e-01,3.928584e-01,2.119182e-01,1.470792e-01,1.438999e-01,1.459231e-01,9.556994e-01,9.132819e-01,1.038815e+00
19,1.744177e-01,4.162171e-01,2.243103e-01,1.554229e-01,1.525278e-01,1.544371e-01,9.918776e-01,9.502195e-01,1.080788e+00
20,1.832169e-01,4.378985e-01,2.358312e-01,1.632554e-01,1.604752e-01,1.623516e-01,1.028216e+00,9.821475e-01,1.113557e+00
21,1.913739e-01,4.590473e-01,2.467523e-01,1.705422e-01,1.681297e-01,1.698491e-01,1.059883e+00,1.015045e+00,1.146294e+00
22,1.991166e-01,4.800149e-01,2.574080e-01,1.774829e-01,1.757591e-01,1.771803e-01,1.086796e+00,1.051096e+00,1.177876e+00
23,2.069277e-01,5.003674e-01,2.679745e-01,1.844834e-01,1.832052e-01,1.844541e-01,1.110225e+00,1.088501e+00,1.212275e+00
24,2.147865e-01,5.203537e-01,2.784926e-01,1.915295e-01,1.905270e-01,1.916984e-01,1.136108e+00,1.121149e+00,1.247280e+00
25,2.222982e-01,5.402191e-01,2.887927e-01,1.982747e-01,1.978363e-01,1.987946e-01,1.168680e+00,1.155113e+00,1.284046e+00
26,2.293200e-01,5.600511e-01,2.988209e-01,2.045977e-01,2.051865e-01,2.057035e-01,1.190966e+00,1.190092e+00,1.313272e+00
27,2.358529e-01,5.793022e-01,3.083596e-01,2.104797e-01,2.123186e-01,2.122682e-01,1.203895e+00,1.226809e+00,1.341928e+00
28,2.416920e-01,5.986331e-01,3.174549e-01,2.157413e-01,2.195082e-01,2.185314e-01,1.218026e+00,1.259405e+00,1.375832e+00
29,2.472467e-01,6.176321e-01,3.263665e-01,2.207498e-01,2.267171e-01,2.246862e-01,1.231960e+00,1.283576e+00,1.402479e+00
30,2.526637e-01,6.357384e-01,3.350286e-01,2.256225e-01,2.337129e-01,2.306839e-01,1.237459e+00,1.308236e+00,1.421957e+00
31,2.581912e-01,6.531805e-01,3.436037e-01,2.305864e-01,2.404990e-01,2.366353e-01,1.243121e+00,1.331458e+00,1.442064e+00
32,2.638626e-01,6.705650e-01,3.522964e-01,2.357008e-01,2.472388e-01,2.426793e-01,1.255713e+00,1.352252e+00,1.459711e+00
33,2.697289e-01,6.884295e-01,3.611978e-01,2.410032e-01,2.541009e-01,2.488807e-01,1.273501e+00,1.371487e+00,1.474189e+00
34,2.753954e-01,7.066367e-01,3.700422e-01,2.461333e-01,2.610678e-01,2.550480e-01,1.286101e+00,1.395259e+00,1.493817e+00
35,2.802828e-01,7.236886e-01,3.779696e-01,2.505586e-01,2.675294e-01,2.605798e-01,1.299567e+00,1.415868e+00,1.515426e+00
36,2.849213e-01,7.405874e-01,3.855084e-01,2.547421e-01,2.737714e-01,2.658253e-01,1.310738e+00,1.428682e+00,1.528978e+00
37,2.891379e-01,7.568092e-01,3.925430e-01,2.585687e-01,2.796771e-01,2.707181e-01,1.311546e+00,1.441828e+00,1.537699e+00
38,2.934815e-01,7.723848e-01,3.994536e-01,2.625298e-01,2.852352e-01,2.755207e-01,1.323606e+00,1.466316e+00,1.554657e+00
39,2.976129e-01,7.878988e-01,4.061700e-01,2.663100e-01,2.906592e-01,2.801816e-01,1.333843e+00,1.489980e+00,1.578051e+00
40,3.013493e-01,8.025198e-01,4.124514e-01,2.697432e-01,2.957531e-01,2.845305e-01,1.339725e+00,1.510160e+00,1.595448e+00
41,3.050528e-01,8.172067e-01,4.187284e-01,2.731284e-01,3.008242e-01,2.888571e-01,1.343778e+00,1.532479e+00,1.614080e+00
42,3.088641e-01,8.322640e-01,4.251018e-01,2.765978e-01,3.059750e-01,2.932394e-01,1.352926e+00,1.552341e+00,1.630197e+00
43,3.128888e-01,8.463979e-01,4.313666e-01,2.802732e-01,3.108044e-01,2.975672e-01,1.363493e+00,1.570809e+00,1.644621e+00
44,3.169236e-01,8.600857e-01,4.375854e-01,2.839741e-01,3.155820e-01,3.018960e-01,1.379026e+00,1.595081e+00,1.662804e+00
45,3.204557e-01,8.724334e-01,4.431960e-01,2.872122e-01,3.199606e-01,3.058165e-01,1.390251e+00,1.616109e+00,1.680175e+00
46,3.239009e-01,8.848185e-01,4.487579e-01,2.903451e-01,3.243636e-01,3.096853e-01,1.401523e+00,1.633450e+00,1.701375e+00
47,3.277435e-01,8.996285e-01,4.551576e-01,2.938099e-01,3.296067e-01,3.141146e-01,1.410334e+00,1.650280e+00,1.717168e+00
48,3.314600e-01,9.143592e-01,4.614332e-01,2.971515e-01,3.348264e-01,3.184585e-01,1.420524e+00,1.666330e+00,1.730060e+00
49,3.352751e-01,9.272866e-01,4.672367e-01,3.006168e-01,3.393608e-01,3.225140e-01,1.431833e+00,1.677296e+00,1.738179e+00
50,3.386052e-01,9.389558e-01,4.724434e-01,3.036779e-01,3.435466e-01,3.261943e-01,1.440414e+00,1.688434e+00,1.752280e+00
51,3.415721e-01,9.495449e-01,4.771559e-01,3.064540e-01,3.473729e-01,3.295545e-01,1.443367e+00,1.702327e+00,1.767394e+00
52,3.447363e-01,9.595639e-01,4.818265e-01,3.094099e-01,3.509998e-01,3.328931e-01,1.446993e+00,1.715333e+00,1.781015e+00
53,3.479473e-01,9.698041e-01,4.865661e-01,3.123979e-01,3.546761e-01,3.362697e-01,1.453949e+00,1.726089e+00,1.793945e+00
54,3.510710e-01,9.804112e-01,4.913410e-01,3.153018e-01,3.584699e-01,3.396672e-01,1.455517e+00,1.737170e+00,1.804263e+00
55,3.543004e-01,9.910681e-01,4.961060e-01,3.182841e-01,3.621627e-01,3.430423e-01,1.460372e+00,1.750567e+00,1.816232e+00
56,3.572398e-01,1.002601e+00,5.008587e-01,3.210075e-01,3.660345e-01,3.463901e-01,1.460366e+00,1.764453e+00,1.825942e+00
57,3.600957e-01,1.014657e+00,5.057213e-01,3.236738e-01,3.700662e-01,3.498175e-01,1.463130e+00,1.776398e+00,1.835671e+00
58,3.631831e-01,1.027924e+00,5.111014e-01,3.265399e-01,3.745373e-01,3.535783e-01,1.467476e+00,1.788645e+00,1.844836e+00
59,3.663370e-01,1.041322e+00,5.166295e-01,3.294570e-01,3.791281e-01,3.574317e-01,1.474851e+00,1.794798e+00,1.850541e+00


==> Figures/8in/single_step/errors/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
8,3.894801e-02,9.439220e-02,5.064960e-02,3.478933e-02,3.502702e-02,3.497136e-02,3.984032e-01,4.598689e-01,4.878018e-01
9,3.910464e-02,9.479879e-02,5.082365e-02,3.495139e-02,3.514791e-02,3.510901e-02,3.955801e-01,4.554930e-01,4.847586e-01
10,3.926748e-02,9.508363e-02,5.094245e-02,3.512775e-02,3.517584e-02,3.520686e-02,3.954078e-01,4.481266e-01,4.808502e-01
11,3.937367e-02,9.485599e-02,5.092887e-02,3.523929e-02,3.507311e-02,3.520713e-02,3.936960e-01,4.438688e-01,4.756866e-01
12,3.946228e-02,9.473361e-02,5.095527e-02,3.532453e-02,3.502509e-02,3.522563e-02,3.969069e-01,4.433626e-01,4.765598e-01
13,3.956890e-02,9.464438e-02,5.103909e-02,3.541808e-02,3.503378e-02,3.528309e-02,4.017355e-01,4.462962e-01,4.805137e-01
14,3.946538e-02,9.420510e-02,5.088295e-02,3.532469e-02,3.489517e-02,3.517295e-02,3.971259e-01,4.493181e-01,4.822803e-01
15,3.942945e-02,9.444068e-02,5.092519e-02,3.528956e-02,3.497185e-02,3.519798e-02,3.935454e-01,4.518027e-01,4.838951e-01
16,3.957796e-02,9.466102e-02,5.104529e-02,3.540718e-02,3.499563e-02,3.526777e-02,3.954748e-01,4.519807e-01,4.846593e-01
17,3.991857e-02,9.482661e-02,5.129762e-02,3.569820e-02,3.505445e-02,3.543819e-02,3.981468e-01,4.554878e-01,4.854927e-01
18,4.005223e-02,9.526531e-02,5.147966e-02,3.580483e-02,3.519757e-02,3.556573e-02,3.997551e-01,4.561107e-01,4.842294e-01
19,4.014865e-02,9.549672e-02,5.159705e-02,3.588484e-02,3.527610e-02,3.564839e-02,4.036335e-01,4.588014e-01,4.866172e-01
20,4.031590e-02,9.548689e-02,5.172898e-02,3.603617e-02,3.530856e-02,3.574137e-02,4.120310e-01,4.635178e-01,4.956234e-01
21,4.004303e-02,9.561259e-02,5.156370e-02,3.580936e-02,3.531345e-02,3.562890e-02,4.106551e-01,4.645793e-01,4.942694e-01
22,3.977194e-02,9.638697e-02,5.157361e-02,3.558350e-02,3.555852e-02,3.563761e-02,4.102438e-01,4.632147e-01,4.924949e-01
23,3.974922e-02,9.662216e-02,5.161147e-02,3.556916e-02,3.563695e-02,3.566264e-02,3.992554e-01,4.657463e-01,4.874096e-01
24,3.946368e-02,9.640712e-02,5.140778e-02,3.532917e-02,3.561091e-02,3.552962e-02,3.976831e-01,4.620114e-01,4.852735e-01
25,3.940523e-02,9.660581e-02,5.146464e-02,3.528464e-02,3.573529e-02,3.556953e-02,3.951608e-01,4.643288e-01,4.906538e-01
26,3.930829e-02,9.679078e-02,5.149455e-02,3.520863e-02,3.584705e-02,3.558787e-02,3.964581e-01,4.646853e-01,4.905867e-01
27,3.929041e-02,9.726940e-02,5.162695e-02,3.520399e-02,3.602975e-02,3.568157e-02,4.027708e-01,4.584579e-01,4.903648e-01
28,3.930992e-02,9.747996e-02,5.167905e-02,3.522848e-02,3.608974e-02,3.572082e-02,3.984024e-01,4.560429e-01,4.849197e-01
29,3.918156e-02,9.744469e-02,5.158058e-02,3.511107e-02,3.607695e-02,3.565323e-02,3.973137e-01,4.617940e-01,4.872813e-01
30,3.902928e-02,9.666655e-02,5.123900e-02,3.497948e-02,3.577029e-02,3.542907e-02,3.983881e-01,4.574869e-01,4.840434e-01
31,3.891171e-02,9.590497e-02,5.094625e-02,3.487096e-02,3.548918e-02,3.523402e-02,3.986289e-01,4.574731e-01,4.827434e-01
32,3.862871e-02,9.497989e-02,5.052981e-02,3.461480e-02,3.518546e-02,3.495113e-02,4.003229e-01,4.554400e-01,4.818184e-01
33,3.873926e-02,9.476698e-02,5.056055e-02,3.470254e-02,3.514563e-02,3.497554e-02,4.005578e-01,4.559714e-01,4.833204e-01
34,3.888381e-02,9.492349e-02,5.071280e-02,3.482259e-02,3.522119e-02,3.507854e-02,4.025806e-01,4.579969e-01,4.841110e-01
35,3.905820e-02,9.498944e-02,5.083124e-02,3.496906e-02,3.522693e-02,3.515729e-02,4.050911e-01,4.590054e-01,4.858145e-01
36,3.899455e-02,9.455819e-02,5.072242e-02,3.492015e-02,3.512939e-02,3.508839e-02,4.079952e-01,4.594340e-01,4.890278e-01
37,3.874630e-02,9.405217e-02,5.048830e-02,3.470961e-02,3.502121e-02,3.492901e-02,4.095406e-01,4.578599e-01,4.918552e-01
38,3.860594e-02,9.380039e-02,5.035285e-02,3.458219e-02,3.496632e-02,3.483235e-02,4.093280e-01,4.594084e-01,4.914632e-01
39,3.848431e-02,9.362595e-02,5.024969e-02,3.447817e-02,3.491296e-02,3.475982e-02,4.050076e-01,4.561903e-01,4.877543e-01
40,3.870283e-02,9.420648e-02,5.051916e-02,3.468265e-02,3.510458e-02,3.495004e-02,4.041004e-01,4.494322e-01,4.857701e-01
41,3.871581e-02,9.448998e-02,5.057620e-02,3.469576e-02,3.516855e-02,3.498946e-02,4.022304e-01,4.451701e-01,4.793082e-01
42,3.873868e-02,9.451288e-02,5.056367e-02,3.471647e-02,3.512259e-02,3.497870e-02,4.026090e-01,4.455519e-01,4.790605e-01
43,3.859447e-02,9.448008e-02,5.041765e-02,3.459279e-02,3.503678e-02,3.487661e-02,4.053489e-01,4.490724e-01,4.858938e-01
44,3.850288e-02,9.396386e-02,5.018770e-02,3.451218e-02,3.477979e-02,3.471142e-02,4.010291e-01,4.522694e-01,4.874533e-01
45,3.868696e-02,9.429425e-02,5.033088e-02,3.467815e-02,3.482207e-02,3.481364e-02,3.989451e-01,4.579476e-01,4.929741e-01
46,3.864611e-02,9.435632e-02,5.028749e-02,3.463686e-02,3.483063e-02,3.478777e-02,4.018430e-01,4.596304e-01,4.927016e-01
47,3.862032e-02,9.436300e-02,5.024767e-02,3.461544e-02,3.480371e-02,3.476336e-02,3.955657e-01,4.584727e-01,4.892647e-01
48,3.877979e-02,9.424146e-02,5.034049e-02,3.476004e-02,3.479943e-02,3.483427e-02,3.971027e-01,4.587103e-01,4.868120e-01
49,3.910193e-02,9.387603e-02,5.050555e-02,3.504917e-02,3.472542e-02,3.494793e-02,3.991366e-01,4.562372e-01,4.833140e-01
50,3.923232e-02,9.389027e-02,5.063903e-02,3.517039e-02,3.480033e-02,3.504677e-02,4.015083e-01,4.511827e-01,4.821768e-01
51,3.924712e-02,9.323253e-02,5.045994e-02,3.517876e-02,3.454721e-02,3.492521e-02,4.009089e-01,4.480534e-01,4.790044e-01
52,3.936784e-02,9.333075e-02,5.053167e-02,3.530044e-02,3.453955e-02,3.498246e-02,4.049132e-01,4.468793e-01,4.817875e-01
53,3.929206e-02,9.373717e-02,5.055635e-02,3.522795e-02,3.464691e-02,3.499637e-02,4.028679e-01,4.496728e-01,4.822097e-01
54,3.929199e-02,9.391906e-02,5.061059e-02,3.521757e-02,3.472218e-02,3.502696e-02,3.977310e-01,4.477792e-01,4.800829e-01
55,3.902531e-02,9.441804e-02,5.053623e-02,3.497765e-02,3.486414e-02,3.497265e-02,3.997054e-01,4.464187e-01,4.803239e-01
56,3.891640e-02,9.471758e-02,5.054677e-02,3.488269e-02,3.497029e-02,3.497745e-02,4.012267e-01,4.488938e-01,4.803346e-01
57,3.898274e-02,9.534562e-02,5.072453e-02,3.495203e-02,3.514677e-02,3.509875e-02,3.941101e-01,4.491350e-01,4.797941e-01
58,3.909607e-02,9.571587e-02,5.085065e-02,3.507182e-02,3.519517e-02,3.518300e-02,3.942968e-01,4.491285e-01,4.774275e-01
59,3.909352e-02,9.605805e-02,5.088039e-02,3.508764e-02,3.522272e-02,3.520599e-02,3.979093e-01,4.537129e-01,4.806300e-01


==> Figures/Strouhal/16in_rollout_phase_lag.csv <==
sample_id,phase_lag_x_2.5,phase_lag_x_3.5,phase_lag_x_4.5,phase_lag_x_5.5
0,-1.198091e+00,-1.268517e+00,-1.126228e+00,-8.554530e-01
1,2.337473e-01,-2.263130e-01,-2.292393e-01,-2.354887e-01
2,2.208424e+00,-2.134994e+00,-4.774665e-01,-2.399469e-01
3,-2.019445e+00,-1.989685e+00,5.246692e-01,-2.129004e+00
4,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
5,8.941034e-01,8.875347e-01,8.800106e-01,9.101228e-01
6,1.974938e-01,2.064785e-01,4.048456e-01,1.618207e-01
7,0.000000e+00,0.000000e+00,-2.380277e-01,-2.334408e-01
8,0.000000e+00,0.000000e+00,-2.076687e-01,-2.092542e-01
9,1.064868e-01,0.000000e+00,4.659848e-01,1.822268e-01
10,1.170286e+00,8.787030e-01,1.298416e+00,1.622059e+00
11,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
12,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
13,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
14,6.332400e-01,6.314042e-01,6.245420e-01,3.160407e-01
15,1.077316e+00,1.077331e+00,7.169406e-01,7.165889e-01
16,1.726186e-02,2.813456e-01,2.866104e-01,5.667437e-01
17,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
18,0.000000e+00,-3.075034e-01,-3.080344e-01,0.000000e+00
19,-3.236694e-01,-3.229092e-01,-3.232406e-01,0.000000e+00
20,-8.135270e-01,-5.912708e-01,-4.242316e-01,-3.946096e-01
21,-5.221246e-01,-4.499123e-01,-5.759293e-01,-1.705722e-01
22,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
23,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
24,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
25,-6.192431e-01,-6.538953e-01,-2.143462e-01,0.000000e+00
26,3.118276e-01,3.122108e-01,3.084729e-01,3.096915e-01
27,-1.779612e-01,-1.860976e-01,0.000000e+00,0.000000e+00
28,-9.714607e-01,-1.235121e+00,-1.187036e+00,-4.616970e-01
29,0.000000e+00,0.000000e+00,2.864635e-01,0.000000e+00
30,-2.673814e-01,0.000000e+00,0.000000e+00,0.000000e+00
31,7.248521e-01,3.634869e-01,3.626010e-01,3.629693e-01
32,-4.124315e-01,-2.081485e-01,1.980332e-01,0.000000e+00
33,6.784704e-01,0.000000e+00,0.000000e+00,0.000000e+00
34,5.950501e-01,2.984116e-01,2.970910e-01,3.005460e-01
35,1.368408e+00,1.404854e+00,8.437786e-01,1.318562e+00
36,7.765964e-01,7.257350e-01,8.683313e-01,1.428346e+00
37,8.335137e-01,5.526815e-01,5.427467e-01,2.769586e-01
38,2.583576e-01,2.689440e-01,0.000000e+00,2.559893e-01
39,5.594372e-01,2.820457e-01,2.762625e-01,2.778642e-01
40,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
41,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
42,-5.890014e-01,-5.432157e-01,-2.138250e-01,-1.807411e-01
43,6.650605e-01,0.000000e+00,0.000000e+00,0.000000e+00
44,7.838850e-01,5.068968e-01,2.295776e-01,0.000000e+00
45,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
46,0.000000e+00,-2.462554e-01,-2.299054e-01,-2.395273e-01
47,-1.809234e-01,-1.947475e-01,-6.605953e-01,-5.364749e-01
48,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
49,9.711877e-01,6.469934e-01,3.239319e-01,3.245440e-01
50,2.120997e-01,0.000000e+00,0.000000e+00,1.303443e-01
51,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
52,2.225000e+00,4.727388e-01,2.089556e-01,2.082593e-01
53,0.000000e+00,0.000000e+00,0.000000e+00,-2.762839e-01
54,6.642959e-01,3.323119e-01,3.322758e-01,3.334732e-01
55,-4.196809e-01,-7.100878e-01,-3.641676e-01,-3.318335e-01
56,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
57,-5.793218e-01,-4.042321e-01,-3.864313e-01,-1.875884e-01
58,-4.897452e-01,-8.146682e-02,2.616839e+00,1.387196e+00
59,-1.851834e-01,-3.526574e-01,-1.082859e+00,0.000000e+00
60,0.000000e+00,-5.664378e-01,-5.880849e-01,0.000000e+00
61,1.148483e+00,1.232643e+00,1.203844e+00,3.034051e-01
62,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
63,7.118019e-01,4.647260e-01,2.360109e-01,2.251519e-01
64,3.677349e-01,0.000000e+00,0.000000e+00,0.000000e+00
65,-4.879210e-01,-2.393648e-01,-2.298784e-01,0.000000e+00
66,-2.346571e-01,-2.242100e-01,-4.292230e-01,-4.599495e-01
67,6.123526e-01,6.122925e-01,3.068821e-01,3.058773e-01
68,-6.475406e-01,-4.161872e-01,-2.004555e-01,-2.162105e-01
69,6.105480e-01,3.053065e-01,3.050125e-01,0.000000e+00
70,-2.461961e-01,-2.374391e-01,-2.320498e-01,-2.177421e-01
71,2.968365e-01,2.948127e-01,2.965745e-01,0.000000e+00
72,2.848227e-01,0.000000e+00,0.000000e+00,0.000000e+00
73,-1.873789e-01,-3.546184e-01,-1.745742e-01,-1.620406e-01
74,1.710771e+00,2.981182e+00,-2.229577e+00,-2.263725e-01
75,-7.881596e-01,-4.869978e-01,-6.283533e-01,-6.535301e-01
76,2.399180e-01,2.535031e-01,0.000000e+00,2.364489e-01
77,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
78,-1.993228e-01,-1.888191e-01,-1.831658e-01,0.000000e+00
79,0.000000e+00,3.537200e-01,4.711958e-01,8.490861e-01
80,0.000000e+00,-2.350608e-01,-2.214162e-01,-2.438140e-01
81,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
82,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
83,-2.127009e-01,-4.291748e-01,-3.910081e-01,-2.111419e-01
84,-4.225907e-01,0.000000e+00,0.000000e+00,0.000000e+00
85,-9.573406e-01,-2.752047e+00,0.000000e+00,0.000000e+00
86,-4.865736e-01,-4.615819e-01,-2.831340e-01,-1.671418e-01
87,6.408817e-01,3.187604e-01,0.000000e+00,0.000000e+00
88,-3.822993e-01,-2.017522e-01,-1.811685e-01,0.000000e+00
89,3.603581e-01,0.000000e+00,0.000000e+00,1.982345e-01
90,-1.832708e-01,0.000000e+00,0.000000e+00,0.000000e+00
91,1.221152e+00,4.835888e-01,4.693703e-01,2.607447e-01
92,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
93,0.000000e+00,0.000000e+00,-3.056164e-01,0.000000e+00
94,6.413489e-01,3.203347e-01,3.214204e-01,3.207914e-01
95,0.000000e+00,-3.488681e-01,-1.454139e-01,0.000000e+00
96,-1.980370e-01,0.000000e+00,0.000000e+00,0.000000e+00
97,-5.217676e-01,3.047518e-01,2.759517e-01,0.000000e+00
98,2.694770e-01,0.000000e+00,0.000000e+00,0.000000e+00
99,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
100,-2.468772e-01,-2.478070e-01,-2.431766e-01,-2.540110e-01
101,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
102,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
103,5.848668e-01,2.924730e-01,2.924465e-01,2.890944e-01
104,3.089231e-01,0.000000e+00,0.000000e+00,0.000000e+00
105,9.658193e-01,2.177843e-01,0.000000e+00,1.858722e-01
106,-7.267619e-01,-1.897459e-01,-2.015066e-01,-1.807062e-01
107,-5.012983e-01,0.000000e+00,0.000000e+00,2.570511e-01
108,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
109,0.000000e+00,2.376626e-01,2.211946e-01,1.441406e+00
110,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
111,1.845892e-01,0.000000e+00,0.000000e+00,2.003283e-01
112,2.701141e-01,0.000000e+00,0.000000e+00,2.715310e-01
113,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
114,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
115,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
116,5.660080e-01,2.804033e-01,2.869014e-01,2.841674e-01
117,-3.967387e-01,-1.976638e-01,-2.120879e-01,-1.936597e-01
118,1.103169e+00,7.343966e-01,7.354230e-01,7.376682e-01
119,1.342282e-01,1.115624e-01,3.884403e-01,4.348096e-01
120,5.047507e-03,-2.162674e+00,1.466429e-02,-2.102312e-01
121,2.782414e-01,2.760735e-01,2.734408e-01,2.722471e-01
122,3.027495e-01,3.024564e-01,3.039267e-01,3.040105e-01
123,1.928049e-01,0.000000e+00,0.000000e+00,2.367942e-01
124,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
125,-2.480649e-01,-4.927953e-01,-5.037514e-01,-2.470620e-01
126,-4.684151e-01,-2.516009e-01,0.000000e+00,0.000000e+00
127,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
128,2.666230e+00,1.335334e+00,5.878830e-01,7.334382e-01
129,5.118164e-01,4.754262e-01,7.088025e-01,6.500867e-01
130,2.684524e-01,2.701483e-01,0.000000e+00,2.850424e-01
131,-2.095562e-01,-2.214937e-01,-2.047186e-01,-2.193044e-01
132,2.919857e-01,2.949046e-01,0.000000e+00,0.000000e+00
133,-4.750763e-01,-6.197303e-01,-3.779999e-01,-9.240347e-02
134,0.000000e+00,0.000000e+00,1.652817e-01,0.000000e+00
135,2.657972e-01,0.000000e+00,0.000000e+00,0.000000e+00
136,2.967431e-01,0.000000e+00,0.000000e+00,0.000000e+00
137,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
138,2.551218e-01,2.293452e-01,2.229630e-01,0.000000e+00
139,0.000000e+00,3.113110e-01,0.000000e+00,0.000000e+00
140,-3.518718e-01,-3.003881e-01,-1.776471e-01,1.908436e-01
141,3.456154e-01,-3.119872e-01,-1.563060e-01,0.000000e+00
142,2.786953e-01,0.000000e+00,0.000000e+00,0.000000e+00
143,-2.213999e-01,0.000000e+00,0.000000e+00,-4.944635e-01
144,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
145,1.881516e+00,1.201485e+00,1.085359e+00,1.112639e+00
146,2.707717e-01,0.000000e+00,0.000000e+00,0.000000e+00
147,2.842358e-01,2.845516e-01,0.000000e+00,0.000000e+00
148,-2.365835e-01,0.000000e+00,-2.458341e-01,0.000000e+00
149,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
150,3.021407e-01,0.000000e+00,0.000000e+00,0.000000e+00
151,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
152,1.887805e+00,1.581469e+00,2.082398e-02,9.257805e-01
153,-3.162102e-01,-3.163163e-01,-3.174653e-01,-3.141250e-01
154,0.000000e+00,1.478258e-01,2.266825e-01,3.696723e-01
155,-2.532407e-01,-2.548105e-01,-2.512872e-01,-2.475451e-01
156,5.589784e-01,2.795708e-01,0.000000e+00,0.000000e+00
157,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
158,0.000000e+00,0.000000e+00,-2.707708e-01,-2.783755e-01
159,-3.417532e-01,-2.476523e-01,0.000000e+00,0.000000e+00
160,-2.132530e-01,-2.056751e-01,-2.004395e-01,0.000000e+00
161,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
162,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
163,1.984399e+00,8.604136e-01,1.602928e+00,0.000000e+00
164,0.000000e+00,-2.358385e-01,-4.828685e-01,-2.485596e-01
165,-2.365102e-01,0.000000e+00,-2.603230e-01,0.000000e+00
166,2.626052e-01,0.000000e+00,0.000000e+00,0.000000e+00
167,4.264399e-01,4.670729e-01,3.041129e-01,0.000000e+00
168,0.000000e+00,-3.088566e-01,-3.104736e-01,-3.064202e-01
169,2.873232e-01,2.892041e-01,2.846936e-01,2.905732e-01
170,3.111767e-01,3.131531e-01,3.119867e-01,3.072903e-01
171,-5.178916e-01,-4.613336e-01,-4.838323e-01,-2.398005e-01
172,0.000000e+00,-2.762887e-01,0.000000e+00,0.000000e+00
173,3.089222e-01,0.000000e+00,0.000000e+00,0.000000e+00
174,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
175,-2.616965e-01,0.000000e+00,0.000000e+00,5.144114e-01
176,3.872881e-01,3.874544e-01,0.000000e+00,0.000000e+00
177,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
178,0.000000e+00,-2.649076e-01,0.000000e+00,0.000000e+00
179,1.268024e+00,6.355700e-01,6.328393e-01,6.343680e-01
180,-2.278339e-01,-2.340218e-01,-2.332991e-01,-2.173551e-01
181,-8.095591e-01,-8.342911e-01,-7.145966e-01,-6.833900e-01
182,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
183,-2.030117e-01,-1.860543e-01,-1.199379e-01,0.000000e+00
184,2.664764e-01,0.000000e+00,0.000000e+00,0.000000e+00
185,0.000000e+00,0.000000e+00,2.347842e-01,5.414471e-01
186,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
187,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
188,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
189,1.133805e+00,7.563338e-01,7.535949e-01,7.571745e-01
190,-2.502065e-01,0.000000e+00,0.000000e+00,0.000000e+00
191,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
192,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
193,9.061291e-01,6.047315e-01,6.018456e-01,3.023972e-01
194,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
195,5.063408e-01,2.543993e-01,5.031631e-01,5.467677e-01
196,1.839322e-01,1.816602e-01,0.000000e+00,1.424435e-01
197,-2.131660e-01,-2.253860e-01,-2.087040e-01,-3.954729e-01
198,5.396139e-01,5.353132e-01,2.620454e-01,2.688769e-01
199,1.775772e+00,3.392261e-01,0.000000e+00,-3.244339e-01
200,4.962823e-01,4.859537e-01,2.469937e-01,2.518735e-01
201,-2.043088e-01,-2.236371e-01,-2.011549e-01,-2.008204e-01
202,-6.230761e-01,-5.164120e-01,-5.095368e-01,-3.503361e-01
203,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
204,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
205,-1.565014e+00,0.000000e+00,2.416501e-01,0.000000e+00
206,9.271789e-01,6.176588e-01,3.092456e-01,3.090222e-01
207,1.048753e+00,6.865282e-01,1.046727e+00,1.043854e+00
208,-1.119264e+00,-1.702938e-01,-3.159905e-01,-4.552300e-01
209,4.842697e-01,1.018117e+00,1.171799e+00,1.297884e+00
210,3.066046e-01,0.000000e+00,0.000000e+00,0.000000e+00
211,0.000000e+00,0.000000e+00,-4.977708e-01,-4.113557e-01
212,2.495089e-01,0.000000e+00,0.000000e+00,0.000000e+00
213,4.265184e-01,2.159317e-01,4.373841e-01,6.755757e-01
214,2.772290e-01,0.000000e+00,0.000000e+00,0.000000e+00
215,8.693541e-01,5.536110e-01,5.533474e-01,7.489103e-01
216,-2.556563e-01,-2.646954e-01,-2.580865e-01,-2.847356e-01
217,4.218249e-01,4.009988e-01,3.745639e-01,2.034456e-01
218,0.000000e+00,0.000000e+00,4.351102e-01,2.432744e-01
219,3.272059e-01,0.000000e+00,0.000000e+00,0.000000e+00
220,-1.567820e-01,-1.431096e-01,0.000000e+00,1.754251e-01
221,1.616763e-01,3.691759e-01,4.108877e-01,1.961919e-01
222,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
223,0.000000e+00,0.000000e+00,0.000000e+00,-2.417325e-01
224,5.657193e-01,2.831149e-01,2.803491e-01,2.790048e-01
225,2.712730e-01,0.000000e+00,0.000000e+00,0.000000e+00
226,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
227,1.584687e+00,-1.839350e-02,-2.140894e+00,2.610283e+00
228,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
229,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
230,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
231,3.305033e-01,3.310228e-01,3.316633e-01,3.296150e-01
232,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
233,-2.188903e-01,-2.295967e-01,-2.096194e-01,-1.983483e-01
234,-7.209069e-01,-4.858223e-01,-4.807323e-01,-4.610779e-01
235,0.000000e+00,0.000000e+00,-2.556280e-01,0.000000e+00
236,0.000000e+00,0.000000e+00,-2.332196e-01,-2.252140e-01
237,1.416209e+00,1.060844e+00,7.076680e-01,7.114128e-01
238,4.908199e-01,2.508217e-01,2.554997e-01,0.000000e+00
239,2.601340e-01,0.000000e+00,0.000000e+00,0.000000e+00
240,1.092347e+00,4.474676e-01,2.107000e-01,0.000000e+00
241,1.640101e+00,1.335086e+00,2.613651e-01,4.900688e-01
242,1.934596e-01,3.541989e-01,2.086448e-01,2.215804e-01
243,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
244,2.824059e-01,0.000000e+00,2.867114e-01,2.816225e-01
245,2.861248e-01,2.866151e-01,2.856990e-01,0.000000e+00
246,1.808313e+00,0.000000e+00,0.000000e+00,1.839058e-02
247,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
248,-2.476226e+00,-2.061955e-01,0.000000e+00,-6.039729e-01
249,1.120457e+00,-2.935538e+00,2.315366e+00,3.100543e+00
250,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
251,2.596420e+00,-3.209654e-01,-4.936340e-01,-6.325898e-01
252,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
253,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
254,0.000000e+00,0.000000e+00,-2.188858e-01,-2.239994e-01
255,3.256552e-01,0.000000e+00,0.000000e+00,0.000000e+00
256,2.689184e-01,0.000000e+00,0.000000e+00,0.000000e+00
257,-2.158322e-01,0.000000e+00,0.000000e+00,0.000000e+00
258,1.895918e+00,1.578573e+00,1.588891e+00,6.085536e-01
259,-1.425947e-01,0.000000e+00,3.884149e-01,1.450714e+00
260,5.000305e-01,5.225224e-01,2.736482e-01,2.484870e-01
261,-5.391446e-01,-7.551548e-01,-9.011119e-01,-6.780766e-01


==> Figures/Strouhal/16in_rollout_strouhal.csv <==
sample_id,Reynolds,St_gt_x_2.5,St_pred_x_2.5,St_gt_x_3.5,St_pred_x_3.5,St_gt_x_4.5,St_pred_x_4.5,St_gt_x_5.5,St_pred_x_5.5
0,4.820000e+02,1.059345e-01,1.629151e-01,1.442076e-01,1.291652e-01,1.493706e-01,1.612845e-01,1.361496e-01,1.465600e-01
1,9.780000e+02,1.860102e-01,2.012130e-01,1.800941e-01,2.041036e-01,1.824229e-01,2.003539e-01,1.873959e-01,2.061635e-01
2,7.720000e+02,9.007199e-02,2.081797e-01,1.833903e-01,2.083491e-01,1.899779e-01,2.282608e-01,1.909437e-01,2.306943e-01
3,7.410000e+02,1.236172e-01,2.242576e-01,1.130958e-01,1.741603e-01,1.439719e-02,1.582176e-01,1.139928e-01,1.249979e-01
4,1.560000e+02,2.033783e-01,2.091762e-01,2.055944e-01,2.079175e-01,2.067687e-01,2.092125e-01,2.013116e-01,2.040570e-01
5,8.390000e+02,2.371683e-01,2.158978e-01,2.354259e-01,2.089944e-01,2.334301e-01,1.972843e-01,2.414176e-01,2.064408e-01
6,5.770000e+02,1.571606e-01,1.089912e-01,1.643103e-01,1.552554e-01,1.610829e-01,1.441577e-01,1.287728e-01,9.418946e-02
7,5.730000e+02,1.923716e-01,1.484426e-01,1.988194e-01,1.843720e-01,1.894164e-01,2.077538e-01,1.857663e-01,2.174863e-01
8,3.020000e+02,1.611404e-01,1.566644e-01,1.573281e-01,1.602497e-01,1.652575e-01,1.644246e-01,1.665192e-01,1.745949e-01
9,6.870000e+02,4.236973e-02,1.514995e-01,3.563914e-02,1.358362e-01,1.236063e-01,1.679868e-01,1.450115e-01,1.500561e-01
10,9.140000e+02,2.328210e-01,2.015687e-01,2.330832e-01,2.066200e-01,2.583116e-01,2.052288e-01,2.516318e-01,2.050876e-01
11,4.720000e+02,2.115449e-01,2.054726e-01,2.121462e-01,2.081762e-01,2.074586e-01,2.108817e-01,2.090403e-01,2.150252e-01
12,4.420000e+02,1.967574e-01,1.875628e-01,1.983103e-01,1.885418e-01,1.978276e-01,1.867084e-01,1.942768e-01,1.950920e-01
13,8.590000e+02,2.532150e-01,2.528328e-01,2.527898e-01,2.547328e-01,2.525541e-01,2.553431e-01,2.556636e-01,2.573063e-01
14,8.510000e+02,2.519582e-01,2.028914e-01,2.512278e-01,2.167722e-01,2.484974e-01,2.138251e-01,2.514972e-01,2.362926e-01
15,8.070000e+02,2.857671e-01,2.293567e-01,2.857710e-01,2.339539e-01,2.852616e-01,2.479030e-01,2.851217e-01,2.416140e-01
16,4.570000e+02,2.266483e-01,1.275287e-01,2.238877e-01,1.616721e-01,2.280773e-01,1.708637e-01,2.255002e-01,2.113470e-01
17,6.560000e+02,2.013822e-01,2.282487e-01,2.013306e-01,2.169674e-01,2.099773e-01,2.146886e-01,1.895686e-01,1.848255e-01
18,4.460000e+02,2.447998e-01,2.505212e-01,2.447034e-01,2.575054e-01,2.451260e-01,2.538998e-01,2.447304e-01,2.524443e-01
19,7.000000e+02,2.575679e-01,2.404095e-01,2.569630e-01,2.475963e-01,2.572267e-01,2.516344e-01,2.559503e-01,2.567019e-01
20,1.130000e+02,1.618461e-01,1.961985e-01,1.568395e-01,1.973794e-01,1.687964e-01,2.025676e-01,1.570102e-01,1.885500e-01
21,7.060000e+02,1.384978e-01,1.616483e-01,1.193430e-01,1.554418e-01,1.527700e-01,1.669402e-01,1.357370e-01,1.652778e-01
22,1.350000e+02,1.842826e-01,1.882142e-01,1.885572e-01,1.842433e-01,1.939773e-01,1.925339e-01,1.848585e-01,1.840361e-01
23,7.410000e+02,2.637868e-01,2.728032e-01,2.644492e-01,2.753615e-01,2.640573e-01,2.688403e-01,2.635263e-01,2.689227e-01
24,2.660000e+02,1.950208e-01,2.012260e-01,1.981525e-01,1.889826e-01,2.054444e-01,2.001146e-01,1.998730e-01,1.939876e-01
25,7.920000e+02,1.642593e-01,1.865620e-01,1.734511e-01,1.972135e-01,1.705713e-01,1.970368e-01,1.715818e-01,2.183477e-01
26,6.370000e+02,2.481446e-01,2.389020e-01,2.484494e-01,2.398199e-01,2.454750e-01,2.342000e-01,2.464447e-01,2.384114e-01
27,1.510000e+02,1.416170e-01,1.532990e-01,1.480918e-01,1.733745e-01,1.546860e-01,1.608083e-01,1.411164e-01,1.548837e-01
28,9.670000e+02,1.288440e-01,1.872781e-01,1.638130e-01,1.951365e-01,1.349447e-01,1.769723e-01,7.348136e-02,1.179086e-01
29,7.380000e+02,2.296850e-01,2.087087e-01,2.315560e-01,2.203043e-01,2.279604e-01,2.201404e-01,2.243614e-01,2.285514e-01
30,3.820000e+02,2.127754e-01,2.246720e-01,2.158899e-01,2.038594e-01,2.122695e-01,2.114801e-01,2.082682e-01,2.117493e-01
31,8.560000e+02,2.884095e-01,2.665033e-01,2.892537e-01,2.718999e-01,2.885487e-01,2.718681e-01,2.888418e-01,2.726186e-01
32,5.630000e+02,1.641013e-01,2.000989e-01,1.656393e-01,1.564447e-01,1.575898e-01,1.317441e-01,1.719606e-01,1.472157e-01
33,6.490000e+02,1.799699e-01,1.956682e-01,1.931937e-01,1.907563e-01,1.877112e-01,1.730400e-01,1.912361e-01,1.744529e-01
34,2.390000e+02,2.367629e-01,2.117668e-01,2.374684e-01,2.164692e-01,2.364175e-01,2.120636e-01,2.391669e-01,2.240045e-01
35,9.190000e+02,2.177888e-01,1.633137e-01,2.235894e-01,1.856737e-01,2.238192e-01,1.584560e-01,2.098557e-01,1.303434e-01
36,2.410000e+02,1.544989e-01,1.325861e-01,1.443804e-01,1.233602e-01,1.727490e-01,1.480956e-01,1.623774e-01,1.274741e-01
37,4.660000e+02,2.210964e-01,1.667243e-01,2.199050e-01,1.734494e-01,2.159520e-01,1.830934e-01,2.203966e-01,1.869865e-01
38,9.390000e+02,2.055944e-01,2.175141e-01,2.140188e-01,2.223885e-01,2.175919e-01,2.127236e-01,2.037098e-01,2.011587e-01
39,5.910000e+02,2.225930e-01,1.829397e-01,2.244448e-01,1.958911e-01,2.198427e-01,2.015155e-01,2.211173e-01,2.028695e-01
40,5.110000e+02,1.865220e-01,1.771277e-01,1.965795e-01,1.993901e-01,1.889030e-01,1.907016e-01,1.828523e-01,2.040648e-01
41,2.880000e+02,2.273788e-01,2.145930e-01,2.269466e-01,2.186648e-01,2.301132e-01,2.233265e-01,2.274326e-01,2.233916e-01
42,8.290000e+02,1.562375e-01,1.923446e-01,1.440925e-01,1.833937e-01,1.701565e-01,1.774962e-01,1.438292e-01,1.685879e-01
43,3.530000e+02,1.596701e-01,1.379583e-01,1.681718e-01,1.413162e-01,1.921225e-01,1.550486e-01,1.917104e-01,1.745458e-01
44,6.550000e+02,2.079320e-01,1.874934e-01,2.016878e-01,1.789784e-01,1.826920e-01,1.333753e-01,8.555372e-02,8.605728e-02
45,4.840000e+02,1.856121e-01,2.078833e-01,1.803430e-01,1.895143e-01,1.931662e-01,1.970177e-01,1.971412e-01,2.039359e-01
46,5.300000e+02,1.907728e-01,1.653983e-01,1.959638e-01,1.993243e-01,1.829529e-01,1.956978e-01,1.906098e-01,1.992014e-01
47,9.120000e+02,1.439743e-01,1.469951e-01,1.549751e-01,1.415347e-01,1.752283e-01,1.933980e-01,1.423044e-01,2.293694e-01
48,4.800000e+02,2.276711e-01,2.290623e-01,2.244847e-01,2.219535e-01,2.237737e-01,2.216706e-01,2.249255e-01,2.241814e-01
49,4.070000e+02,2.576155e-01,2.339109e-01,2.574305e-01,2.349613e-01,2.577768e-01,2.359644e-01,2.582639e-01,2.364950e-01
50,5.590000e+02,1.687836e-01,1.357227e-01,1.451283e-01,1.370426e-01,1.496563e-01,1.278578e-01,1.037247e-01,8.387209e-02
51,6.120000e+02,2.416549e-01,2.518340e-01,2.409700e-01,2.513211e-01,2.425684e-01,2.466489e-01,2.404336e-01,2.464345e-01
52,7.070000e+02,1.770599e-01,1.078610e-01,1.712521e-01,9.750857e-02,1.662816e-01,1.507216e-01,1.657275e-01,2.147337e-01
53,3.800000e+02,2.209564e-01,2.416906e-01,2.201756e-01,2.308726e-01,2.227537e-01,2.394223e-01,2.198597e-01,2.694736e-01
54,4.250000e+02,2.643149e-01,2.368439e-01,2.644454e-01,2.419136e-01,2.644167e-01,2.441986e-01,2.653695e-01,2.497261e-01
55,9.920000e+02,1.669857e-01,2.055610e-01,1.412675e-01,1.633112e-01,9.659845e-02,1.667161e-01,1.320324e-01,1.410572e-01
56,1.400000e+02,1.737780e-01,1.562023e-01,1.787336e-01,1.624252e-01,1.855128e-01,1.769375e-01,1.719033e-01,1.657312e-01
57,6.040000e+02,1.536699e-01,1.856722e-01,1.608389e-01,1.750212e-01,1.537561e-01,1.715558e-01,1.492781e-01,1.717222e-01
58,4.800000e+02,3.897268e-01,2.636481e-01,3.896022e-01,2.248108e-01,3.897553e-01,2.117500e-01,3.896104e-01,1.838838e-01
59,9.040000e+02,1.473643e-01,1.352524e-01,1.403179e-01,1.407969e-01,1.723423e-01,1.096862e-01,1.337230e-01,1.395003e-01
60,9.980000e+02,1.383264e-01,1.897446e-01,1.502523e-01,2.040806e-01,1.559944e-01,2.184520e-01,1.889349e-01,2.198317e-01
61,3.770000e+02,1.305620e-01,1.061696e-01,1.401294e-01,7.949397e-02,1.064432e-01,1.098264e-01,1.207211e-01,9.566105e-02
62,3.020000e+02,2.061037e-01,1.966311e-01,2.055563e-01,2.040052e-01,2.103471e-01,2.089805e-01,2.070805e-01,2.056024e-01
63,3.270000e+02,1.888113e-01,1.379032e-01,1.849086e-01,1.392893e-01,1.878115e-01,1.602394e-01,1.791702e-01,1.566771e-01
64,9.730000e+02,1.463171e-01,1.469556e-01,1.581549e-01,1.588963e-01,1.437199e-01,1.650247e-01,1.604651e-01,1.791276e-01
65,1.860000e+02,1.941376e-01,2.034576e-01,1.904805e-01,2.011139e-01,1.829314e-01,1.958064e-01,1.925087e-01,2.023254e-01
66,9.940000e+02,1.867342e-01,1.792644e-01,1.784207e-01,1.819573e-01,1.707824e-01,1.423855e-01,1.830081e-01,1.424174e-01
67,3.380000e+02,2.436474e-01,2.057327e-01,2.436234e-01,2.127353e-01,2.442090e-01,2.152839e-01,2.434094e-01,2.179842e-01
68,1.070000e+02,1.717655e-01,1.992182e-01,1.655956e-01,1.913422e-01,1.595174e-01,1.924189e-01,1.720549e-01,1.897244e-01
69,3.700000e+02,2.429293e-01,2.223864e-01,2.429552e-01,2.277812e-01,2.427213e-01,2.293552e-01,2.428791e-01,2.278433e-01
70,3.530000e+02,1.959166e-01,2.218531e-01,1.889480e-01,2.159879e-01,1.846593e-01,2.015319e-01,1.732737e-01,1.918798e-01
71,3.620000e+02,2.362150e-01,2.206830e-01,2.346045e-01,2.132523e-01,2.360065e-01,2.211614e-01,2.342873e-01,2.203898e-01
72,8.140000e+02,2.266547e-01,2.363499e-01,2.286168e-01,2.277531e-01,2.235267e-01,2.178866e-01,2.321304e-01,2.258370e-01
73,8.470000e+02,1.491114e-01,1.795866e-01,1.410982e-01,1.729772e-01,1.389217e-01,1.551217e-01,1.289478e-01,1.514827e-01
74,7.570000e+02,1.237626e-01,1.165096e-01,1.581566e-01,1.052609e-01,2.016099e-01,1.454265e-02,1.801415e-01,1.461861e-02
75,8.250000e+02,1.254395e-01,1.813404e-01,1.291802e-01,1.655742e-01,1.666759e-01,1.792407e-01,1.300157e-01,1.829643e-01
76,3.360000e+02,1.909207e-01,1.641382e-01,2.017314e-01,1.788037e-01,2.101052e-01,2.006820e-01,1.881601e-01,1.644208e-01
77,1.640000e+02,2.040356e-01,2.021031e-01,2.034530e-01,1.987210e-01,2.090347e-01,2.060497e-01,2.062155e-01,2.035166e-01
78,3.450000e+02,1.586160e-01,1.676371e-01,1.502575e-01,1.594221e-01,1.457587e-01,1.520077e-01,1.719951e-01,1.668031e-01
79,5.120000e+02,9.930185e-02,9.875439e-02,1.407407e-01,1.347180e-01,1.249886e-01,1.157394e-01,1.351363e-01,9.271089e-02
80,6.380000e+02,1.908990e-01,2.140262e-01,1.870555e-01,2.110093e-01,1.761974e-01,2.017542e-01,1.940210e-01,2.099938e-01
81,6.710000e+02,2.606104e-01,2.641944e-01,2.610704e-01,2.626319e-01,2.608541e-01,2.618541e-01,2.624575e-01,2.600927e-01
82,5.530000e+02,2.306887e-01,2.301645e-01,2.328348e-01,2.332916e-01,2.334329e-01,2.337894e-01,2.282710e-01,2.325929e-01
83,1.030000e+02,1.692620e-01,1.839401e-01,1.707632e-01,1.804650e-01,1.555772e-01,1.735743e-01,1.680214e-01,1.822315e-01
84,5.270000e+02,1.120957e-01,1.555637e-01,1.572344e-01,1.661617e-01,1.664741e-01,1.694248e-01,1.530652e-01,1.532903e-01
85,6.050000e+02,4.481338e-02,1.730653e-01,1.003568e-01,1.487255e-01,1.460876e-02,1.304215e-01,1.842244e-01,1.343855e-01
86,7.880000e+02,1.290677e-01,1.560749e-01,1.224384e-01,1.537388e-01,1.126554e-01,1.478025e-01,1.330072e-01,1.383001e-01
87,4.990000e+02,2.549987e-01,2.394909e-01,2.536615e-01,2.429683e-01,2.537031e-01,2.441922e-01,2.537032e-01,2.447642e-01
88,1.250000e+02,1.521121e-01,1.747887e-01,1.605493e-01,1.642962e-01,1.441693e-01,1.534752e-01,1.606570e-01,1.688055e-01
89,8.630000e+02,1.433819e-01,1.510441e-01,1.370623e-01,1.551328e-01,1.205117e-01,1.638156e-01,1.577500e-01,1.803225e-01
90,1.100000e+02,1.458423e-01,1.288921e-01,1.513809e-01,1.470170e-01,1.596268e-01,1.550623e-01,1.471827e-01,1.450301e-01
91,4.200000e+02,1.943524e-01,1.605717e-01,1.924139e-01,1.626754e-01,1.867565e-01,1.552505e-01,2.074940e-01,1.797792e-01
92,5.610000e+02,1.607587e-01,1.543290e-01,1.594114e-01,1.564540e-01,1.672182e-01,1.675779e-01,1.714459e-01,1.850141e-01
93,8.440000e+02,2.420797e-01,2.535791e-01,2.421104e-01,2.587674e-01,2.432018e-01,2.551782e-01,2.430448e-01,2.505404e-01
94,3.720000e+02,2.551846e-01,2.315658e-01,2.549143e-01,2.349883e-01,2.557782e-01,2.371233e-01,2.552777e-01,2.373992e-01
95,9.850000e+02,1.117546e-01,1.635503e-01,1.388102e-01,1.574925e-01,1.157167e-01,1.322079e-01,1.169785e-01,1.424959e-01
96,1.270000e+02,1.575928e-01,1.738935e-01,1.619385e-01,1.656356e-01,1.700944e-01,1.750783e-01,1.547218e-01,1.612249e-01
97,6.910000e+02,2.578671e-01,1.654910e-01,2.425138e-01,1.592135e-01,2.195953e-01,1.833148e-01,2.283010e-01,1.792152e-01
98,2.680000e+02,2.144430e-01,2.053629e-01,2.152735e-01,2.022475e-01,2.143344e-01,2.033240e-01,2.113357e-01,2.006788e-01
99,4.260000e+02,2.315521e-01,2.277438e-01,2.300805e-01,2.303847e-01,2.301696e-01,2.290862e-01,2.332573e-01,2.313747e-01
100,1.490000e+02,1.964586e-01,1.903215e-01,1.971985e-01,2.013794e-01,1.935138e-01,2.074553e-01,2.021355e-01,2.106065e-01
101,4.380000e+02,2.082151e-01,1.951407e-01,2.086188e-01,2.059451e-01,2.139810e-01,2.097440e-01,2.073171e-01,2.025901e-01
102,4.870000e+02,2.364050e-01,2.455671e-01,2.372198e-01,2.466813e-01,2.361306e-01,2.443847e-01,2.380205e-01,2.436467e-01
103,3.370000e+02,2.327111e-01,1.912842e-01,2.327426e-01,1.954019e-01,2.327216e-01,2.076120e-01,2.300540e-01,2.089941e-01
104,5.850000e+02,2.458332e-01,2.358349e-01,2.463715e-01,2.394494e-01,2.469951e-01,2.405379e-01,2.442352e-01,2.383411e-01
105,6.830000e+02,1.537149e-01,1.249605e-01,1.733073e-01,1.580377e-01,1.723714e-01,1.642064e-01,1.479124e-01,1.405220e-01
106,1.080000e+02,1.445847e-01,1.801005e-01,1.509950e-01,1.805797e-01,1.603539e-01,1.712131e-01,1.438015e-01,1.647679e-01
107,5.640000e+02,1.994603e-01,1.918381e-01,1.904521e-01,2.171846e-01,1.850286e-01,2.051419e-01,2.045548e-01,2.070816e-01
108,6.210000e+02,2.527990e-01,2.218667e-01,2.527632e-01,2.407072e-01,2.519726e-01,2.399439e-01,2.525355e-01,2.455409e-01
109,9.140000e+02,1.888300e-01,1.324771e-01,1.891259e-01,1.452274e-01,1.760210e-01,1.591307e-01,1.911724e-01,1.271613e-01
110,2.480000e+02,2.200980e-01,2.115592e-01,2.201634e-01,2.146682e-01,2.223034e-01,2.224829e-01,2.165608e-01,2.153344e-01
111,3.950000e+02,1.468914e-01,1.739065e-01,1.440422e-01,1.715701e-01,1.687777e-01,1.750382e-01,1.594162e-01,1.490750e-01
112,6.750000e+02,2.149500e-01,2.100953e-01,2.243581e-01,2.172196e-01,2.216833e-01,2.224996e-01,2.160775e-01,2.145574e-01
113,3.340000e+02,2.175804e-01,2.164646e-01,2.159441e-01,2.241580e-01,2.169630e-01,2.243460e-01,2.136517e-01,2.221111e-01
114,4.960000e+02,2.074596e-01,2.111502e-01,2.087004e-01,2.089959e-01,2.073135e-01,2.098541e-01,2.263559e-01,2.175901e-01
115,1.370000e+02,2.031902e-01,2.073515e-01,2.008664e-01,2.036844e-01,1.961701e-01,2.023052e-01,2.042950e-01,2.095929e-01
116,4.590000e+02,2.252074e-01,1.837049e-01,2.231378e-01,1.933804e-01,2.283089e-01,2.084819e-01,2.261332e-01,2.123730e-01
117,1.160000e+02,1.578573e-01,1.684975e-01,1.572959e-01,1.762210e-01,1.687742e-01,1.771582e-01,1.541095e-01,1.683199e-01
118,3.880000e+02,2.926246e-01,2.357986e-01,2.922071e-01,2.481649e-01,2.926155e-01,2.561709e-01,2.935088e-01,2.614214e-01
119,5.260000e+02,1.068154e-01,1.373533e-01,8.877851e-02,1.461023e-01,1.545555e-01,1.672526e-01,1.730052e-01,1.671683e-01
120,8.280000e+02,2.502008e-01,8.987409e-02,2.342142e-01,9.542471e-02,2.375395e-01,9.953383e-02,2.348771e-01,1.027695e-01
121,2.400000e+02,2.214174e-01,2.075407e-01,2.196923e-01,2.017912e-01,2.175973e-01,2.055802e-01,2.166474e-01,2.107784e-01
122,2.530000e+02,2.409204e-01,2.080081e-01,2.406871e-01,2.182972e-01,2.418572e-01,2.224860e-01,2.419239e-01,2.289442e-01
123,8.630000e+02,1.534293e-01,1.262086e-01,1.547391e-01,1.400618e-01,1.516086e-01,1.499223e-01,1.884348e-01,1.547310e-01
124,3.220000e+02,2.290134e-01,2.247656e-01,2.277794e-01,2.330690e-01,2.293599e-01,2.294674e-01,2.244079e-01,2.267386e-01
125,2.430000e+02,1.974038e-01,2.175725e-01,1.960770e-01,2.255119e-01,2.004363e-01,2.194430e-01,1.966057e-01,2.164601e-01
126,5.570000e+02,1.863764e-01,1.914992e-01,2.002176e-01,1.919595e-01,2.026642e-01,1.925438e-01,1.823587e-01,1.908789e-01
127,1.570000e+02,1.901298e-01,1.808352e-01,1.864483e-01,1.824776e-01,1.954958e-01,1.947982e-01,1.862611e-01,1.864405e-01
128,8.150000e+02,1.514885e-01,1.732897e-01,2.187430e-01,1.698184e-01,2.339112e-01,1.915474e-01,1.945505e-01,1.838777e-01
129,6.500000e+02,2.036453e-01,1.150643e-01,1.891661e-01,1.169690e-01,1.880157e-01,1.342293e-01,1.724408e-01,1.103660e-01
130,9.780000e+02,2.136277e-01,2.046489e-01,2.149772e-01,2.093392e-01,2.175040e-01,2.170618e-01,2.268295e-01,2.160701e-01
131,2.450000e+02,1.667595e-01,1.865999e-01,1.762591e-01,1.836927e-01,1.629099e-01,1.798371e-01,1.745169e-01,1.880222e-01
132,7.290000e+02,2.323549e-01,1.839889e-01,2.346776e-01,1.991863e-01,2.331050e-01,2.030730e-01,2.291526e-01,2.300041e-01
133,7.460000e+02,1.260179e-01,1.543045e-01,1.643886e-01,1.705024e-01,1.504014e-01,1.763240e-01,7.353234e-02,1.216894e-01
134,8.470000e+02,1.541140e-01,1.483629e-01,1.672769e-01,1.377415e-01,1.315270e-01,1.095132e-01,1.463375e-01,1.572474e-01
135,4.050000e+02,2.115147e-01,2.158127e-01,2.088739e-01,2.124631e-01,2.122154e-01,2.142241e-01,2.112162e-01,2.119042e-01
136,3.960000e+02,2.361407e-01,2.214751e-01,2.353432e-01,2.289433e-01,2.357336e-01,2.345877e-01,2.325332e-01,2.321349e-01
137,4.040000e+02,1.806169e-01,2.055747e-01,1.773029e-01,1.987556e-01,1.589712e-01,1.776568e-01,1.754479e-01,1.896780e-01
138,4.870000e+02,2.030195e-01,1.853125e-01,1.825071e-01,1.723982e-01,1.774283e-01,1.532211e-01,1.835070e-01,1.743189e-01
139,6.680000e+02,2.470374e-01,2.278943e-01,2.477334e-01,2.363927e-01,2.454922e-01,2.343533e-01,2.486412e-01,2.413877e-01
140,6.150000e+02,1.400054e-01,1.548868e-01,1.195206e-01,1.491268e-01,1.413671e-01,1.658920e-01,1.518685e-01,1.378368e-01
141,3.410000e+02,1.375160e-01,1.169344e-01,1.241358e-01,1.236506e-01,1.243844e-01,1.425101e-01,1.558886e-01,1.242806e-01
142,7.270000e+02,2.217787e-01,2.108448e-01,2.159795e-01,2.210509e-01,2.191637e-01,2.364073e-01,2.190562e-01,2.405607e-01
143,7.750000e+02,1.761845e-01,1.601856e-01,1.876123e-01,1.572692e-01,1.945998e-01,1.650978e-01,1.967408e-01,1.922206e-01
144,5.050000e+02,2.185874e-01,2.092956e-01,2.219381e-01,2.134992e-01,2.138528e-01,2.073517e-01,2.220957e-01,2.202761e-01
145,6.710000e+02,1.871578e-01,1.349552e-01,1.593519e-01,1.290144e-01,1.439503e-01,1.509125e-01,1.770819e-01,1.178529e-01
146,3.740000e+02,2.154732e-01,1.894308e-01,2.157357e-01,2.004616e-01,2.168971e-01,2.125512e-01,2.108535e-01,2.092186e-01
147,6.780000e+02,2.261876e-01,2.186838e-01,2.264389e-01,2.183602e-01,2.236013e-01,2.105909e-01,2.281290e-01,2.174282e-01
148,4.810000e+02,1.882672e-01,1.901610e-01,1.778890e-01,1.846490e-01,1.956285e-01,1.932478e-01,1.957956e-01,1.916490e-01
149,2.520000e+02,2.201351e-01,2.075906e-01,2.194572e-01,2.090194e-01,2.163203e-01,2.106843e-01,2.164892e-01,2.106369e-01
150,7.790000e+02,2.404359e-01,2.436429e-01,2.435976e-01,2.409736e-01,2.425701e-01,2.379740e-01,2.426897e-01,2.401058e-01
151,5.590000e+02,2.196307e-01,2.168094e-01,2.188275e-01,2.165521e-01,2.154670e-01,2.090088e-01,2.164519e-01,2.118882e-01
152,8.500000e+02,2.146096e-01,1.528196e-01,2.097489e-01,1.424234e-01,2.076429e-01,1.392351e-01,1.841782e-01,1.318242e-01
153,7.700000e+02,2.516321e-01,2.658384e-01,2.517165e-01,2.654509e-01,2.526308e-01,2.676522e-01,2.499727e-01,2.722897e-01
154,7.520000e+02,1.271864e-01,1.614619e-01,1.176360e-01,1.521555e-01,1.803882e-01,1.592590e-01,1.470879e-01,1.277123e-01
155,1.850000e+02,2.015225e-01,2.194761e-01,2.027718e-01,2.150765e-01,1.999680e-01,2.123027e-01,1.969901e-01,2.127808e-01
156,4.790000e+02,2.224104e-01,2.126786e-01,2.224754e-01,2.113173e-01,2.238773e-01,2.137243e-01,2.304985e-01,2.218233e-01
157,2.730000e+02,1.997364e-01,1.948425e-01,1.991758e-01,1.950495e-01,1.955871e-01,1.923930e-01,1.941713e-01,1.924211e-01
158,3.190000e+02,2.196166e-01,2.176438e-01,2.217095e-01,2.151393e-01,2.154725e-01,2.111205e-01,2.215242e-01,2.286456e-01
159,4.460000e+02,9.065286e-02,1.391396e-01,9.853773e-02,1.348549e-01,1.225829e-01,1.254260e-01,1.341765e-01,1.550683e-01
160,1.320000e+02,1.697014e-01,1.846785e-01,1.636710e-01,1.673567e-01,1.595047e-01,1.750209e-01,1.670325e-01,1.735797e-01
161,3.700000e+02,2.080463e-01,1.995063e-01,2.089934e-01,2.089554e-01,2.065790e-01,2.033341e-01,2.050084e-01,2.011811e-01
162,4.460000e+02,2.373930e-01,2.302594e-01,2.341796e-01,2.346838e-01,2.355168e-01,2.366042e-01,2.381514e-01,2.385664e-01
163,7.260000e+02,2.255906e-01,1.508714e-01,2.282318e-01,1.601997e-01,2.324285e-01,1.363663e-01,2.385035e-01,1.480919e-01
164,6.720000e+02,1.883636e-01,2.046917e-01,1.876743e-01,2.012971e-01,1.921273e-01,2.190396e-01,1.977974e-01,2.060101e-01
165,9.950000e+02,1.882088e-01,1.222621e-01,2.232723e-01,1.553674e-01,2.071585e-01,1.817887e-01,2.171275e-01,2.241827e-01
166,6.010000e+02,2.089746e-01,2.118852e-01,2.082445e-01,2.133925e-01,2.041410e-01,2.080589e-01,2.099696e-01,2.097040e-01
167,9.110000e+02,1.131167e-01,1.196946e-01,1.238949e-01,1.335905e-01,1.210027e-01,1.451084e-01,1.284088e-01,1.133601e-01
168,7.930000e+02,2.439653e-01,2.374203e-01,2.457802e-01,2.479166e-01,2.470670e-01,2.499648e-01,2.438414e-01,2.553593e-01
169,3.640000e+02,2.286445e-01,2.049310e-01,2.301413e-01,2.127156e-01,2.265520e-01,2.068883e-01,2.312308e-01,2.201366e-01
170,8.650000e+02,2.476266e-01,2.213115e-01,2.491993e-01,2.295396e-01,2.482711e-01,2.370789e-01,2.445339e-01,2.347074e-01
171,7.700000e+02,2.060625e-01,2.142685e-01,1.835588e-01,2.209994e-01,1.925108e-01,2.264507e-01,1.908272e-01,2.136847e-01
172,6.080000e+02,2.178312e-01,2.258494e-01,2.198636e-01,2.322289e-01,2.205643e-01,2.239645e-01,2.106839e-01,2.213144e-01
173,9.820000e+02,2.458325e-01,2.224828e-01,2.336498e-01,2.327578e-01,2.348519e-01,2.287509e-01,2.332416e-01,2.227770e-01
174,5.670000e+02,2.805099e-01,2.678021e-01,2.806400e-01,2.711652e-01,2.802750e-01,2.728238e-01,2.818886e-01,2.752446e-01
175,5.300000e+02,2.082515e-01,2.013729e-01,2.106955e-01,1.968632e-01,1.989467e-01,1.798882e-01,2.046778e-01,1.693943e-01
176,4.100000e+02,3.081941e-01,2.908804e-01,3.083264e-01,2.946590e-01,3.081114e-01,2.972221e-01,3.085934e-01,2.996066e-01
177,4.110000e+02,2.456653e-01,2.347733e-01,2.451395e-01,2.394373e-01,2.460219e-01,2.448339e-01,2.458587e-01,2.443937e-01
178,4.000000e+02,2.091162e-01,2.149338e-01,2.108068e-01,2.263264e-01,2.040232e-01,2.199342e-01,2.134802e-01,2.266722e-01
179,9.470000e+02,2.522654e-01,2.061850e-01,2.528853e-01,2.087358e-01,2.517988e-01,2.058203e-01,2.524070e-01,2.215010e-01
180,7.690000e+02,1.813045e-01,2.240220e-01,1.862286e-01,2.008004e-01,1.856536e-01,1.958077e-01,1.729657e-01,1.951814e-01
181,7.610000e+02,1.610567e-01,2.030590e-01,1.659769e-01,2.237690e-01,1.895526e-01,2.313330e-01,1.812748e-01,2.290437e-01
182,4.900000e+02,1.668240e-01,1.742882e-01,1.636952e-01,1.682858e-01,1.715109e-01,1.831877e-01,1.698129e-01,1.772154e-01
183,5.500000e+02,1.615516e-01,1.611777e-01,1.480573e-01,1.860884e-01,9.544355e-02,1.427576e-01,1.463211e-01,1.458272e-01
184,5.290000e+02,2.120552e-01,1.983892e-01,2.120914e-01,2.029246e-01,2.167774e-01,2.034148e-01,2.149323e-01,2.008681e-01
185,7.370000e+02,9.913404e-02,1.300030e-01,1.895572e-01,1.593133e-01,1.868353e-01,1.604376e-01,1.436233e-01,1.327802e-01
186,4.180000e+02,1.908695e-01,1.938876e-01,1.877725e-01,1.912796e-01,1.856705e-01,1.888027e-01,1.858538e-01,1.885547e-01
187,2.280000e+02,2.119879e-01,2.154519e-01,2.115637e-01,2.175301e-01,2.165857e-01,2.209223e-01,2.122577e-01,2.148025e-01
188,7.920000e+02,2.507467e-01,2.596722e-01,2.506548e-01,2.566518e-01,2.506204e-01,2.531936e-01,2.500398e-01,2.533295e-01
189,8.310000e+02,3.007512e-01,2.693290e-01,3.009357e-01,2.637978e-01,2.998459e-01,2.769962e-01,3.012702e-01,2.817586e-01
190,1.640000e+02,1.991080e-01,2.033247e-01,1.956401e-01,1.916812e-01,1.952399e-01,1.969189e-01,2.018005e-01,2.040976e-01
191,5.070000e+02,1.903308e-01,1.896080e-01,1.964857e-01,1.899566e-01,1.909585e-01,1.970590e-01,1.964942e-01,1.991914e-01
192,4.110000e+02,2.259469e-01,2.189376e-01,2.265001e-01,2.237831e-01,2.231489e-01,2.175158e-01,2.249286e-01,2.193369e-01
193,2.260000e+02,2.403582e-01,2.086076e-01,2.406150e-01,2.125273e-01,2.394668e-01,2.090149e-01,2.406401e-01,2.126980e-01
194,5.770000e+02,2.405699e-01,2.259559e-01,2.369053e-01,2.379034e-01,2.401804e-01,2.361089e-01,2.395374e-01,2.360895e-01
195,6.100000e+02,2.014666e-01,1.970028e-01,2.024445e-01,1.906591e-01,2.002023e-01,1.662712e-01,2.175520e-01,1.713539e-01
196,6.410000e+02,1.463686e-01,9.160080e-02,1.445606e-01,1.120113e-01,1.524066e-01,1.379354e-01,1.133529e-01,8.548087e-02
197,6.270000e+02,1.696321e-01,1.872712e-01,1.793565e-01,1.962980e-01,1.660813e-01,1.961078e-01,1.573537e-01,1.994814e-01
198,1.520000e+02,2.147055e-01,1.953798e-01,2.129944e-01,1.923789e-01,2.085291e-01,1.887709e-01,2.139655e-01,1.951429e-01
199,9.040000e+02,2.355191e-01,1.988137e-01,2.699475e-01,1.863553e-01,2.578056e-01,1.708171e-01,2.581763e-01,2.034208e-01
200,1.170000e+02,1.974644e-01,1.823819e-01,1.933548e-01,1.719234e-01,1.965514e-01,1.707728e-01,2.004346e-01,1.845611e-01
201,8.400000e+02,1.625838e-01,2.398816e-01,1.779648e-01,2.196666e-01,1.600740e-01,1.952647e-01,1.598078e-01,1.735878e-01
202,7.650000e+02,1.652761e-01,1.594017e-01,1.369825e-01,1.287700e-01,1.351588e-01,1.519079e-01,1.393943e-01,1.479060e-01
203,4.940000e+02,2.099241e-01,2.054162e-01,2.108025e-01,2.044270e-01,2.043864e-01,2.004023e-01,2.082866e-01,2.056715e-01
204,6.430000e+02,2.835352e-01,2.794082e-01,2.830586e-01,2.800960e-01,2.837233e-01,2.814554e-01,2.823222e-01,2.812861e-01
205,8.710000e+02,1.976106e-01,1.868712e-01,1.770471e-01,2.321845e-01,1.922990e-01,2.100194e-01,1.899459e-01,1.183544e-01
206,2.150000e+02,2.459418e-01,2.037922e-01,2.457586e-01,2.085953e-01,2.460899e-01,2.116068e-01,2.459121e-01,2.225574e-01
207,2.880000e+02,2.776952e-01,1.864746e-01,2.783549e-01,1.954247e-01,2.776528e-01,2.169551e-01,2.768908e-01,2.129658e-01
208,8.270000e+02,1.484470e-01,1.026210e-01,1.355155e-01,1.490792e-01,1.257286e-01,1.775886e-01,1.811302e-01,1.876825e-01
209,5.050000e+02,1.284565e-01,1.510860e-01,2.025479e-01,1.663513e-01,1.864976e-01,1.110178e-01,1.721372e-01,1.225118e-01
210,7.290000e+02,2.439882e-01,2.303147e-01,2.417780e-01,2.308393e-01,2.420637e-01,2.276056e-01,2.463384e-01,2.299546e-01
211,7.790000e+02,2.001872e-01,1.209632e-01,7.085369e-02,6.811694e-02,1.320378e-01,1.455029e-01,1.091155e-01,1.584449e-01
212,8.900000e+02,1.985529e-01,1.807033e-01,1.835425e-01,1.789544e-01,1.846323e-01,1.689838e-01,1.942570e-01,1.887531e-01
213,3.760000e+02,1.697063e-01,1.666291e-01,1.718330e-01,1.792305e-01,1.740296e-01,1.509151e-01,1.792020e-01,1.204028e-01
214,9.660000e+02,2.206118e-01,1.752954e-01,2.124454e-01,1.951420e-01,2.120175e-01,2.140293e-01,2.131994e-01,2.071532e-01
215,9.020000e+02,2.306033e-01,1.884115e-01,2.202748e-01,1.810729e-01,2.201700e-01,1.758586e-01,1.986546e-01,1.683496e-01
216,8.100000e+02,2.034448e-01,2.086293e-01,2.106379e-01,2.195161e-01,2.053787e-01,2.240039e-01,2.265854e-01,2.381939e-01
217,2.530000e+02,1.678388e-01,1.381265e-01,1.595524e-01,1.401636e-01,1.490342e-01,1.444554e-01,1.618969e-01,1.466833e-01
218,8.460000e+02,1.448983e-01,2.154230e-01,1.564023e-01,2.104944e-01,1.731248e-01,2.009180e-01,1.935916e-01,1.741928e-01
219,9.050000e+02,2.603822e-01,2.471048e-01,2.618755e-01,2.591642e-01,2.609200e-01,2.584165e-01,2.604683e-01,2.621146e-01
220,4.530000e+02,1.247631e-01,1.482053e-01,1.138830e-01,1.321122e-01,1.452180e-01,1.440841e-01,1.395989e-01,1.481655e-01
221,6.980000e+02,1.286579e-01,1.415039e-01,1.468904e-01,1.487126e-01,1.634870e-01,1.472139e-01,1.561246e-01,1.316093e-01
222,2.880000e+02,2.016567e-01,2.081263e-01,2.027715e-01,2.115031e-01,2.097913e-01,2.172104e-01,2.075889e-01,2.114632e-01
223,9.250000e+02,2.062408e-01,2.015492e-01,1.920909e-01,1.904640e-01,1.826002e-01,1.576122e-01,1.923646e-01,1.742714e-01
224,2.820000e+02,2.250926e-01,2.004560e-01,2.252957e-01,2.043665e-01,2.230947e-01,2.070117e-01,2.220249e-01,2.045244e-01
225,1.930000e+02,2.158722e-01,1.839866e-01,2.166223e-01,1.976676e-01,2.151505e-01,1.993746e-01,2.204372e-01,2.126858e-01
226,9.770000e+02,2.443932e-01,2.449565e-01,2.434015e-01,2.445378e-01,2.450268e-01,2.473955e-01,2.447065e-01,2.455267e-01
227,8.840000e+02,4.154385e-01,2.416937e-01,4.154469e-01,1.973271e-01,4.155103e-01,2.022018e-01,4.154395e-01,2.123915e-01
228,3.750000e+02,2.642881e-01,2.723081e-01,2.636650e-01,2.698724e-01,2.647152e-01,2.675818e-01,2.644455e-01,2.650023e-01
229,2.040000e+02,1.776847e-01,1.899552e-01,1.769468e-01,1.855315e-01,1.749969e-01,1.803307e-01,1.704353e-01,1.789904e-01
230,4.960000e+02,2.908014e-01,2.987938e-01,2.903012e-01,2.941971e-01,2.908826e-01,2.921624e-01,2.905592e-01,2.911902e-01
231,9.900000e+02,2.630062e-01,2.305951e-01,2.634196e-01,2.256304e-01,2.639293e-01,2.310589e-01,2.622993e-01,2.445441e-01
232,3.110000e+02,1.931002e-01,2.063086e-01,1.914116e-01,1.958562e-01,1.951143e-01,1.926436e-01,1.853431e-01,1.875068e-01
233,6.920000e+02,1.741873e-01,1.811425e-01,1.827073e-01,1.915979e-01,1.668098e-01,1.862529e-01,1.578406e-01,1.759603e-01
234,7.140000e+02,1.912265e-01,2.259068e-01,1.933026e-01,2.239254e-01,1.912773e-01,2.321965e-01,1.834571e-01,2.269128e-01
235,9.660000e+02,2.002399e-01,2.001415e-01,2.052837e-01,2.059663e-01,2.034223e-01,2.067977e-01,1.989787e-01,2.289725e-01
236,5.130000e+02,1.979282e-01,2.019778e-01,1.914668e-01,1.930437e-01,1.855902e-01,1.859145e-01,1.792196e-01,1.818549e-01
237,5.120000e+02,2.817459e-01,2.183583e-01,2.813977e-01,2.289519e-01,2.815722e-01,2.328013e-01,2.830622e-01,2.362138e-01
238,4.350000e+02,1.952910e-01,1.952499e-01,1.995976e-01,1.947805e-01,2.033202e-01,1.890766e-01,2.108439e-01,1.943405e-01
239,3.120000e+02,2.070081e-01,1.959480e-01,2.066987e-01,1.948605e-01,2.118417e-01,2.012099e-01,2.061092e-01,1.966657e-01
240,6.890000e+02,2.173156e-01,2.011582e-01,1.780417e-01,1.728030e-01,1.676697e-01,1.362265e-01,1.652741e-01,1.416955e-01
241,6.480000e+02,1.944657e-01,1.589191e-01,2.124856e-01,1.525859e-01,2.079878e-01,1.627769e-01,1.949922e-01,1.672527e-01
242,2.230000e+02,1.539503e-01,1.418343e-01,1.409313e-01,1.258720e-01,1.660342e-01,1.640296e-01,1.763281e-01,1.696586e-01
243,5.590000e+02,2.491596e-01,2.469202e-01,2.492569e-01,2.530348e-01,2.492932e-01,2.496259e-01,2.499361e-01,2.509541e-01
244,3.900000e+02,2.247314e-01,1.974663e-01,2.240001e-01,2.104618e-01,2.281577e-01,2.159837e-01,2.241081e-01,2.145438e-01
245,2.830000e+02,2.276909e-01,2.102136e-01,2.280810e-01,2.098052e-01,2.273520e-01,2.126936e-01,2.254763e-01,2.128021e-01
246,7.380000e+02,1.199175e-01,1.318835e-01,1.132374e-01,1.926810e-01,7.719197e-02,1.374461e-01,1.463476e-02,1.248248e-01
247,1.330000e+02,1.883079e-01,1.876890e-01,1.854448e-01,1.818913e-01,1.920660e-01,1.904895e-01,1.891368e-01,1.877183e-01
248,8.970000e+02,1.782048e-01,1.183840e-01,1.780719e-01,1.449213e-02,1.455427e-01,1.033630e-01,1.602088e-01,1.841571e-01
249,6.330000e+02,4.108368e-01,2.456451e-01,4.112009e-01,2.242106e-01,4.111716e-01,2.412231e-01,4.112222e-01,2.361715e-01
250,2.670000e+02,2.219410e-01,1.860635e-01,2.238958e-01,2.015388e-01,2.205230e-01,2.068341e-01,2.241540e-01,2.165376e-01
251,8.440000e+02,9.838882e-02,2.126142e-01,2.554162e-01,2.249883e-01,1.964107e-01,2.201346e-01,1.677997e-01,2.287287e-01
252,8.630000e+02,2.368151e-01,2.275273e-01,2.376168e-01,2.318114e-01,2.360425e-01,2.344461e-01,2.382883e-01,2.397463e-01
253,6.520000e+02,2.397474e-01,2.488165e-01,2.393391e-01,2.484821e-01,2.377881e-01,2.471392e-01,2.404554e-01,2.442333e-01
254,4.820000e+02,9.243776e-02,1.830063e-01,5.482560e-02,1.746555e-01,1.741838e-01,1.798658e-01,1.782531e-01,1.881158e-01
255,7.630000e+02,2.591482e-01,2.492758e-01,2.594518e-01,2.565482e-01,2.586646e-01,2.559208e-01,2.606261e-01,2.565529e-01
256,6.190000e+02,2.139984e-01,2.117712e-01,2.096288e-01,2.177221e-01,2.146844e-01,2.290161e-01,2.095621e-01,2.256227e-01
257,2.930000e+02,1.717538e-01,1.966703e-01,1.665849e-01,1.824487e-01,1.781578e-01,1.863702e-01,1.627043e-01,1.728381e-01
258,7.850000e+02,2.514539e-01,1.549048e-01,2.512377e-01,1.687259e-01,2.528798e-01,1.722554e-01,2.508738e-01,1.780763e-01
259,6.640000e+02,1.134733e-01,1.097784e-01,1.371013e-01,1.382090e-01,1.545454e-01,1.086042e-01,1.282713e-01,1.079964e-01
260,4.460000e+02,1.989558e-01,1.600413e-01,2.079050e-01,1.552924e-01,2.177623e-01,1.652423e-01,1.977397e-01,1.692253e-01
261,9.040000e+02,1.072594e-01,1.709038e-01,1.001555e-01,1.966247e-01,1.434164e-01,1.798950e-01,1.348990e-01,1.828993e-01


==> Figures/Strouhal/1in_rollout_phase_lag.csv <==
sample_id,phase_lag_x_2.5,phase_lag_x_3.5,phase_lag_x_4.5,phase_lag_x_5.5
0,-8.298765e-01,-1.381894e+00,0.000000e+00,-1.207054e-01
1,7.228411e-01,4.824667e-01,4.819359e-01,0.000000e+00
2,7.444753e-01,2.529319e-01,2.568720e-01,5.262507e-01
3,-1.493834e+00,1.660460e+00,-2.840362e+00,-2.034189e-01
4,5.193960e-01,2.599808e-01,2.609300e-01,0.000000e+00
5,1.482253e+00,1.482736e+00,1.182851e+00,8.886722e-01
6,4.190792e-01,4.997791e-01,1.577450e+00,1.328719e+00
7,0.000000e+00,0.000000e+00,0.000000e+00,-2.458912e-01
8,-1.053828e+00,-8.233261e-01,-5.817820e-01,-5.242034e-01
9,-5.998183e-01,0.000000e+00,6.422108e-01,0.000000e+00
10,4.926591e-01,1.508493e-02,0.000000e+00,2.691006e-01
11,5.302767e-01,2.652385e-01,2.653862e-01,2.645441e-01
12,6.852532e-01,5.103907e-01,5.067192e-01,7.524143e-01
13,1.522266e+00,1.198102e+00,1.223679e+00,5.504476e-01
14,6.085867e-01,3.144525e-01,3.137688e-01,3.156342e-01
15,5.399527e-01,1.076851e+00,7.184499e-01,7.173009e-01
16,1.701353e+00,1.700988e+00,1.419863e+00,1.131554e+00
17,-2.534692e-01,-2.529419e-01,-2.533433e-01,0.000000e+00
18,7.545694e-01,9.209029e-01,6.143072e-01,3.061410e-01
19,1.438788e+00,7.863717e-01,7.945690e-01,4.806485e-01
20,2.199107e-01,0.000000e+00,0.000000e+00,0.000000e+00
21,-7.174632e-01,-8.541993e-01,-8.938623e-01,-5.438767e-01
22,9.791068e-01,9.799493e-01,4.919098e-01,4.894726e-01
23,6.444728e-01,6.532322e-01,3.125817e-01,6.625256e-01
24,7.700335e-01,5.136352e-01,5.157515e-01,5.144777e-01
25,1.720194e+00,1.381273e+00,1.635239e+00,1.493234e+00
26,3.972397e-01,3.097351e-01,6.201120e-01,6.175293e-01
27,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
28,-2.060054e+00,-1.730645e+00,-1.061112e+00,-6.867865e-01
29,2.592502e+00,8.040192e-01,1.150777e+00,8.581472e-01
30,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
31,8.360038e-01,4.676887e-01,4.735389e-01,4.679167e-01
32,-4.483744e-01,-2.218410e-01,-2.219712e-01,-2.191217e-01
33,4.877752e-01,0.000000e+00,0.000000e+00,0.000000e+00
34,1.785407e+00,1.189537e+00,8.937939e-01,5.950179e-01
35,0.000000e+00,0.000000e+00,2.749323e-01,2.728644e-01
36,-2.151199e-01,1.289631e+00,4.255098e-01,7.539842e-01
37,8.240509e-01,8.233836e-01,5.487324e-01,2.741286e-01
38,5.269172e-01,2.632056e-01,2.636544e-01,5.267515e-01
39,5.567346e-01,5.570466e-01,5.572799e-01,2.783794e-01
40,4.912931e-01,0.000000e+00,0.000000e+00,0.000000e+00
41,5.732977e-01,5.732539e-01,2.864346e-01,2.864998e-01
42,-4.275028e-01,-4.308528e-01,-4.184217e-01,-6.266948e-01
43,1.693057e+00,1.432126e+00,1.470190e+00,1.424173e+00
44,-1.649229e+00,-1.378490e+00,3.632837e-01,5.512263e-01
45,2.402777e-01,2.424283e-01,4.845255e-01,4.831809e-01
46,4.944664e-01,2.477380e-01,2.466712e-01,2.491519e-01
47,-2.074944e-01,2.129032e-01,2.007068e-01,6.148180e-01
48,8.456557e-01,5.630952e-01,8.439610e-01,8.443268e-01
49,-2.868625e+00,7.806371e-01,7.935095e-01,4.568910e-01
50,1.782961e-01,1.804921e-01,3.453927e-01,5.325997e-01
51,6.056508e-01,6.054518e-01,3.024817e-01,3.022996e-01
52,6.399381e-01,8.293807e-01,9.645362e-01,1.037409e+00
53,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
54,9.616700e-01,6.251445e-01,6.299121e-01,3.003750e-01
55,-5.999677e-01,-6.995957e-01,-1.540188e-01,-1.717936e-01
56,1.182504e+00,9.441005e-01,7.076967e-01,7.086996e-01
57,4.173446e-01,4.137585e-01,4.206159e-01,4.250598e-01
58,-1.876970e+00,2.698132e+00,2.448819e+00,6.565110e-01
59,-2.711242e+00,-2.518617e+00,-2.244253e+00,-2.384675e+00
60,-2.057882e-01,-6.403237e-01,-4.320062e-01,-2.396627e-01
61,-1.666611e-01,0.000000e+00,0.000000e+00,0.000000e+00
62,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
63,1.190814e+00,4.776480e-01,2.383896e-01,4.762551e-01
64,0.000000e+00,-2.090182e-01,-2.136912e-01,0.000000e+00
65,2.446612e-01,0.000000e+00,0.000000e+00,0.000000e+00
66,-4.760827e-01,-8.947442e-01,0.000000e+00,0.000000e+00
67,1.085537e+00,7.781084e-01,9.162167e-01,9.149644e-01
68,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
69,1.214236e+00,6.074808e-01,6.072806e-01,6.091764e-01
70,-4.791080e-01,-6.938718e-01,-6.825557e-01,-6.785013e-01
71,5.875307e-01,2.940150e-01,2.935179e-01,2.941186e-01
72,8.584238e-01,5.744529e-01,5.728285e-01,2.860819e-01
73,9.289096e-01,7.148197e-01,7.315295e-01,3.896039e-01
74,3.655089e-01,0.000000e+00,0.000000e+00,0.000000e+00
75,2.908207e-01,-1.594831e+00,-1.801752e+00,-1.611431e+00
76,4.966487e-01,4.980981e-01,7.434667e-01,7.428243e-01
77,5.253366e-01,2.625145e-01,2.628433e-01,2.633658e-01
78,-7.936782e-01,-5.889191e-01,-6.185320e-01,-1.917535e-01
79,-1.231882e-01,1.142174e+00,1.136126e+00,6.532621e-01
80,-2.390603e-01,-2.416704e-01,-2.410774e-01,-2.408866e-01
81,1.967584e+00,1.033469e+00,1.310151e+00,1.030324e+00
82,1.443391e+00,1.155470e+00,1.159353e+00,1.158650e+00
83,2.188192e-01,0.000000e+00,0.000000e+00,0.000000e+00
84,-2.309954e+00,-1.516191e+00,-6.403755e-01,-6.452459e-01
85,2.065358e+00,-2.789964e+00,3.301922e-01,4.715651e-01
86,3.231680e-01,3.301757e-01,3.225616e-01,3.204214e-01
87,3.188642e-01,0.000000e+00,3.183815e-01,0.000000e+00
88,0.000000e+00,0.000000e+00,2.091166e-01,0.000000e+00
89,0.000000e+00,-3.969530e-01,-4.319571e-01,-2.383948e-01
90,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
91,-4.984603e-01,-4.985400e-01,-7.461072e-01,-7.471269e-01
92,6.736724e-01,4.502007e-01,2.248976e-01,2.214678e-01
93,3.045036e-01,0.000000e+00,0.000000e+00,0.000000e+00
94,6.393372e-01,3.198298e-01,3.198857e-01,3.206972e-01
95,-1.262764e+00,-3.101095e+00,-1.509478e+00,3.027592e+00
96,4.408173e-01,4.404989e-01,2.188774e-01,2.211112e-01
97,2.844922e-01,0.000000e+00,0.000000e+00,-1.848685e-01
98,5.385973e-01,5.382868e-01,2.693635e-01,2.692720e-01
99,2.883017e-01,5.764902e-01,5.749951e-01,5.775929e-01
100,1.268474e+00,7.610425e-01,7.576014e-01,7.624865e-01
101,1.063378e+00,7.975624e-01,8.005843e-01,7.975983e-01
102,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
103,1.058364e+00,7.680754e-01,1.160698e+00,8.713040e-01
104,6.161240e-01,3.084215e-01,3.084006e-01,3.081482e-01
105,0.000000e+00,-2.228264e-01,2.197581e-01,2.250489e-01
106,0.000000e+00,2.090853e-01,0.000000e+00,0.000000e+00
107,0.000000e+00,0.000000e+00,0.000000e+00,2.654779e-01
108,6.344583e-01,9.499003e-01,9.513943e-01,9.477536e-01
109,1.716912e+00,2.201875e+00,2.225100e+00,1.469270e+00
110,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
111,2.070123e-01,0.000000e+00,0.000000e+00,0.000000e+00
112,7.205178e-01,7.000525e-01,4.092315e-01,4.404594e-01
113,2.742702e-01,0.000000e+00,0.000000e+00,0.000000e+00
114,0.000000e+00,0.000000e+00,0.000000e+00,-2.854705e-01
115,5.132527e-01,5.129758e-01,2.552610e-01,2.565636e-01
116,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
117,6.570148e-01,4.388210e-01,2.176538e-01,2.200219e-01
118,1.140417e+00,7.844504e-01,4.036685e-01,3.947471e-02
119,-1.079968e+00,-7.577124e-01,-1.956041e-01,0.000000e+00
120,5.769764e-01,2.905906e-01,0.000000e+00,0.000000e+00
121,2.745547e-01,2.744212e-01,2.745307e-01,2.741838e-01
122,8.321634e-01,9.077246e-01,6.056881e-01,6.041685e-01
123,8.755596e-01,4.400154e-01,2.250372e-01,2.239023e-01
124,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
125,2.523393e-01,0.000000e+00,0.000000e+00,0.000000e+00
126,5.892451e-01,5.909227e-01,5.912631e-01,1.236575e+00
127,2.453569e-01,0.000000e+00,0.000000e+00,0.000000e+00
128,-2.436279e-01,6.209269e-01,-1.771450e+00,-2.120397e+00
129,2.511622e+00,2.483822e+00,1.080996e-01,1.529645e-01
130,0.000000e+00,0.000000e+00,0.000000e+00,2.755373e-01
131,2.238914e-01,0.000000e+00,0.000000e+00,0.000000e+00
132,1.747990e+00,1.162935e+00,8.723611e-01,2.885822e-01
133,-5.400958e-01,-5.374830e-01,-3.169349e-01,-3.289255e-01
134,0.000000e+00,3.886894e-01,3.938005e-01,6.043136e-01
135,1.063569e+00,2.657174e-01,2.665228e-01,2.657465e-01
136,5.904213e-01,2.954501e-01,2.952781e-01,2.939609e-01
137,-1.135196e+00,-6.795577e-01,-6.846814e-01,-6.899566e-01
138,4.787297e-01,6.788268e-01,6.849123e-01,2.187410e-01
139,9.276228e-01,6.195129e-01,6.180381e-01,6.206295e-01
140,-3.988544e-01,-2.001847e-01,-2.061475e-01,0.000000e+00
141,-1.120466e+00,-8.379995e-01,-8.353301e-01,-7.020026e-01
142,1.110333e+00,5.542376e-01,2.756096e-01,2.711486e-01
143,1.271142e+00,2.111313e+00,2.558546e+00,2.832894e+00
144,8.315426e-01,5.545167e-01,5.526693e-01,2.758893e-01
145,2.235188e-01,4.306593e-01,9.087069e-01,2.180758e-01
146,1.092868e+00,1.093506e+00,1.095469e+00,8.183167e-01
147,8.493705e-01,5.661570e-01,5.661966e-01,2.832328e-01
148,3.689227e-01,2.463190e-01,0.000000e+00,0.000000e+00
149,2.737554e-01,0.000000e+00,2.738137e-01,0.000000e+00
150,3.033209e-01,3.037113e-01,0.000000e+00,0.000000e+00
151,5.457732e-01,2.727268e-01,2.729243e-01,2.724252e-01
152,1.842784e+00,1.269620e+00,9.627515e-01,1.202720e+00
153,1.248391e+00,9.208938e-01,6.004647e-01,6.086380e-01
154,-2.472567e+00,-2.014416e+00,-1.152794e+00,-8.737284e-01
155,1.020065e+00,5.105082e-01,2.556409e-01,2.543483e-01
156,-2.803897e-01,0.000000e+00,0.000000e+00,2.900397e-01
157,5.006752e-01,2.504141e-01,2.508958e-01,0.000000e+00
158,8.292907e-01,5.533026e-01,5.512892e-01,2.754386e-01
159,-4.963606e-01,-3.621994e-01,-4.154720e-01,-2.000513e-01
160,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
161,1.311268e+00,1.049115e+00,7.887932e-01,5.232443e-01
162,2.956525e-01,2.955922e-01,2.939349e-01,2.959183e-01
163,-2.191331e+00,2.805324e+00,2.784668e+00,2.761905e-01
164,2.491992e-01,2.479861e-01,0.000000e+00,-2.505632e-01
165,9.787874e-01,7.189043e-01,7.964575e-01,5.272800e-01
166,5.266464e-01,2.636350e-01,0.000000e+00,0.000000e+00
167,-2.823158e+00,-3.138980e+00,6.588849e-01,7.034683e-01
168,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
169,1.151659e+00,8.632375e-01,8.632046e-01,5.745610e-01
170,9.304131e-01,6.221610e-01,6.221662e-01,6.184710e-01
171,7.359521e-01,2.410262e-01,4.940514e-01,4.967416e-01
172,-5.450581e-01,-2.724416e-01,-2.735609e-01,-2.726309e-01
173,6.604917e-01,2.942706e-01,0.000000e+00,2.936327e-01
174,5.451469e-01,6.306017e-01,6.255221e-01,6.268543e-01
175,0.000000e+00,-2.522562e-01,0.000000e+00,0.000000e+00
176,9.307530e-01,9.364051e-01,5.471068e-01,1.490564e-01
177,9.235145e-01,9.242192e-01,6.146379e-01,6.154349e-01
178,-5.321132e-01,-5.331627e-01,-2.652625e-01,-2.660822e-01
179,1.900910e+00,2.535911e+00,2.582587e+00,2.875864e-01
180,-2.370969e-01,-2.376462e-01,-4.739982e-01,-2.359721e-01
181,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
182,2.270986e-01,2.270288e-01,0.000000e+00,2.206601e-01
183,-7.909042e-01,-7.779820e-01,-1.309172e+00,-8.322207e-01
184,0.000000e+00,0.000000e+00,2.709348e-01,2.717550e-01
185,-1.626604e+00,-2.190893e+00,-6.462437e-01,-5.746348e-01
186,4.914589e-01,4.916218e-01,4.911560e-01,2.469898e-01
187,1.082493e+00,5.411496e-01,2.709301e-01,5.419762e-01
188,6.316261e-01,6.290148e-01,3.136242e-01,3.140298e-01
189,1.368333e+00,9.839952e-01,6.096163e-01,1.134242e+00
190,2.542016e-01,0.000000e+00,0.000000e+00,0.000000e+00
191,5.024783e-01,2.523619e-01,0.000000e+00,0.000000e+00
192,2.818432e-01,0.000000e+00,2.819161e-01,0.000000e+00
193,1.804328e+00,1.202701e+00,1.205035e+00,6.020815e-01
194,8.986286e-01,8.956485e-01,5.969180e-01,8.966518e-01
195,5.440004e-01,2.669768e-01,2.933334e-01,7.853996e-01
196,-3.901549e-01,-3.859449e-01,-5.634053e-01,-5.782560e-01
197,-4.496055e-01,-4.526228e-01,-4.450529e-01,-2.244934e-01
198,2.147134e+00,1.879075e+00,1.338807e+00,1.339671e+00
199,5.129630e-01,0.000000e+00,-2.789616e-01,-5.369790e-01
200,1.014396e+00,7.588512e-01,5.051615e-01,5.077010e-01
201,-1.397015e+00,-1.127820e+00,-8.982599e-01,-9.157666e-01
202,7.909066e-01,3.606400e-01,2.055399e-01,0.000000e+00
203,5.269166e-01,5.269224e-01,5.271168e-01,2.625428e-01
204,4.630874e-01,5.864909e-01,5.876169e-01,5.922751e-01
205,1.744886e+00,1.965711e+00,1.504929e+00,9.216177e-02
206,2.774532e+00,2.157461e+00,1.040551e+00,1.229775e+00
207,1.052155e+00,6.951375e-01,1.047343e+00,6.977775e-01
208,0.000000e+00,0.000000e+00,-2.123094e-01,-2.266589e-01
209,1.852186e+00,2.807028e+00,3.961595e-01,1.996341e-01
210,1.416288e+00,7.980746e-01,1.209812e+00,1.221343e+00
211,3.004054e+00,-1.869890e+00,-1.572220e+00,-1.642423e+00
212,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
213,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
214,1.037014e+00,2.607324e-01,0.000000e+00,0.000000e+00
215,2.713155e-01,-2.578843e-01,-2.547572e-01,0.000000e+00
216,0.000000e+00,2.668723e-01,0.000000e+00,0.000000e+00
217,0.000000e+00,0.000000e+00,0.000000e+00,2.011885e-01
218,0.000000e+00,0.000000e+00,0.000000e+00,2.388150e-01
219,6.556069e-01,6.554508e-01,6.568557e-01,6.535073e-01
220,-5.665598e-01,-1.937685e-01,-1.941425e-01,-1.911021e-01
221,7.069028e-01,1.078002e+00,6.306296e-01,6.172176e-01
222,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
223,9.654952e-01,4.785479e-01,4.850736e-01,0.000000e+00
224,2.806589e-01,0.000000e+00,0.000000e+00,0.000000e+00
225,8.219835e-01,8.222377e-01,5.470235e-01,5.483191e-01
226,7.650764e-01,9.181346e-01,6.127114e-01,6.115300e-01
227,4.528549e-01,-1.641113e+00,1.641238e+00,1.603843e+00
228,9.790095e-01,6.451751e-01,6.494312e-01,3.037664e-01
229,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
230,4.992328e-01,4.333052e-01,4.305409e-01,4.392364e-01
231,-2.981725e+00,-2.678446e+00,1.323307e+00,6.719093e-01
232,2.457960e-01,4.906755e-01,2.460234e-01,2.444462e-01
233,-2.262764e-01,-2.283493e-01,-4.460943e-01,-4.518025e-01
234,-2.443394e-01,0.000000e+00,-2.440329e-01,0.000000e+00
235,-5.172972e-01,-5.172611e-01,-7.755551e-01,-7.720653e-01
236,4.751436e-01,1.207136e+00,9.475166e-01,1.192902e+00
237,6.043302e-01,7.093662e-01,7.101592e-01,7.094978e-01
238,5.164956e-01,1.035493e+00,1.030070e+00,1.814009e+00
239,5.301533e-01,2.651963e-01,2.658179e-01,2.655344e-01
240,3.290566e-01,1.496748e+00,1.366826e+00,1.759002e+00
241,-8.250474e-01,-8.035002e-01,-5.004506e-01,-4.684253e-01
242,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
243,3.124371e-01,3.128782e-01,0.000000e+00,0.000000e+00
244,5.674057e-01,2.836092e-01,2.835766e-01,2.836115e-01
245,8.786681e-01,5.689473e-01,5.687834e-01,5.688913e-01
246,1.450768e+00,2.626313e+00,-1.858775e-01,-6.180906e-01
247,4.925195e-01,4.915781e-01,4.922755e-01,2.465250e-01
248,-2.076253e-01,-5.750591e-01,-7.711410e-01,-7.731448e-01
249,1.788213e-01,1.117736e+00,3.099356e+00,1.718794e+00
250,5.622667e-01,2.815184e-01,2.811368e-01,2.805972e-01
251,-4.885902e-01,-6.957494e-01,-4.097559e-01,0.000000e+00
252,1.485086e+00,8.907020e-01,8.924382e-01,5.940331e-01
253,8.987439e-01,5.985667e-01,2.995712e-01,2.992032e-01
254,1.083022e-01,0.000000e+00,0.000000e+00,-1.959500e-01
255,6.513046e-01,6.515978e-01,6.502785e-01,3.255796e-01
256,6.662029e-01,2.673681e-01,0.000000e+00,-2.664357e-01
257,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
258,2.190105e+00,1.244037e+00,1.230320e+00,9.141367e-01
259,-2.199658e-01,-7.504495e-01,-1.041609e+00,-5.260351e-01
260,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
261,-2.628958e+00,-1.724358e-01,0.000000e+00,-1.796566e-01


==> Figures/Strouhal/1in_rollout_strouhal.csv <==
sample_id,Reynolds,St_gt_x_2.5,St_pred_x_2.5,St_gt_x_3.5,St_pred_x_3.5,St_gt_x_4.5,St_pred_x_4.5,St_gt_x_5.5,St_pred_x_5.5
0,4.820000e+02,1.100658e-01,9.621980e-02,1.374596e-01,1.047550e-01,1.222608e-01,9.624962e-02,9.605434e-02,1.037261e-01
1,9.780000e+02,1.917396e-01,1.644198e-01,1.919674e-01,1.669065e-01,1.917562e-01,1.707596e-01,1.940191e-01,1.741544e-01
2,7.720000e+02,1.974782e-01,1.936115e-01,2.012768e-01,2.043949e-01,2.044122e-01,1.939590e-01,2.093885e-01,1.938648e-01
3,7.410000e+02,6.992679e-02,1.703123e-01,4.893896e-02,1.755340e-01,9.447281e-02,1.776863e-01,1.668319e-01,1.753798e-01
4,1.560000e+02,2.066611e-01,1.914856e-01,2.068861e-01,1.957933e-01,2.076415e-01,1.969360e-01,2.065528e-01,1.985036e-01
5,8.390000e+02,2.359078e-01,1.947236e-01,2.359847e-01,2.000645e-01,2.353208e-01,2.073766e-01,2.357276e-01,1.991917e-01
6,5.770000e+02,1.667463e-01,9.176086e-02,1.534096e-01,7.593786e-02,1.394772e-01,9.998412e-02,1.321702e-01,1.161682e-01
7,5.730000e+02,1.970456e-01,2.203073e-01,1.971514e-01,2.144652e-01,1.965635e-01,2.284390e-01,1.956740e-01,2.217822e-01
8,3.020000e+02,1.677220e-01,1.609460e-01,1.637955e-01,1.619135e-01,1.543225e-01,1.564124e-01,1.390493e-01,1.660674e-01
9,6.870000e+02,1.292194e-01,1.798246e-01,1.107985e-01,1.356417e-01,1.277638e-01,1.156018e-01,1.259499e-01,9.762768e-02
10,9.140000e+02,2.303977e-01,1.781989e-01,2.375236e-01,1.969120e-01,2.361066e-01,1.995406e-01,2.141435e-01,2.069107e-01
11,4.720000e+02,2.109904e-01,1.968712e-01,2.110701e-01,1.989740e-01,2.111877e-01,2.007737e-01,2.105175e-01,2.002031e-01
12,4.420000e+02,2.024860e-01,1.494253e-01,2.030780e-01,1.737721e-01,2.016171e-01,1.709270e-01,1.995841e-01,1.799935e-01
13,8.590000e+02,2.525746e-01,1.950699e-01,2.529113e-01,1.941775e-01,2.516392e-01,1.992126e-01,2.534426e-01,2.018911e-01
14,8.510000e+02,2.508723e-01,2.186214e-01,2.502334e-01,2.276444e-01,2.496893e-01,2.308841e-01,2.511737e-01,2.374885e-01
15,8.070000e+02,2.856450e-01,2.460422e-01,2.856436e-01,2.536565e-01,2.858621e-01,2.568918e-01,2.854049e-01,2.634818e-01
16,4.570000e+02,2.256489e-01,1.868653e-01,2.256005e-01,1.797200e-01,2.259782e-01,1.896645e-01,2.251154e-01,1.827106e-01
17,6.560000e+02,2.017044e-01,2.079091e-01,2.012848e-01,2.119060e-01,2.016042e-01,2.129151e-01,2.009540e-01,2.073172e-01
18,4.460000e+02,2.444185e-01,1.935393e-01,2.442771e-01,2.068219e-01,2.444251e-01,2.074078e-01,2.436192e-01,2.114588e-01
19,7.000000e+02,2.570033e-01,2.061435e-01,2.573074e-01,2.154626e-01,2.569237e-01,2.163681e-01,2.565284e-01,2.205164e-01
20,1.130000e+02,1.749994e-01,1.594716e-01,1.756970e-01,1.651673e-01,1.746239e-01,1.656577e-01,1.760149e-01,1.668569e-01
21,7.060000e+02,1.427348e-01,1.770266e-01,1.359500e-01,1.799750e-01,1.185522e-01,1.775342e-01,1.082008e-01,1.430775e-01
22,1.350000e+02,1.947871e-01,1.664798e-01,1.949547e-01,1.710266e-01,1.957247e-01,1.724747e-01,1.947550e-01,1.732243e-01
23,7.410000e+02,2.639497e-01,1.936015e-01,2.635397e-01,2.176245e-01,2.639586e-01,2.258585e-01,2.636106e-01,2.298976e-01
24,2.660000e+02,2.042577e-01,1.791035e-01,2.043690e-01,1.834278e-01,2.052110e-01,1.848218e-01,2.047042e-01,1.883049e-01
25,7.920000e+02,1.729102e-01,1.243651e-01,1.831970e-01,1.682405e-01,1.858974e-01,1.810799e-01,1.980463e-01,1.822527e-01
26,6.370000e+02,2.465204e-01,2.033024e-01,2.464793e-01,2.180681e-01,2.467347e-01,2.197351e-01,2.457071e-01,2.211326e-01
27,1.510000e+02,1.635512e-01,1.596165e-01,1.614721e-01,1.617440e-01,1.590089e-01,1.580622e-01,1.606094e-01,1.596727e-01
28,9.670000e+02,1.490308e-01,1.275199e-01,1.377203e-01,1.116402e-01,7.676421e-02,1.297772e-01,6.831592e-02,9.765576e-02
29,7.380000e+02,2.292275e-01,1.677497e-01,2.294833e-01,1.777795e-01,2.289398e-01,1.842659e-01,2.276306e-01,1.965672e-01
30,3.820000e+02,2.142600e-01,2.179498e-01,2.144775e-01,2.188859e-01,2.141989e-01,2.153389e-01,2.115211e-01,2.095336e-01
31,8.560000e+02,2.889820e-01,2.210580e-01,2.892391e-01,2.343710e-01,2.889481e-01,2.401539e-01,2.892277e-01,2.442628e-01
32,5.630000e+02,1.784025e-01,1.906429e-01,1.765355e-01,1.923957e-01,1.766391e-01,1.896964e-01,1.743715e-01,1.829448e-01
33,6.490000e+02,1.940796e-01,1.885625e-01,1.951486e-01,1.897494e-01,1.937796e-01,1.902784e-01,1.943763e-01,1.912459e-01
34,2.390000e+02,2.367970e-01,1.880280e-01,2.366508e-01,1.977682e-01,2.370862e-01,2.006016e-01,2.367501e-01,2.030306e-01
35,9.190000e+02,2.174395e-01,2.070646e-01,2.172088e-01,2.111881e-01,2.187842e-01,2.116738e-01,2.171386e-01,2.107591e-01
36,2.410000e+02,1.711870e-01,8.568240e-02,1.727715e-01,9.086472e-02,1.726441e-01,4.570941e-02,1.692307e-01,1.051441e-01
37,4.660000e+02,2.185863e-01,1.886326e-01,2.184093e-01,1.937957e-01,2.183337e-01,1.958236e-01,2.181446e-01,1.984545e-01
38,9.390000e+02,2.096537e-01,1.840477e-01,2.094524e-01,1.898509e-01,2.098095e-01,1.914308e-01,2.095878e-01,1.934572e-01
39,5.910000e+02,2.215176e-01,2.067883e-01,2.216418e-01,2.058841e-01,2.217346e-01,2.064038e-01,2.215273e-01,2.073619e-01
40,5.110000e+02,1.954793e-01,1.775427e-01,1.961390e-01,1.877122e-01,1.951081e-01,1.932885e-01,1.957174e-01,1.994490e-01
41,2.880000e+02,2.281079e-01,2.117652e-01,2.280905e-01,2.118708e-01,2.279374e-01,2.144603e-01,2.279893e-01,2.158389e-01
42,8.290000e+02,1.700980e-01,1.863168e-01,1.714309e-01,1.902076e-01,1.664847e-01,1.855675e-01,1.662360e-01,1.766523e-01
43,3.530000e+02,1.924703e-01,1.548410e-01,1.899416e-01,1.538724e-01,1.949900e-01,1.409879e-01,1.888868e-01,1.522862e-01
44,6.550000e+02,1.640518e-01,2.202726e-01,1.567097e-01,8.527923e-02,9.636400e-02,5.299280e-02,8.773039e-02,1.160382e-01
45,4.840000e+02,1.912069e-01,1.891789e-01,1.929183e-01,1.877657e-01,1.927866e-01,1.795501e-01,1.922516e-01,1.750930e-01
46,5.300000e+02,1.967419e-01,1.811061e-01,1.971436e-01,1.856543e-01,1.962947e-01,1.858222e-01,1.982688e-01,1.845823e-01
47,9.120000e+02,1.651188e-01,1.560458e-01,1.694230e-01,1.659269e-01,1.597174e-01,1.549840e-01,1.630855e-01,1.639000e-01
48,4.800000e+02,2.243171e-01,2.020946e-01,2.240485e-01,2.037842e-01,2.238676e-01,2.044707e-01,2.239647e-01,2.034759e-01
49,4.070000e+02,2.572407e-01,1.866792e-01,2.575758e-01,1.927267e-01,2.569732e-01,1.984818e-01,2.575788e-01,2.037742e-01
50,5.590000e+02,1.418835e-01,1.210958e-01,1.436310e-01,1.249480e-01,1.374274e-01,1.142285e-01,1.412765e-01,1.547655e-01
51,6.120000e+02,2.409808e-01,2.184628e-01,2.409016e-01,2.217855e-01,2.407073e-01,2.243313e-01,2.405624e-01,2.235406e-01
52,7.070000e+02,1.871147e-01,1.347945e-01,1.886956e-01,1.435247e-01,1.918884e-01,1.500664e-01,2.063859e-01,1.712076e-01
53,3.800000e+02,2.241869e-01,2.225032e-01,2.237696e-01,2.273007e-01,2.234084e-01,2.280179e-01,2.219959e-01,2.256564e-01
54,4.250000e+02,2.646705e-01,2.017723e-01,2.648545e-01,2.102970e-01,2.646313e-01,2.165271e-01,2.644983e-01,2.215092e-01
55,9.920000e+02,1.591464e-01,1.542395e-01,1.391801e-01,1.611165e-01,1.225643e-01,1.630560e-01,1.367090e-01,1.541290e-01
56,1.400000e+02,1.882014e-01,1.679764e-01,1.878228e-01,1.627572e-01,1.877224e-01,1.583980e-01,1.879884e-01,1.591341e-01
57,6.040000e+02,1.660561e-01,1.435789e-01,1.646293e-01,1.438668e-01,1.673578e-01,1.387874e-01,1.691259e-01,1.472262e-01
58,4.800000e+02,3.895950e-01,1.633114e-01,3.897069e-01,1.586615e-01,3.897416e-01,1.706144e-01,3.897198e-01,1.815180e-01
59,9.040000e+02,1.496033e-01,1.811623e-01,1.426547e-01,1.656263e-01,1.339200e-01,2.010257e-01,1.240934e-01,1.951586e-01
60,9.980000e+02,1.637611e-01,2.040463e-01,1.698511e-01,2.019250e-01,1.718898e-01,2.031684e-01,1.907175e-01,1.947252e-01
61,3.770000e+02,1.326247e-01,1.389054e-01,1.254450e-01,1.405427e-01,1.283315e-01,1.392408e-01,1.218922e-01,1.547111e-01
62,3.020000e+02,2.098491e-01,2.095426e-01,2.098310e-01,2.130484e-01,2.106421e-01,2.130010e-01,2.097499e-01,2.112058e-01
63,3.270000e+02,1.895240e-01,1.531890e-01,1.900501e-01,1.719400e-01,1.897044e-01,1.663455e-01,1.894959e-01,1.721114e-01
64,9.730000e+02,1.723938e-01,1.788241e-01,1.663314e-01,1.765242e-01,1.700501e-01,1.830859e-01,1.687416e-01,1.780574e-01
65,1.860000e+02,1.946952e-01,1.846579e-01,1.944748e-01,1.880061e-01,1.936732e-01,1.885668e-01,1.944533e-01,1.896028e-01
66,9.940000e+02,1.894273e-01,1.166371e-01,1.780037e-01,1.158590e-01,1.543178e-01,1.098855e-01,1.290818e-01,1.154325e-01
67,3.380000e+02,2.433034e-01,1.949604e-01,2.433778e-01,2.008995e-01,2.430340e-01,2.028654e-01,2.427018e-01,2.065936e-01
68,1.070000e+02,1.762260e-01,1.831912e-01,1.768018e-01,1.789718e-01,1.772904e-01,1.788595e-01,1.761413e-01,1.764084e-01
69,3.700000e+02,2.415647e-01,2.060659e-01,2.417089e-01,2.110989e-01,2.416293e-01,2.141705e-01,2.423836e-01,2.156009e-01
70,3.530000e+02,1.906310e-01,1.916427e-01,1.840552e-01,1.942556e-01,1.810535e-01,1.928518e-01,1.799781e-01,1.897733e-01
71,3.620000e+02,2.337710e-01,2.084761e-01,2.339697e-01,2.154077e-01,2.335741e-01,2.166317e-01,2.340521e-01,2.182032e-01
72,8.140000e+02,2.277040e-01,2.094017e-01,2.285675e-01,2.128392e-01,2.279212e-01,2.118418e-01,2.276567e-01,2.123684e-01
73,8.470000e+02,1.478406e-01,1.127817e-01,1.422089e-01,1.178947e-01,1.455332e-01,1.133296e-01,1.550185e-01,1.271209e-01
74,7.570000e+02,1.454314e-01,1.758797e-01,1.941210e-01,1.876172e-01,1.989344e-01,1.852198e-01,1.974599e-01,1.779887e-01
75,8.250000e+02,1.254887e-01,1.606468e-01,1.586408e-01,1.881690e-01,1.593099e-01,1.935999e-01,1.602920e-01,2.043572e-01
76,3.360000e+02,1.976102e-01,1.663185e-01,1.981869e-01,1.710702e-01,1.972107e-01,1.721782e-01,1.970403e-01,1.825851e-01
77,1.640000e+02,2.090248e-01,1.982355e-01,2.089024e-01,1.980511e-01,2.091640e-01,1.984770e-01,2.095799e-01,2.003824e-01
78,3.450000e+02,1.578973e-01,1.807577e-01,1.562156e-01,1.895286e-01,1.640707e-01,1.895187e-01,1.525925e-01,1.933521e-01
79,5.120000e+02,9.803002e-02,1.458604e-02,1.136141e-01,1.272697e-01,1.130126e-01,1.221209e-01,8.664158e-02,1.160490e-01
80,6.380000e+02,1.902381e-01,2.069801e-01,1.923152e-01,2.031793e-01,1.918433e-01,2.011670e-01,1.916915e-01,2.011445e-01
81,6.710000e+02,2.609590e-01,2.082813e-01,2.610995e-01,2.133656e-01,2.606463e-01,2.133560e-01,2.612559e-01,2.139752e-01
82,5.530000e+02,2.297229e-01,1.983632e-01,2.298734e-01,2.019554e-01,2.306460e-01,2.027190e-01,2.305062e-01,2.004599e-01
83,1.030000e+02,1.741308e-01,1.650397e-01,1.740683e-01,1.696556e-01,1.750327e-01,1.721744e-01,1.736266e-01,1.702672e-01
84,5.270000e+02,1.374694e-01,1.968919e-01,1.649328e-01,1.971861e-01,1.698649e-01,2.051601e-01,1.711568e-01,2.092245e-01
85,6.050000e+02,5.667448e-02,1.826272e-01,1.029562e-01,1.809537e-01,1.879557e-01,1.760593e-01,1.876298e-01,1.851739e-01
86,7.880000e+02,1.285845e-01,1.225747e-01,1.313727e-01,1.192753e-01,1.283432e-01,1.152432e-01,1.274916e-01,1.012491e-01
87,4.990000e+02,2.537441e-01,2.410849e-01,2.530081e-01,2.436146e-01,2.533599e-01,2.455107e-01,2.526640e-01,2.458700e-01
88,1.250000e+02,1.640922e-01,1.680027e-01,1.629968e-01,1.560878e-01,1.664097e-01,1.606192e-01,1.626653e-01,1.584928e-01
89,8.630000e+02,1.683239e-01,1.691031e-01,1.579426e-01,1.696012e-01,1.718703e-01,1.682425e-01,1.897086e-01,1.804895e-01
90,1.100000e+02,1.673686e-01,1.673993e-01,1.670012e-01,1.675266e-01,1.654935e-01,1.652366e-01,1.679409e-01,1.683077e-01
91,4.200000e+02,1.983311e-01,2.138106e-01,1.983628e-01,2.204796e-01,1.979111e-01,2.258876e-01,1.981816e-01,2.259979e-01
92,5.610000e+02,1.786972e-01,1.794231e-01,1.791292e-01,1.757570e-01,1.789678e-01,1.758086e-01,1.762385e-01,1.703073e-01
93,8.440000e+02,2.423162e-01,2.329739e-01,2.420025e-01,2.367732e-01,2.424018e-01,2.365014e-01,2.416669e-01,2.360590e-01
94,3.720000e+02,2.543842e-01,2.281979e-01,2.545124e-01,2.360383e-01,2.545569e-01,2.366658e-01,2.552028e-01,2.383573e-01
95,9.850000e+02,8.373964e-02,1.555462e-01,1.055095e-01,1.667424e-01,9.240036e-02,1.522676e-01,7.529004e-02,1.476477e-01
96,1.270000e+02,1.753956e-01,1.656946e-01,1.752690e-01,1.623565e-01,1.741771e-01,1.584898e-01,1.759547e-01,1.635513e-01
97,6.910000e+02,2.263917e-01,2.035239e-01,2.135047e-01,1.962655e-01,2.068794e-01,1.921768e-01,2.109951e-01,1.936433e-01
98,2.680000e+02,2.143011e-01,2.001444e-01,2.141775e-01,1.996968e-01,2.143527e-01,2.014343e-01,2.142799e-01,2.009218e-01
99,4.260000e+02,2.294232e-01,2.280128e-01,2.293782e-01,2.162774e-01,2.287833e-01,2.180772e-01,2.298169e-01,2.189923e-01
100,1.490000e+02,2.018839e-01,1.615085e-01,2.018728e-01,1.706324e-01,2.009600e-01,1.737096e-01,2.022558e-01,1.743807e-01
101,4.380000e+02,2.115523e-01,1.759036e-01,2.115600e-01,1.809664e-01,2.123616e-01,1.835068e-01,2.115695e-01,1.861442e-01
102,4.870000e+02,2.369312e-01,2.358727e-01,2.368206e-01,2.344682e-01,2.372139e-01,2.350215e-01,2.361932e-01,2.343216e-01
103,3.370000e+02,2.309878e-01,1.921507e-01,2.309887e-01,1.920202e-01,2.309136e-01,1.935588e-01,2.311206e-01,1.962353e-01
104,5.850000e+02,2.451480e-01,2.244071e-01,2.454340e-01,2.288285e-01,2.454174e-01,2.299342e-01,2.452166e-01,2.288435e-01
105,6.830000e+02,1.720737e-01,1.809963e-01,1.773196e-01,1.868233e-01,1.748779e-01,1.841486e-01,1.790882e-01,1.881995e-01
106,1.080000e+02,1.675142e-01,1.657988e-01,1.663848e-01,1.631805e-01,1.643507e-01,1.602013e-01,1.673796e-01,1.639311e-01
107,5.640000e+02,1.970526e-01,1.977314e-01,1.975399e-01,1.922135e-01,2.053945e-01,1.951102e-01,2.112606e-01,1.983449e-01
108,6.210000e+02,2.524429e-01,2.285790e-01,2.519689e-01,2.243912e-01,2.523652e-01,2.242826e-01,2.513994e-01,2.253818e-01
109,9.140000e+02,1.951822e-01,1.368971e-01,1.946885e-01,1.672624e-01,1.967421e-01,1.878092e-01,1.948680e-01,1.448423e-02
110,2.480000e+02,2.205824e-01,2.091570e-01,2.203771e-01,2.137862e-01,2.207675e-01,2.152524e-01,2.202687e-01,2.154565e-01
111,3.950000e+02,1.647351e-01,1.799200e-01,1.695150e-01,1.899502e-01,1.678139e-01,1.828629e-01,1.657567e-01,1.813061e-01
112,6.750000e+02,2.213315e-01,1.565234e-01,2.221458e-01,1.758099e-01,2.225878e-01,1.877470e-01,2.214045e-01,1.862679e-01
113,3.340000e+02,2.182573e-01,2.052292e-01,2.181586e-01,2.110522e-01,2.182701e-01,2.130491e-01,2.178079e-01,2.135223e-01
114,4.960000e+02,2.104622e-01,1.867934e-01,2.112817e-01,1.926222e-01,2.133783e-01,2.052058e-01,2.271702e-01,2.087333e-01
115,1.370000e+02,2.042168e-01,1.894011e-01,2.041066e-01,1.886298e-01,2.031302e-01,1.906973e-01,2.041668e-01,1.914188e-01
116,4.590000e+02,2.253828e-01,2.227761e-01,2.251888e-01,2.214518e-01,2.250764e-01,2.205948e-01,2.256498e-01,2.209579e-01
117,1.160000e+02,1.742786e-01,1.528746e-01,1.746013e-01,1.578977e-01,1.732034e-01,1.541643e-01,1.750878e-01,1.601065e-01
118,3.880000e+02,2.933060e-01,1.823050e-01,2.929923e-01,1.933828e-01,2.932961e-01,2.008076e-01,2.931937e-01,2.002751e-01
119,5.260000e+02,1.432352e-01,1.918931e-01,1.507421e-01,1.886895e-01,1.556568e-01,1.832789e-01,1.546628e-01,1.565220e-01
120,8.280000e+02,2.295716e-01,2.248036e-01,2.312447e-01,2.217004e-01,2.290489e-01,2.167494e-01,2.250929e-01,2.137849e-01
121,2.400000e+02,2.184837e-01,2.069310e-01,2.183774e-01,2.073786e-01,2.184646e-01,2.092069e-01,2.181885e-01,2.081165e-01
122,2.530000e+02,2.409881e-01,1.973507e-01,2.407814e-01,2.059806e-01,2.409956e-01,2.080210e-01,2.403910e-01,2.102996e-01
123,8.630000e+02,1.741870e-01,1.900593e-01,1.750766e-01,1.834592e-01,1.790789e-01,1.751360e-01,1.781758e-01,1.681549e-01
124,3.220000e+02,2.272675e-01,2.338321e-01,2.271933e-01,2.282082e-01,2.272606e-01,2.279506e-01,2.270888e-01,2.271050e-01
125,2.430000e+02,2.008052e-01,1.846510e-01,2.007233e-01,1.911928e-01,2.018386e-01,1.932005e-01,2.004849e-01,1.934235e-01
126,5.570000e+02,1.970041e-01,1.439005e-01,1.969460e-01,1.338610e-01,1.969343e-01,1.445582e-01,1.968070e-01,1.573991e-01
127,1.570000e+02,1.952488e-01,1.822181e-01,1.953616e-01,1.904056e-01,1.962445e-01,1.905830e-01,1.954621e-01,1.916735e-01
128,8.150000e+02,4.846823e-02,1.641165e-01,2.470590e-02,1.771154e-01,1.994625e-01,1.687232e-01,1.743495e-01,1.854697e-01
129,6.500000e+02,1.998685e-01,1.291243e-01,1.976562e-01,1.235779e-01,1.965591e-01,1.119907e-01,1.951310e-01,1.154169e-01
130,9.780000e+02,2.186133e-01,2.305391e-01,2.186787e-01,2.311569e-01,2.179334e-01,2.311158e-01,2.192656e-01,2.299425e-01
131,2.450000e+02,1.781671e-01,1.704095e-01,1.797782e-01,1.802655e-01,1.804045e-01,1.808934e-01,1.793283e-01,1.793743e-01
132,7.290000e+02,2.318344e-01,1.843749e-01,2.313586e-01,1.951015e-01,2.314010e-01,2.115145e-01,2.296465e-01,2.076548e-01
133,7.460000e+02,1.432649e-01,1.627181e-01,1.425718e-01,1.667271e-01,1.261044e-01,1.642763e-01,1.308753e-01,1.657663e-01
134,8.470000e+02,1.560022e-01,1.435961e-01,1.546546e-01,1.364358e-01,1.566882e-01,1.434341e-01,1.602992e-01,1.580755e-01
135,4.050000e+02,2.115904e-01,1.847475e-01,2.114512e-01,1.890055e-01,2.120921e-01,1.897589e-01,2.114743e-01,1.917512e-01
136,3.960000e+02,2.349212e-01,2.153981e-01,2.351118e-01,2.222046e-01,2.349748e-01,2.229868e-01,2.339267e-01,2.238844e-01
137,4.040000e+02,1.806721e-01,2.184098e-01,1.802583e-01,2.128034e-01,1.816174e-01,2.115440e-01,1.830167e-01,2.114571e-01
138,4.870000e+02,1.904805e-01,1.490123e-01,1.800644e-01,1.471189e-01,1.816786e-01,1.681243e-01,1.740685e-01,1.612556e-01
139,6.680000e+02,2.460596e-01,2.233995e-01,2.464963e-01,2.265613e-01,2.459095e-01,2.267429e-01,2.469406e-01,2.263729e-01
140,6.150000e+02,1.586991e-01,1.838351e-01,1.593019e-01,1.779286e-01,1.640470e-01,1.639579e-01,1.664670e-01,1.583362e-01
141,3.410000e+02,1.486065e-01,1.697831e-01,1.333718e-01,1.565528e-01,1.329469e-01,1.416057e-01,1.396590e-01,1.528469e-01
142,7.270000e+02,2.208936e-01,1.981637e-01,2.205241e-01,1.986394e-01,2.193232e-01,2.020695e-01,2.157732e-01,2.092271e-01
143,7.750000e+02,1.445061e-01,1.568642e-01,1.680129e-01,1.495089e-01,1.850933e-01,1.411864e-01,2.049405e-01,7.808307e-02
144,5.050000e+02,2.205735e-01,1.975805e-01,2.206352e-01,1.981039e-01,2.199001e-01,1.968392e-01,2.195458e-01,2.011877e-01
145,6.710000e+02,1.778706e-01,1.481241e-01,1.713539e-01,1.490153e-01,1.807815e-01,1.463516e-01,1.735392e-01,1.232239e-01
146,3.740000e+02,2.174193e-01,1.806448e-01,2.175462e-01,1.841786e-01,2.179366e-01,1.859511e-01,2.170652e-01,1.839827e-01
147,6.780000e+02,2.253025e-01,1.919020e-01,2.252667e-01,2.024932e-01,2.252825e-01,2.051670e-01,2.253895e-01,2.066869e-01
148,4.810000e+02,1.961009e-01,1.470024e-01,1.960144e-01,1.716328e-01,1.969247e-01,1.670527e-01,1.959271e-01,1.726860e-01
149,2.520000e+02,2.178476e-01,1.996172e-01,2.177046e-01,2.078000e-01,2.178941e-01,2.103664e-01,2.173867e-01,2.097017e-01
150,7.790000e+02,2.413751e-01,2.290555e-01,2.416858e-01,2.312551e-01,2.421216e-01,2.307630e-01,2.423133e-01,2.361504e-01
151,5.590000e+02,2.171562e-01,1.912397e-01,2.170291e-01,2.024901e-01,2.171863e-01,2.052269e-01,2.167891e-01,2.066525e-01
152,8.500000e+02,2.094916e-01,1.450473e-01,2.020663e-01,1.422602e-01,1.915333e-01,1.373635e-01,1.914188e-01,1.372076e-01
153,7.700000e+02,2.504101e-01,1.869079e-01,2.510104e-01,1.920355e-01,2.512314e-01,1.953014e-01,2.508701e-01,2.094190e-01
154,7.520000e+02,1.516197e-01,1.886719e-01,1.415408e-01,1.892399e-01,1.528941e-01,1.754572e-01,1.390582e-01,1.615253e-01
155,1.850000e+02,2.029355e-01,1.837411e-01,2.031248e-01,1.869979e-01,2.034326e-01,1.895656e-01,2.024040e-01,1.899309e-01
156,4.790000e+02,2.231270e-01,2.200519e-01,2.220577e-01,2.251198e-01,2.247605e-01,2.296443e-01,2.308062e-01,2.240881e-01
157,2.730000e+02,1.992123e-01,1.815562e-01,1.992732e-01,1.881836e-01,1.996566e-01,1.898645e-01,1.987769e-01,1.893677e-01
158,3.190000e+02,2.199762e-01,2.038947e-01,2.201521e-01,2.023429e-01,2.193510e-01,2.062930e-01,2.191870e-01,2.122599e-01
159,4.460000e+02,1.316637e-01,1.514715e-01,1.441146e-01,1.558605e-01,1.653110e-01,1.608167e-01,1.591957e-01,1.576792e-01
160,1.320000e+02,1.751231e-01,1.726859e-01,1.752853e-01,1.744107e-01,1.758942e-01,1.749690e-01,1.756309e-01,1.735264e-01
161,3.700000e+02,2.086948e-01,1.761174e-01,2.087147e-01,1.775721e-01,2.092339e-01,1.787574e-01,2.081923e-01,1.820487e-01
162,4.460000e+02,2.352728e-01,2.097832e-01,2.352248e-01,2.110380e-01,2.339060e-01,2.135195e-01,2.354843e-01,2.160877e-01
163,7.260000e+02,2.293387e-01,1.337178e-01,2.232406e-01,1.333333e-01,2.215968e-01,1.248867e-01,2.197855e-01,1.572664e-01
164,6.720000e+02,1.983064e-01,2.106637e-01,1.973411e-01,2.138896e-01,1.988419e-01,2.154174e-01,1.993919e-01,2.274572e-01
165,9.950000e+02,1.947236e-01,1.764193e-01,1.906953e-01,1.789907e-01,2.112669e-01,1.824054e-01,2.097980e-01,1.859675e-01
166,6.010000e+02,2.095459e-01,1.760750e-01,2.097941e-01,1.949083e-01,2.088413e-01,1.963369e-01,2.097101e-01,1.986481e-01
167,9.110000e+02,1.248110e-01,1.311653e-01,1.314695e-01,1.351933e-01,1.456455e-02,1.212143e-01,1.512979e-02,1.172118e-01
168,7.930000e+02,2.436239e-01,2.484060e-01,2.442589e-01,2.497977e-01,2.448107e-01,2.488001e-01,2.448997e-01,2.478575e-01
169,3.640000e+02,2.291152e-01,2.010176e-01,2.289808e-01,2.006155e-01,2.289721e-01,2.036085e-01,2.286106e-01,2.030352e-01
170,8.650000e+02,2.467997e-01,2.187041e-01,2.475500e-01,2.213295e-01,2.475521e-01,2.209263e-01,2.460818e-01,2.214439e-01
171,7.700000e+02,1.952174e-01,1.795227e-01,1.918026e-01,1.899575e-01,1.965768e-01,1.867451e-01,1.976472e-01,1.859894e-01
172,6.080000e+02,2.168717e-01,2.360561e-01,2.168022e-01,2.308930e-01,2.176928e-01,2.303417e-01,2.169528e-01,2.306115e-01
173,9.820000e+02,2.354946e-01,2.019607e-01,2.341731e-01,2.130114e-01,2.345246e-01,2.138260e-01,2.336655e-01,2.181842e-01
174,5.670000e+02,2.813584e-01,1.978460e-01,2.811364e-01,2.121119e-01,2.813891e-01,2.181286e-01,2.813228e-01,2.220649e-01
175,5.300000e+02,2.055232e-01,1.889542e-01,2.007391e-01,1.935469e-01,2.027300e-01,1.975062e-01,2.017579e-01,1.976949e-01
176,4.100000e+02,3.086443e-01,1.813587e-01,3.084944e-01,1.992406e-01,3.085363e-01,2.105504e-01,3.087933e-01,2.181946e-01
177,4.110000e+02,2.449698e-01,2.113157e-01,2.451568e-01,2.154371e-01,2.445567e-01,2.182102e-01,2.448738e-01,2.197018e-01
178,4.000000e+02,2.117211e-01,2.302370e-01,2.121387e-01,2.310799e-01,2.110892e-01,2.302358e-01,2.117415e-01,2.269997e-01
179,9.470000e+02,2.521160e-01,2.090356e-01,2.522517e-01,2.049887e-01,2.519699e-01,1.958082e-01,2.511129e-01,1.866916e-01
180,7.690000e+02,1.886757e-01,2.039704e-01,1.891129e-01,2.141300e-01,1.885979e-01,2.178008e-01,1.877806e-01,1.956518e-01
181,7.610000e+02,1.876495e-01,1.925160e-01,1.932458e-01,1.932695e-01,1.920394e-01,1.986260e-01,1.919552e-01,1.975810e-01
182,4.900000e+02,1.807194e-01,1.738021e-01,1.806638e-01,1.826398e-01,1.792255e-01,1.833766e-01,1.755957e-01,1.821915e-01
183,5.500000e+02,1.573454e-01,1.928685e-01,1.547746e-01,1.971050e-01,1.649247e-01,1.967895e-01,1.735096e-01,1.979608e-01
184,5.290000e+02,2.157315e-01,2.108694e-01,2.157294e-01,2.121351e-01,2.156030e-01,2.116907e-01,2.162558e-01,2.116302e-01
185,7.370000e+02,1.294411e-01,1.080189e-01,1.937175e-01,1.291187e-01,1.028529e-01,1.449929e-01,9.145597e-02,1.260536e-01
186,4.180000e+02,1.955453e-01,1.705669e-01,1.956101e-01,1.766790e-01,1.954248e-01,1.778657e-01,1.965482e-01,1.771549e-01
187,2.280000e+02,2.153551e-01,1.783636e-01,2.153166e-01,1.872821e-01,2.155993e-01,1.905968e-01,2.156455e-01,1.960235e-01
188,7.920000e+02,2.498538e-01,2.057877e-01,2.502771e-01,2.235139e-01,2.495742e-01,2.253831e-01,2.498970e-01,2.271697e-01
189,8.310000e+02,3.008550e-01,2.422326e-01,3.012115e-01,2.530261e-01,3.009922e-01,2.633014e-01,3.008670e-01,2.649095e-01
190,1.640000e+02,2.022872e-01,2.001713e-01,2.019409e-01,1.981549e-01,2.011998e-01,1.985976e-01,2.024118e-01,2.005934e-01
191,5.070000e+02,1.999298e-01,1.945145e-01,2.008232e-01,1.947595e-01,2.002611e-01,1.977523e-01,2.002230e-01,1.979930e-01
192,4.110000e+02,2.242837e-01,2.047118e-01,2.243065e-01,2.152620e-01,2.243417e-01,2.160778e-01,2.242350e-01,2.157267e-01
193,2.260000e+02,2.393065e-01,1.926164e-01,2.392697e-01,1.968259e-01,2.397341e-01,2.009617e-01,2.395606e-01,2.034879e-01
194,5.770000e+02,2.383686e-01,2.073495e-01,2.375781e-01,2.066550e-01,2.375061e-01,2.088155e-01,2.378443e-01,2.116669e-01
195,6.100000e+02,2.075954e-01,1.555332e-01,2.081542e-01,1.554671e-01,2.072423e-01,1.704388e-01,2.083337e-01,1.774651e-01
196,6.410000e+02,1.552377e-01,1.894614e-01,1.535626e-01,1.905795e-01,1.494479e-01,1.870024e-01,1.533872e-01,1.917367e-01
197,6.270000e+02,1.788923e-01,1.962775e-01,1.800929e-01,1.958714e-01,1.770809e-01,1.928691e-01,1.786461e-01,1.897980e-01
198,1.520000e+02,2.135793e-01,1.760996e-01,2.136172e-01,1.718271e-01,2.130777e-01,1.713086e-01,2.132153e-01,1.749496e-01
199,9.040000e+02,1.457868e-02,1.794026e-01,2.297241e-01,1.836977e-01,2.219906e-01,1.879363e-01,2.136571e-01,1.957114e-01
200,1.170000e+02,2.018076e-01,1.841751e-01,2.012915e-01,1.831399e-01,2.009974e-01,1.836323e-01,2.020078e-01,1.844017e-01
201,8.400000e+02,1.852849e-01,2.177936e-01,1.794981e-01,2.215849e-01,1.787031e-01,2.233094e-01,1.821860e-01,2.192708e-01
202,7.650000e+02,1.573459e-01,1.603201e-01,1.434941e-01,1.716534e-01,1.635635e-01,1.743320e-01,1.745328e-01,1.784027e-01
203,4.940000e+02,2.096534e-01,1.999510e-01,2.096557e-01,1.987179e-01,2.097331e-01,1.995033e-01,2.089249e-01,1.963728e-01
204,6.430000e+02,2.832790e-01,2.064506e-01,2.833303e-01,2.238402e-01,2.832743e-01,2.266993e-01,2.830427e-01,2.315426e-01
205,8.710000e+02,1.983623e-01,1.631403e-01,1.955328e-01,1.657410e-01,1.995975e-01,1.492198e-01,2.052775e-01,1.282427e-01
206,2.150000e+02,2.453225e-01,1.869528e-01,2.452646e-01,1.864702e-01,2.454092e-01,1.928452e-01,2.446560e-01,1.950574e-01
207,2.880000e+02,2.776582e-01,1.853448e-01,2.778479e-01,1.978742e-01,2.777700e-01,2.050598e-01,2.777954e-01,2.097873e-01
208,8.270000e+02,1.458203e-01,1.813223e-01,1.461647e-01,1.760586e-01,1.689504e-01,1.788771e-01,1.803694e-01,1.746237e-01
209,5.050000e+02,1.473923e-01,9.836662e-02,1.861468e-01,9.697843e-02,1.576269e-01,8.591683e-02,1.588637e-01,1.018095e-01
210,7.290000e+02,2.420596e-01,1.958253e-01,2.424951e-01,1.941656e-01,2.406844e-01,1.926010e-01,2.429784e-01,1.912183e-01
211,7.790000e+02,9.960625e-02,1.885327e-01,1.144624e-01,1.818574e-01,1.137394e-01,1.782409e-01,1.188181e-01,1.769580e-01
212,8.900000e+02,1.968041e-01,2.157395e-01,1.942351e-01,2.237264e-01,2.012259e-01,2.225017e-01,2.001092e-01,2.095879e-01
213,3.760000e+02,1.853533e-01,1.801880e-01,1.861127e-01,1.776639e-01,1.852314e-01,1.780911e-01,1.866690e-01,1.812967e-01
214,9.660000e+02,2.063075e-01,1.877987e-01,2.074843e-01,1.974512e-01,2.072708e-01,2.053070e-01,2.137824e-01,2.107412e-01
215,9.020000e+02,2.159060e-01,2.226977e-01,2.052178e-01,2.220698e-01,2.027293e-01,2.169247e-01,1.961032e-01,2.120258e-01
216,8.100000e+02,2.100865e-01,2.244534e-01,2.123702e-01,2.098168e-01,2.200518e-01,2.008322e-01,2.204758e-01,1.953669e-01
217,2.530000e+02,1.632227e-01,1.589822e-01,1.631957e-01,1.556641e-01,1.663547e-01,1.622268e-01,1.601007e-01,1.582277e-01
218,8.460000e+02,1.765401e-01,1.545274e-01,1.772793e-01,1.734410e-01,1.824312e-01,1.721876e-01,1.900429e-01,1.752845e-01
219,9.050000e+02,2.608577e-01,2.461493e-01,2.607956e-01,2.432543e-01,2.613546e-01,2.428378e-01,2.600223e-01,2.418113e-01
220,4.530000e+02,1.502846e-01,1.561017e-01,1.541961e-01,1.568821e-01,1.544937e-01,1.516711e-01,1.520742e-01,1.516939e-01
221,6.980000e+02,1.875118e-01,1.573234e-01,1.715694e-01,1.501066e-01,1.672797e-01,1.378499e-01,1.637221e-01,1.467233e-01
222,2.880000e+02,2.085522e-01,2.093049e-01,2.087188e-01,2.128762e-01,2.088669e-01,2.123115e-01,2.093767e-01,2.126524e-01
223,9.250000e+02,1.920792e-01,1.620595e-01,1.904081e-01,1.780935e-01,1.930046e-01,1.955329e-01,1.937304e-01,1.909504e-01
224,2.820000e+02,2.233413e-01,2.094481e-01,2.233045e-01,2.125653e-01,2.235565e-01,2.149374e-01,2.233218e-01,2.152506e-01
225,1.930000e+02,2.180379e-01,1.938871e-01,2.181053e-01,1.968447e-01,2.176537e-01,1.980153e-01,2.181692e-01,1.986869e-01
226,9.770000e+02,2.439540e-01,2.025534e-01,2.435428e-01,2.089798e-01,2.437901e-01,2.100129e-01,2.433201e-01,2.119755e-01
227,8.840000e+02,4.155178e-01,1.814093e-01,4.154232e-01,1.707126e-01,4.154210e-01,1.753052e-01,4.154144e-01,1.804985e-01
228,3.750000e+02,2.638081e-01,2.043084e-01,2.639168e-01,2.200432e-01,2.637176e-01,2.210673e-01,2.643484e-01,2.238756e-01
229,2.040000e+02,1.828673e-01,1.872443e-01,1.828584e-01,1.863671e-01,1.824108e-01,1.865191e-01,1.827767e-01,1.857209e-01
230,4.960000e+02,2.909916e-01,2.177667e-01,2.909492e-01,2.382609e-01,2.910867e-01,2.422614e-01,2.906542e-01,2.463073e-01
231,9.900000e+02,2.627219e-01,1.963178e-01,2.622853e-01,1.979001e-01,2.631297e-01,1.982317e-01,2.626654e-01,2.019455e-01
232,3.110000e+02,1.955983e-01,1.719132e-01,1.952336e-01,1.704490e-01,1.957792e-01,1.716131e-01,1.945241e-01,1.711914e-01
233,6.920000e+02,1.800651e-01,1.980704e-01,1.817146e-01,1.968287e-01,1.774953e-01,1.918436e-01,1.797665e-01,1.960551e-01
234,7.140000e+02,1.944392e-01,2.046188e-01,1.935505e-01,2.121722e-01,1.941952e-01,2.129012e-01,1.921806e-01,2.059902e-01
235,9.660000e+02,2.058260e-01,2.227449e-01,2.058116e-01,2.295904e-01,2.057224e-01,2.326554e-01,2.047967e-01,2.371693e-01
236,5.130000e+02,1.925789e-01,1.592853e-01,1.921216e-01,1.680465e-01,1.885024e-01,1.541347e-01,1.898562e-01,1.512431e-01
237,5.120000e+02,2.824431e-01,2.352799e-01,2.822478e-01,2.465823e-01,2.825634e-01,2.494299e-01,2.823002e-01,2.518457e-01
238,4.350000e+02,2.055071e-01,1.767274e-01,2.060048e-01,1.772558e-01,2.049259e-01,1.770943e-01,2.062204e-01,1.662777e-01
239,3.120000e+02,2.109413e-01,1.945199e-01,2.110365e-01,1.999472e-01,2.115312e-01,2.003862e-01,2.113055e-01,2.018972e-01
240,6.890000e+02,2.153702e-01,9.961765e-02,1.701535e-01,9.793762e-02,1.553836e-01,1.148332e-01,1.555300e-01,1.063465e-01
241,6.480000e+02,2.188506e-01,2.045255e-01,2.131350e-01,2.066642e-01,1.991229e-01,2.069525e-01,1.863805e-01,2.023931e-01
242,2.230000e+02,1.683940e-01,1.435645e-01,1.710711e-01,1.684879e-01,1.731595e-01,1.590220e-01,1.706911e-01,1.622586e-01
243,5.590000e+02,2.486295e-01,2.440557e-01,2.489805e-01,2.414969e-01,2.480821e-01,2.402619e-01,2.489301e-01,2.408075e-01
244,3.900000e+02,2.257635e-01,2.064090e-01,2.256890e-01,2.123386e-01,2.256631e-01,2.122256e-01,2.256909e-01,2.131761e-01
245,2.830000e+02,2.263567e-01,1.945298e-01,2.263769e-01,2.003440e-01,2.263117e-01,2.025005e-01,2.263547e-01,2.045454e-01
246,7.380000e+02,8.880648e-02,1.853285e-01,8.708140e-02,1.904485e-01,7.395832e-02,1.912272e-01,1.229652e-01,1.812272e-01
247,1.330000e+02,1.959673e-01,1.777489e-01,1.955927e-01,1.784727e-01,1.958702e-01,1.806168e-01,1.961783e-01,1.828993e-01
248,8.970000e+02,1.652230e-01,1.326657e-01,1.525392e-01,1.592042e-01,1.534136e-01,1.504606e-01,1.538123e-01,1.640204e-01
249,6.330000e+02,4.110674e-01,1.852907e-01,4.110534e-01,1.751491e-01,4.110648e-01,1.761870e-01,4.110584e-01,1.847103e-01
250,2.670000e+02,2.237188e-01,2.132493e-01,2.240253e-01,2.145511e-01,2.237216e-01,2.143220e-01,2.232922e-01,2.134366e-01
251,8.440000e+02,9.720194e-02,2.038192e-01,1.384149e-01,2.063340e-01,1.630367e-01,2.039202e-01,1.557284e-01,2.014129e-01
252,8.630000e+02,2.363588e-01,1.950130e-01,2.362660e-01,2.016445e-01,2.367266e-01,2.057969e-01,2.363583e-01,2.078027e-01
253,6.520000e+02,2.383992e-01,2.138023e-01,2.381621e-01,2.175569e-01,2.383912e-01,2.195067e-01,2.380983e-01,2.203515e-01
254,4.820000e+02,8.618415e-02,2.093035e-01,1.214831e-01,2.003717e-01,1.658219e-01,1.876110e-01,1.559321e-01,1.790883e-01
255,7.630000e+02,2.591459e-01,2.463365e-01,2.592625e-01,2.425676e-01,2.587376e-01,2.416384e-01,2.590880e-01,2.410936e-01
256,6.190000e+02,2.128501e-01,1.748378e-01,2.127647e-01,2.034747e-01,2.140229e-01,2.114517e-01,2.120228e-01,2.212345e-01
257,2.930000e+02,1.818071e-01,1.845747e-01,1.824387e-01,1.849499e-01,1.815779e-01,1.846971e-01,1.827580e-01,1.843594e-01
258,7.850000e+02,2.505515e-01,1.857329e-01,2.506267e-01,1.851743e-01,2.513089e-01,1.851107e-01,2.513267e-01,1.874645e-01
259,6.640000e+02,8.752160e-02,2.056402e-01,1.194377e-01,1.921723e-01,1.184123e-01,1.833575e-01,1.046514e-01,1.547369e-01
260,4.460000e+02,2.135432e-01,1.918764e-01,2.082017e-01,1.892825e-01,1.965397e-01,1.929872e-01,1.893718e-01,1.907795e-01
261,9.040000e+02,1.038551e-01,1.827247e-01,1.372200e-01,1.748570e-01,1.371461e-01,1.675001e-01,1.429662e-01,1.595246e-01


==> Figures/Strouhal/4in_rollout_phase_lag.csv <==
sample_id,phase_lag_x_2.5,phase_lag_x_3.5,phase_lag_x_4.5,phase_lag_x_5.5
0,2.669000e-01,1.050216e+00,1.910079e+00,8.966476e-01
1,1.648818e+00,0.000000e+00,2.409166e-01,0.000000e+00
2,-2.981423e+00,2.534546e+00,-2.894414e+00,-5.293637e-01
3,2.139287e+00,1.287433e+00,2.197400e-01,9.631860e-01
4,-2.604825e-01,0.000000e+00,0.000000e+00,0.000000e+00
5,0.000000e+00,0.000000e+00,0.000000e+00,-2.959148e-01
6,-4.172060e-01,0.000000e+00,-1.774229e-01,-1.650174e-01
7,2.472801e+00,1.986033e+00,1.964767e+00,1.240122e+00
8,-4.234253e-01,-4.190376e-01,0.000000e+00,0.000000e+00
9,4.606340e-01,-1.360491e-01,-1.369312e+00,0.000000e+00
10,7.992690e-01,-1.966606e-03,3.030898e-01,2.751365e-01
11,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
12,2.554052e+00,2.301254e+00,2.028880e+00,1.511370e+00
13,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
14,-3.134447e+00,2.831529e+00,2.821071e+00,9.443191e-01
15,7.208282e-01,7.401721e-01,7.033714e-01,8.960231e-01
16,2.554798e+00,2.548528e+00,8.897751e-01,1.984781e+00
17,2.541793e-01,0.000000e+00,0.000000e+00,0.000000e+00
18,3.065010e-01,3.067265e-01,3.065592e-01,3.063098e-01
19,4.813134e-01,6.448671e-01,6.453707e-01,6.448509e-01
20,0.000000e+00,-2.210055e-01,0.000000e+00,0.000000e+00
21,0.000000e+00,5.101577e-01,1.433453e+00,1.646195e+00
22,2.455539e-01,4.912994e-01,2.456580e-01,4.911246e-01
23,6.632646e-01,6.628652e-01,6.629487e-01,3.308205e-01
24,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
25,1.296504e+00,1.136116e+00,1.380875e+00,1.238827e+00
26,1.238663e+00,1.238925e+00,9.308532e-01,6.168721e-01
27,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
28,-1.300126e+00,-1.430513e+00,-1.152520e+00,2.718154e-01
29,1.382406e+00,1.665589e+00,1.103703e+00,8.529037e-01
30,5.386346e-01,3.412041e-01,2.692366e-01,5.314997e-01
31,7.270354e-01,3.634400e-01,3.637062e-01,3.632549e-01
32,6.720626e-01,6.685776e-01,4.421340e-01,6.520831e-01
33,2.421436e-01,-2.453536e-01,-2.441873e-01,0.000000e+00
34,2.976286e-01,2.976228e-01,2.974925e-01,2.975068e-01
35,1.096737e+00,8.207508e-01,8.229230e-01,1.093067e+00
36,1.282431e+00,1.290199e+00,4.328825e-01,4.259779e-01
37,1.101151e+00,8.259180e-01,5.484655e-01,5.494542e-01
38,2.640650e-01,2.649485e-01,2.627522e-01,2.633809e-01
39,1.116107e+00,8.376278e-01,5.563912e-01,5.580374e-01
40,4.902540e-01,2.465790e-01,0.000000e+00,0.000000e+00
41,-2.862918e-01,0.000000e+00,0.000000e+00,0.000000e+00
42,-2.132622e-01,-2.124627e-01,0.000000e+00,2.067392e-01
43,-1.701625e+00,-1.520232e+00,1.108778e-01,4.747930e-01
44,-2.795418e-01,-1.285408e+00,0.000000e+00,9.945336e-02
45,-2.396189e-01,-2.433199e-01,-2.438049e-01,-2.412444e-01
46,2.467504e-01,0.000000e+00,2.468234e-01,2.502513e-01
47,0.000000e+00,2.147956e-01,1.987718e-01,4.049126e-01
48,-2.822490e-01,0.000000e+00,0.000000e+00,0.000000e+00
49,1.291177e+00,9.690476e-01,9.680988e-01,6.475427e-01
50,5.338039e-01,1.750219e-01,1.711754e-01,6.740511e-01
51,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
52,1.171083e+00,6.066494e-01,4.789633e-01,2.564853e-01
53,1.687470e+00,1.123613e+00,6.819718e-01,-5.586849e-01
54,9.961086e-01,6.648886e-01,6.641199e-01,6.653775e-01
55,-1.428405e+00,-1.056663e+00,-7.430411e-01,0.000000e+00
56,7.128036e-01,4.734012e-01,4.694003e-01,4.738981e-01
57,0.000000e+00,0.000000e+00,0.000000e+00,-2.103686e-01
58,-2.771468e+00,1.551133e+00,1.793268e+00,1.876368e+00
59,-7.386505e-01,-7.042038e-01,-5.237719e-01,0.000000e+00
60,-1.985484e-01,-2.085298e-01,-2.175969e-01,-2.402441e-01
61,2.288829e+00,2.637975e+00,3.009484e+00,2.957415e+00
62,-5.287469e-01,-5.285002e-01,-2.654899e-01,-2.637170e-01
63,4.759812e-01,2.393096e-01,2.382617e-01,2.379005e-01
64,2.155570e-01,-2.082561e-01,0.000000e+00,-4.167072e-01
65,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
66,1.944519e+00,9.133674e-01,1.427440e+00,-2.011246e-01
67,3.051909e-01,3.053593e-01,3.050421e-01,3.051199e-01
68,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
69,9.110435e-01,6.070792e-01,6.075143e-01,3.039191e-01
70,-2.432931e-01,-2.335046e-01,-2.282147e-01,0.000000e+00
71,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
72,1.143372e+00,8.623470e-01,8.591848e-01,5.730380e-01
73,5.456818e-01,5.208601e-01,5.494396e-01,1.893316e-01
74,5.110525e-01,4.737400e-01,1.003790e+00,7.366710e-01
75,7.584917e-01,1.179977e+00,1.405364e+00,1.816890e+00
76,1.494958e+00,1.258778e+00,9.761365e-02,1.194370e-01
77,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
78,-4.004859e-01,-3.904849e-01,-4.148380e-01,-1.902510e-01
79,1.128460e+00,1.457204e+00,1.777215e+00,6.649544e-01
80,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
81,1.044717e+00,1.641281e+00,1.305634e+00,6.984323e-01
82,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
83,-2.165019e-01,-4.352718e-01,-4.405727e-01,-2.159494e-01
84,-2.253562e+00,-4.125242e-01,-2.133132e-01,0.000000e+00
85,9.173071e-02,4.975962e-01,-2.645586e+00,-2.503755e+00
86,3.246285e-01,3.298256e-01,4.639544e-01,8.057752e-01
87,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
88,0.000000e+00,2.030722e-01,2.092609e-01,0.000000e+00
89,4.240722e-01,1.959280e-01,2.089129e-01,0.000000e+00
90,4.190946e-01,4.128286e-01,2.072245e-01,2.083816e-01
91,4.999597e-01,2.495525e-01,0.000000e+00,0.000000e+00
92,6.727602e-01,6.768421e-01,4.471356e-01,2.200209e-01
93,-6.079880e-01,-3.040526e-01,-3.039514e-01,-3.038763e-01
94,9.590580e-01,9.579857e-01,9.600645e-01,6.405169e-01
95,-5.686702e-01,-2.784345e-01,0.000000e+00,-1.012470e-01
96,2.208701e-01,4.380328e-01,2.173872e-01,2.208497e-01
97,2.931834e-01,5.502089e-01,7.905565e-01,8.055689e-01
98,1.079401e+00,1.349926e+00,8.095770e-01,5.377504e-01
99,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
100,2.536861e-01,2.536240e-01,2.535079e-01,2.546107e-01
101,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
102,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
103,0.000000e+00,2.902098e-01,2.905121e-01,2.898803e-01
104,6.164014e-01,6.156089e-01,6.169764e-01,3.081070e-01
105,-2.115134e-01,-4.404063e-01,-4.353978e-01,-4.397482e-01
106,-4.210553e-01,0.000000e+00,0.000000e+00,0.000000e+00
107,0.000000e+00,2.468979e-01,2.556911e-01,5.333242e-01
108,6.338660e-01,6.337019e-01,3.169014e-01,3.155183e-01
109,-3.511636e-01,2.018738e-01,1.092800e+00,1.717070e+00
110,5.556615e-01,2.772914e-01,2.780299e-01,2.765388e-01
111,4.068228e-01,2.116967e-01,2.097284e-01,4.178881e-01
112,6.990610e-01,7.148138e-01,6.848317e-01,4.350470e-01
113,5.480213e-01,2.738027e-01,2.749068e-01,2.742622e-01
114,1.324784e+00,7.959567e-01,5.354116e-01,2.859512e-01
115,-2.567598e-01,-2.563639e-01,0.000000e+00,0.000000e+00
116,1.415368e+00,1.130673e+00,8.504066e-01,5.660285e-01
117,-2.193632e-01,-2.179996e-01,0.000000e+00,-2.196277e-01
118,7.544311e-01,1.474298e+00,7.512241e-01,1.104671e+00
119,-5.298514e-01,-3.661953e-01,-3.969977e-01,0.000000e+00
120,2.876228e+00,1.749741e+00,4.863706e-01,3.022691e-01
121,7.780810e-01,7.795133e-01,7.861377e-01,8.032679e-01
122,3.024320e-01,3.024470e-01,3.022460e-01,3.022634e-01
123,0.000000e+00,-2.196169e-01,-2.222751e-01,0.000000e+00
124,2.856738e-01,0.000000e+00,2.861044e-01,0.000000e+00
125,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
126,3.257468e-01,2.913935e-01,1.269168e-01,-3.949452e-01
127,-4.926225e-01,-4.926299e-01,-2.464182e-01,-2.462131e-01
128,3.485425e-01,6.173891e-01,2.081423e+00,2.092035e+00
129,1.762891e+00,2.229895e+00,1.724062e+00,1.694468e+00
130,8.240293e-01,8.258221e-01,1.095112e+00,1.655332e+00
131,4.417905e-01,4.496035e-01,4.545043e-01,2.236117e-01
132,1.621348e+00,1.624477e+00,1.342741e+00,5.089077e-01
133,-3.553524e-01,-1.826656e-01,0.000000e+00,-1.568577e-01
134,3.872860e-01,3.892307e-01,5.784508e-01,7.984810e-01
135,5.343459e-01,2.662506e-01,2.673959e-01,2.656329e-01
136,0.000000e+00,2.948687e-01,0.000000e+00,2.942484e-01
137,-2.260463e-01,0.000000e+00,0.000000e+00,0.000000e+00
138,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
139,6.185834e-01,6.192578e-01,6.186519e-01,3.093512e-01
140,7.941068e-01,9.825167e-01,1.000964e+00,1.274854e+00
141,5.673116e-01,1.679599e-01,9.905632e-01,1.467760e+00
142,2.503552e+00,1.022244e+00,2.210260e+00,3.017526e-01
143,1.876562e+00,1.081199e+00,6.827774e-01,2.506910e-01
144,5.536427e-01,5.547763e-01,5.526101e-01,5.542672e-01
145,4.501835e-01,0.000000e+00,0.000000e+00,0.000000e+00
146,2.185885e+00,1.911181e+00,1.920945e+00,1.639240e+00
147,8.503984e-01,8.508290e-01,5.652295e-01,5.676549e-01
148,7.386936e-01,1.231183e+00,7.519973e-01,4.935141e-01
149,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
150,6.073702e-01,3.036683e-01,3.042418e-01,3.041023e-01
151,5.472344e-01,2.735729e-01,2.727296e-01,2.730335e-01
152,5.294928e-01,2.568981e-01,2.442907e-01,4.826166e-01
153,6.288785e-01,6.293786e-01,3.157651e-01,3.155151e-01
154,-3.760405e-01,3.387634e-01,2.002297e-01,6.905619e-01
155,-7.674574e-01,-2.559964e-01,-2.555612e-01,-2.552764e-01
156,2.808104e-01,5.593447e-01,5.633447e-01,8.712654e-01
157,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
158,2.764972e-01,2.771664e-01,2.756651e-01,2.754617e-01
159,-3.018048e-01,-3.393730e-01,-6.176284e-01,-3.938085e-01
160,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
161,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
162,5.906902e-01,5.906516e-01,5.885406e-01,5.901908e-01
163,1.942229e-01,5.662554e-01,8.444463e-01,5.693322e-01
164,0.000000e+00,0.000000e+00,-2.508912e-01,-2.501116e-01
165,9.934256e-01,7.042326e-01,5.334725e-01,0.000000e+00
166,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
167,0.000000e+00,0.000000e+00,0.000000e+00,1.819374e-02
168,3.064659e-01,3.065803e-01,3.076124e-01,0.000000e+00
169,2.876465e-01,5.759161e-01,2.873512e-01,2.878327e-01
170,2.167005e+00,1.321487e+00,1.867238e+00,1.548421e+00
171,-1.242917e+00,-9.649376e-01,-4.933156e-01,0.000000e+00
172,5.471356e-01,5.468782e-01,2.730134e-01,2.729197e-01
173,-2.945113e-01,0.000000e+00,0.000000e+00,0.000000e+00
174,3.534841e-01,3.535899e-01,3.535503e-01,3.534507e-01
175,7.790758e-01,1.015506e+00,1.023016e+00,1.538577e+00
176,9.221084e-01,9.316111e-01,1.236807e+00,8.516854e-01
177,6.146845e-01,6.152314e-01,6.138885e-01,3.077511e-01
178,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
179,1.265426e+00,9.508833e-01,9.486012e-01,9.467714e-01
180,1.187228e+00,7.108361e-01,4.739173e-01,7.090755e-01
181,0.000000e+00,-2.421566e-01,-2.418550e-01,-4.842429e-01
182,6.802218e-01,6.823118e-01,4.475950e-01,4.399215e-01
183,1.954322e-01,3.782806e-01,6.022945e-01,1.069500e+00
184,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
185,-4.674632e-01,-7.023222e-01,0.000000e+00,0.000000e+00
186,0.000000e+00,2.460240e-01,2.458167e-01,2.476092e-01
187,2.706094e-01,2.705536e-01,2.718230e-01,2.708969e-01
188,9.411714e-01,6.276685e-01,6.272719e-01,3.139176e-01
189,-9.895561e-01,-8.356662e-01,-1.593296e+00,-1.598816e+00
190,2.543030e-01,2.538503e-01,2.537819e-01,2.543676e-01
191,-1.748816e+00,-2.500270e+00,-2.758755e+00,3.033437e+00
192,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
193,9.026652e-01,9.026443e-01,6.019271e-01,3.008728e-01
194,0.000000e+00,0.000000e+00,2.979974e-01,0.000000e+00
195,1.043976e+00,7.837710e-01,5.228842e-01,5.252542e-01
196,-7.650763e-01,-7.521202e-01,-9.278325e-01,-1.807445e+00
197,1.119094e+00,1.359063e+00,1.109126e+00,1.117616e+00
198,1.614050e+00,1.611900e+00,1.337907e+00,1.344542e+00
199,1.504014e+00,8.960308e-01,5.732688e-01,1.112615e+00
200,1.267755e+00,1.265685e+00,1.267960e+00,7.612735e-01
201,0.000000e+00,-2.260028e-01,-2.211588e-01,-2.286520e-01
202,7.933052e-01,3.501169e-01,2.002097e-01,0.000000e+00
203,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
204,1.068302e+00,1.067246e+00,7.120596e-01,7.119412e-01
205,1.742367e+00,1.905374e+00,1.276807e+00,9.552017e-01
206,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
207,1.745267e+00,1.045105e+00,1.397850e+00,1.047215e+00
208,-1.678924e+00,-1.761828e-01,-2.118878e-01,0.000000e+00
209,3.560171e-01,1.700025e+00,4.049076e-01,3.998891e-01
210,1.823430e+00,8.030625e-01,1.209312e+00,9.136653e-01
211,-6.252783e-01,-9.854282e-01,-1.015018e+00,-8.952951e-01
212,0.000000e+00,-2.425935e-01,-5.067315e-01,-2.529690e-01
213,6.866263e-01,8.852410e-01,9.327344e-01,1.400126e+00
214,7.871971e-01,5.241326e-01,7.834477e-01,5.383382e-01
215,5.582642e-01,0.000000e+00,5.127517e-01,4.994590e-01
216,7.908296e-01,7.981855e-01,5.518120e-01,2.798698e-01
217,4.071692e-01,4.070308e-01,2.094382e-01,1.986943e-01
218,-2.153661e-01,-4.384920e-01,-2.318415e-01,-2.393049e-01
219,3.275463e-01,3.278390e-01,3.283472e-01,3.265019e-01
220,3.714192e-01,3.802149e-01,1.886843e-01,0.000000e+00
221,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
222,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
223,-2.444223e-01,0.000000e+00,0.000000e+00,0.000000e+00
224,-2.813037e-01,0.000000e+00,0.000000e+00,0.000000e+00
225,5.481341e-01,5.483360e-01,2.734913e-01,2.749439e-01
226,3.061222e-01,3.060428e-01,3.056143e-01,3.058969e-01
227,-2.592674e+00,-1.062102e+00,-1.618752e+00,2.088430e+00
228,1.656847e+00,1.324222e+00,9.942802e-01,6.640486e-01
229,-2.295771e-01,0.000000e+00,-2.292668e-01,-2.281535e-01
230,7.997104e-01,7.312584e-01,7.313660e-01,7.310748e-01
231,3.301171e-01,3.296759e-01,3.304716e-01,3.297255e-01
232,2.457059e-01,4.906119e-01,4.928897e-01,7.324592e-01
233,-8.994723e-01,-6.852084e-01,-1.109775e+00,-1.551435e+00
234,2.448324e-01,2.442315e-01,2.434592e-01,2.419975e-01
235,7.757037e-01,1.300036e+00,1.032550e+00,1.290978e+00
236,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
237,9.615439e-01,6.047797e-01,5.994432e-01,6.091877e-01
238,7.752721e-01,5.180058e-01,2.587441e-01,2.589955e-01
239,5.307394e-01,5.305479e-01,5.333030e-01,2.653985e-01
240,5.548411e-01,2.207324e-01,0.000000e+00,7.943661e-01
241,-3.336629e-02,0.000000e+00,0.000000e+00,0.000000e+00
242,2.320143e+00,7.634614e-02,6.504913e-01,2.185480e-01
243,3.119919e-01,3.122419e-01,3.114894e-01,0.000000e+00
244,-5.669440e-01,-2.832880e-01,-2.841581e-01,-2.833437e-01
245,5.695290e-01,5.693772e-01,5.696332e-01,5.679228e-01
246,-7.034419e-01,-4.573911e-01,-1.146869e-01,-1.541228e-01
247,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
248,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
249,2.753763e+00,-2.149932e+00,1.200137e+00,2.066677e+00
250,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
251,0.000000e+00,0.000000e+00,0.000000e+00,1.938581e-01
252,1.485188e+00,1.188520e+00,8.909784e-01,5.944513e-01
253,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
254,0.000000e+00,2.977153e-01,6.247002e-01,1.954809e-01
255,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
256,2.680024e-01,2.672900e-01,2.695743e-01,2.661657e-01
257,-4.586941e-01,-2.296678e-01,-2.264983e-01,-2.302102e-01
258,2.204270e+00,9.382071e-01,1.579611e+00,9.188772e-01
259,1.981077e+00,2.480183e+00,-1.639153e+00,-1.585952e+00
260,0.000000e+00,2.671581e-01,2.518909e-01,4.847377e-01
261,-2.036763e+00,0.000000e+00,0.000000e+00,0.000000e+00


==> Figures/Strouhal/4in_rollout_strouhal.csv <==
sample_id,Reynolds,St_gt_x_2.5,St_pred_x_2.5,St_gt_x_3.5,St_pred_x_3.5,St_gt_x_4.5,St_pred_x_4.5,St_gt_x_5.5,St_pred_x_5.5
0,4.820000e+02,1.061961e-01,9.157153e-02,1.392892e-01,7.946528e-02,1.266660e-01,7.759145e-02,1.019328e-01,1.457435e-02
1,9.780000e+02,1.912754e-01,3.140423e-01,1.926832e-01,1.392738e-01,1.917153e-01,1.412426e-01,1.933351e-01,1.671005e-01
2,7.720000e+02,1.876757e-01,1.687368e-01,2.016928e-01,1.397612e-01,2.025447e-01,1.088280e-01,2.106271e-01,9.388482e-02
3,7.410000e+02,7.401699e-02,2.125721e-01,3.532783e-02,1.821705e-01,8.743176e-02,1.619096e-01,1.532958e-01,1.679243e-01
4,1.560000e+02,2.072854e-01,2.171035e-01,2.075672e-01,2.127918e-01,2.078354e-01,2.138514e-01,2.068657e-01,2.123585e-01
5,8.390000e+02,2.356176e-01,1.044136e-01,2.356393e-01,9.965863e-02,2.352280e-01,8.229500e-02,2.354815e-01,9.912909e-02
6,5.770000e+02,1.660010e-01,1.855284e-01,1.546202e-01,1.943416e-01,1.411886e-01,1.915623e-01,1.313167e-01,1.715418e-01
7,5.730000e+02,1.967792e-01,1.729116e-01,1.975544e-01,1.792334e-01,1.954390e-01,1.843954e-01,1.973716e-01,1.573195e-01
8,3.020000e+02,1.684756e-01,1.646866e-01,1.667298e-01,1.591669e-01,1.561673e-01,1.548057e-01,1.417303e-01,1.335998e-01
9,6.870000e+02,1.221870e-01,1.698960e-01,1.082644e-01,1.443516e-01,1.261399e-01,1.394639e-01,1.316250e-01,1.141912e-01
10,9.140000e+02,2.296822e-01,1.826952e-01,2.381698e-01,1.865112e-01,2.411912e-01,1.911161e-01,2.189467e-01,1.928396e-01
11,4.720000e+02,2.117522e-01,2.005636e-01,2.117099e-01,2.027446e-01,2.110526e-01,2.044038e-01,2.113334e-01,2.048856e-01
12,4.420000e+02,2.032450e-01,1.513571e-01,2.034755e-01,1.587039e-01,2.018165e-01,1.466375e-01,2.004517e-01,1.603350e-01
13,8.590000e+02,2.525044e-01,2.525787e-01,2.524941e-01,2.519796e-01,2.513926e-01,2.504592e-01,2.530162e-01,2.513932e-01
14,8.510000e+02,2.505686e-01,1.815806e-01,2.503621e-01,1.833025e-01,2.498254e-01,1.725560e-01,2.499138e-01,1.841980e-01
15,8.070000e+02,2.856480e-01,1.760072e-01,2.851815e-01,1.933213e-01,2.860689e-01,1.939748e-01,2.857978e-01,2.057841e-01
16,4.570000e+02,2.258937e-01,1.618204e-01,2.253394e-01,1.545065e-01,2.258915e-01,1.595354e-01,2.256340e-01,1.666296e-01
17,6.560000e+02,2.022695e-01,2.151753e-01,2.024430e-01,2.084075e-01,2.008932e-01,2.076014e-01,2.008463e-01,2.072805e-01
18,4.460000e+02,2.439058e-01,2.352905e-01,2.440852e-01,2.341108e-01,2.439521e-01,2.349911e-01,2.437536e-01,2.358215e-01
19,7.000000e+02,2.564991e-01,1.948581e-01,2.565845e-01,2.072648e-01,2.567849e-01,2.192242e-01,2.565780e-01,2.337824e-01
20,1.130000e+02,1.754562e-01,1.767972e-01,1.758706e-01,1.781506e-01,1.727681e-01,1.757752e-01,1.766148e-01,1.788634e-01
21,7.060000e+02,1.457362e-01,9.173605e-02,1.353235e-01,1.107473e-01,1.267451e-01,8.349152e-02,1.091667e-01,8.041134e-02
22,1.350000e+02,1.954056e-01,1.847550e-01,1.954818e-01,1.835652e-01,1.954884e-01,1.840190e-01,1.954123e-01,1.858978e-01
23,7.410000e+02,2.639046e-01,2.498698e-01,2.637457e-01,2.472377e-01,2.637789e-01,2.475480e-01,2.632586e-01,2.474792e-01
24,2.660000e+02,2.051629e-01,2.087978e-01,2.047674e-01,2.027481e-01,2.057710e-01,2.032442e-01,2.047279e-01,2.021891e-01
25,7.920000e+02,1.719542e-01,1.614084e-01,1.808185e-01,1.637882e-01,1.831442e-01,1.686958e-01,1.971655e-01,1.757803e-01
26,6.370000e+02,2.464241e-01,2.143265e-01,2.464762e-01,2.173877e-01,2.469165e-01,2.190515e-01,2.454456e-01,2.214269e-01
27,1.510000e+02,1.624170e-01,1.577242e-01,1.582278e-01,1.661230e-01,1.584657e-01,1.661625e-01,1.568536e-01,1.621318e-01
28,9.670000e+02,1.478011e-01,1.342362e-01,1.422957e-01,8.770967e-02,9.171462e-02,1.077553e-01,5.407596e-02,9.281196e-02
29,7.380000e+02,2.294069e-01,1.323710e-01,2.296604e-01,1.359264e-01,2.289834e-01,1.554941e-01,2.274358e-01,1.655436e-01
30,3.820000e+02,2.143159e-01,1.574543e-01,2.149308e-01,1.731602e-01,2.142517e-01,1.956867e-01,2.114770e-01,1.961714e-01
31,8.560000e+02,2.892782e-01,2.636414e-01,2.892164e-01,2.676433e-01,2.894282e-01,2.687680e-01,2.890691e-01,2.701635e-01
32,5.630000e+02,1.782701e-01,1.490059e-01,1.773457e-01,1.576859e-01,1.759195e-01,1.628031e-01,1.729704e-01,1.486004e-01
33,6.490000e+02,1.926917e-01,2.088447e-01,1.952462e-01,2.127589e-01,1.943181e-01,2.075984e-01,1.931057e-01,2.036769e-01
34,2.390000e+02,2.368453e-01,2.232070e-01,2.368407e-01,2.240084e-01,2.367370e-01,2.240524e-01,2.367484e-01,2.248835e-01
35,9.190000e+02,2.181888e-01,1.905166e-01,2.177109e-01,1.897226e-01,2.182871e-01,1.883949e-01,2.174587e-01,1.914868e-01
36,2.410000e+02,1.700877e-01,1.744308e-01,1.711180e-01,1.743013e-01,1.722385e-01,1.500197e-01,1.694912e-01,1.631872e-01
37,4.660000e+02,2.190671e-01,1.887196e-01,2.190816e-01,1.923919e-01,2.182275e-01,1.971275e-01,2.186209e-01,1.991025e-01
38,9.390000e+02,2.101362e-01,2.087477e-01,2.108393e-01,2.037335e-01,2.090915e-01,2.030148e-01,2.095918e-01,2.062297e-01
39,5.910000e+02,2.220425e-01,1.959731e-01,2.221877e-01,1.959286e-01,2.213810e-01,1.961743e-01,2.220360e-01,1.960299e-01
40,5.110000e+02,1.950659e-01,2.111784e-01,1.962213e-01,2.587204e-01,1.949735e-01,8.802209e-02,1.962888e-01,1.453894e-02
41,2.880000e+02,2.278238e-01,2.418389e-01,2.277835e-01,2.364821e-01,2.282509e-01,2.362367e-01,2.279127e-01,2.343338e-01
42,8.290000e+02,1.697087e-01,1.585130e-01,1.690724e-01,1.521347e-01,1.660207e-01,1.581906e-01,1.645178e-01,1.458601e-01
43,3.530000e+02,1.918890e-01,2.412046e-01,1.895119e-01,2.375497e-01,1.964706e-01,1.450987e-02,1.889141e-01,8.633801e-02
44,6.550000e+02,1.684662e-01,1.144380e-01,1.704825e-01,1.394287e-01,1.031392e-01,1.411656e-01,7.914247e-02,1.168035e-01
45,4.840000e+02,1.906826e-01,2.046324e-01,1.936279e-01,2.064652e-01,1.940138e-01,2.090117e-01,1.919762e-01,2.092255e-01
46,5.300000e+02,1.963577e-01,1.930785e-01,1.970038e-01,1.999779e-01,1.964158e-01,1.994923e-01,1.991436e-01,1.894030e-01
47,9.120000e+02,1.653016e-01,1.719053e-01,1.709289e-01,1.716795e-01,1.581776e-01,1.563109e-01,1.611096e-01,1.749690e-01
48,4.800000e+02,2.246066e-01,2.295517e-01,2.243841e-01,2.295835e-01,2.242101e-01,2.296385e-01,2.237061e-01,2.288771e-01
49,4.070000e+02,2.568716e-01,2.275028e-01,2.570479e-01,2.246195e-01,2.567962e-01,2.262269e-01,2.576490e-01,2.279526e-01
50,5.590000e+02,1.415959e-01,1.169819e-01,1.392780e-01,1.127839e-01,1.362171e-01,1.171865e-01,1.340982e-01,1.201140e-01
51,6.120000e+02,2.408069e-01,2.316732e-01,2.404478e-01,2.338669e-01,2.406102e-01,2.349006e-01,2.405778e-01,2.339972e-01
52,7.070000e+02,1.863837e-01,1.376022e-01,1.882185e-01,1.423178e-01,1.905734e-01,1.524606e-01,2.041045e-01,1.743299e-01
53,3.800000e+02,2.238077e-01,1.688370e-01,2.235357e-01,1.910746e-01,2.228652e-01,1.102540e-01,2.222937e-01,7.098502e-02
54,4.250000e+02,2.642260e-01,2.392306e-01,2.645508e-01,2.423168e-01,2.642449e-01,2.447384e-01,2.647453e-01,2.449429e-01
55,9.920000e+02,1.623841e-01,1.684142e-01,1.401442e-01,1.775232e-01,1.182587e-01,1.771369e-01,1.362617e-01,1.920493e-01
56,1.400000e+02,1.890770e-01,1.472419e-01,1.883604e-01,1.583907e-01,1.867684e-01,1.532718e-01,1.885581e-01,1.659618e-01
57,6.040000e+02,1.662503e-01,1.749464e-01,1.626542e-01,1.621439e-01,1.676939e-01,1.676298e-01,1.674060e-01,1.703097e-01
58,4.800000e+02,3.897268e-01,1.792220e-01,3.896471e-01,1.825094e-01,3.896801e-01,1.576932e-01,3.896482e-01,1.933778e-01
59,9.040000e+02,1.469499e-01,1.756341e-01,1.400969e-01,1.862447e-01,1.389348e-01,1.893315e-01,1.165377e-01,1.788516e-01
60,9.980000e+02,1.579998e-01,1.836568e-01,1.659427e-01,1.906602e-01,1.731581e-01,1.999347e-01,1.911802e-01,1.874223e-01
61,3.770000e+02,1.300994e-01,1.157678e-01,1.234844e-01,1.054978e-01,1.260459e-01,1.086500e-01,1.176718e-01,9.118789e-02
62,3.020000e+02,2.103817e-01,2.327911e-01,2.102835e-01,2.298502e-01,2.112702e-01,2.264423e-01,2.098593e-01,2.231854e-01
63,3.270000e+02,1.893869e-01,1.652557e-01,1.904366e-01,1.821437e-01,1.896026e-01,1.734394e-01,1.893152e-01,1.757677e-01
64,9.730000e+02,1.715348e-01,1.669003e-01,1.657249e-01,1.735396e-01,1.692257e-01,1.764326e-01,1.658025e-01,1.911965e-01
65,1.860000e+02,1.947231e-01,1.987756e-01,1.941994e-01,1.971553e-01,1.943252e-01,1.964835e-01,1.939831e-01,1.963233e-01
66,9.940000e+02,1.934249e-01,1.127953e-01,1.817087e-01,1.338438e-01,1.622744e-01,1.061186e-01,1.357908e-01,1.449339e-02
67,3.380000e+02,2.428632e-01,2.309178e-01,2.429972e-01,2.321589e-01,2.427448e-01,2.342365e-01,2.428067e-01,2.351947e-01
68,1.070000e+02,1.749121e-01,1.893338e-01,1.771582e-01,1.852624e-01,1.769000e-01,1.846563e-01,1.752979e-01,1.801623e-01
69,3.700000e+02,2.416618e-01,2.269129e-01,2.415491e-01,2.259415e-01,2.417223e-01,2.267210e-01,2.418511e-01,2.261709e-01
70,3.530000e+02,1.936065e-01,2.035384e-01,1.858170e-01,1.883600e-01,1.816075e-01,1.849574e-01,1.800346e-01,1.892224e-01
71,3.620000e+02,2.336786e-01,2.272527e-01,2.335749e-01,2.277661e-01,2.337949e-01,2.284862e-01,2.336991e-01,2.299892e-01
72,8.140000e+02,2.274667e-01,2.087410e-01,2.287447e-01,2.103731e-01,2.279058e-01,2.050450e-01,2.280046e-01,2.029064e-01
73,8.470000e+02,1.447466e-01,1.082564e-01,1.381624e-01,1.058022e-01,1.457434e-01,1.081251e-01,1.506653e-01,1.202280e-01
74,7.570000e+02,1.355609e-01,1.552688e-01,1.884951e-01,1.711373e-01,1.996978e-01,1.645344e-01,1.954081e-01,1.614313e-01
75,8.250000e+02,1.207177e-01,1.749151e-01,1.564994e-01,1.631089e-01,1.597648e-01,1.487541e-01,1.606484e-01,9.935623e-02
76,3.360000e+02,1.982749e-01,1.423587e-01,2.003408e-01,1.634406e-01,1.968929e-01,1.397152e-01,1.961982e-01,1.429301e-01
77,1.640000e+02,2.089994e-01,2.107625e-01,2.090197e-01,2.092742e-01,2.099418e-01,2.100859e-01,2.094693e-01,2.093424e-01
78,3.450000e+02,1.593483e-01,1.795414e-01,1.553690e-01,1.849844e-01,1.650588e-01,1.826153e-01,1.513969e-01,1.762699e-01
79,5.120000e+02,9.977779e-02,1.136754e-01,1.159606e-01,1.113790e-01,1.178553e-01,9.171478e-02,1.058308e-01,1.359974e-01
80,6.380000e+02,1.889144e-01,1.945338e-01,1.916180e-01,1.933657e-01,1.932575e-01,1.951320e-01,1.918886e-01,1.937623e-01
81,6.710000e+02,2.605400e-01,2.220368e-01,2.612180e-01,2.202636e-01,2.597477e-01,2.064780e-01,2.614238e-01,2.080209e-01
82,5.530000e+02,2.300468e-01,2.410922e-01,2.301495e-01,2.351909e-01,2.303338e-01,2.388093e-01,2.305307e-01,2.369347e-01
83,1.030000e+02,1.722867e-01,1.752279e-01,1.731891e-01,1.792495e-01,1.752983e-01,1.810291e-01,1.718470e-01,1.800611e-01
84,5.270000e+02,1.336114e-01,1.903301e-01,1.641382e-01,1.946057e-01,1.697492e-01,1.901773e-01,1.671228e-01,2.016027e-01
85,6.050000e+02,1.459940e-02,1.908471e-01,6.599575e-02,1.020962e-01,1.929806e-01,6.507442e-02,1.879735e-01,7.325380e-02
86,7.880000e+02,1.291656e-01,9.720205e-02,1.312334e-01,1.002645e-01,1.230677e-01,1.076676e-01,1.282431e-01,6.555708e-02
87,4.990000e+02,2.529171e-01,2.534023e-01,2.529271e-01,2.519985e-01,2.527294e-01,2.520687e-01,2.527527e-01,2.516949e-01
88,1.250000e+02,1.609100e-01,1.513172e-01,1.615998e-01,1.495194e-01,1.665245e-01,1.573066e-01,1.606385e-01,1.517802e-01
89,8.630000e+02,1.687330e-01,1.560766e-01,1.559145e-01,1.483709e-01,1.662476e-01,1.258400e-01,1.924835e-01,1.306088e-01
90,1.100000e+02,1.667524e-01,1.535652e-01,1.642593e-01,1.515573e-01,1.649040e-01,1.497106e-01,1.658248e-01,1.561765e-01
91,4.200000e+02,1.989277e-01,1.945337e-01,1.985876e-01,1.864819e-01,1.988849e-01,1.826050e-01,1.990309e-01,1.807270e-01
92,5.610000e+02,1.784552e-01,1.663965e-01,1.795379e-01,1.731068e-01,1.779096e-01,1.764590e-01,1.750871e-01,1.723300e-01
93,8.440000e+02,2.419108e-01,2.566385e-01,2.419573e-01,2.547523e-01,2.418768e-01,2.533294e-01,2.418171e-01,2.501653e-01
94,3.720000e+02,2.543980e-01,2.330862e-01,2.541136e-01,2.322670e-01,2.546650e-01,2.333581e-01,2.548536e-01,2.313993e-01
95,9.850000e+02,7.542223e-02,1.761186e-01,1.107856e-01,1.579366e-01,9.322940e-02,1.264717e-01,8.056978e-02,7.806852e-02
96,1.270000e+02,1.757628e-01,1.634039e-01,1.742877e-01,1.641573e-01,1.729912e-01,1.601861e-01,1.757466e-01,1.674938e-01
97,6.910000e+02,2.333079e-01,2.174571e-01,2.189212e-01,2.028988e-01,2.097016e-01,1.954808e-01,2.136838e-01,1.727633e-01
98,2.680000e+02,2.147400e-01,1.711975e-01,2.148474e-01,1.758945e-01,2.147470e-01,1.730549e-01,2.139641e-01,1.742349e-01
99,4.260000e+02,2.297528e-01,2.391416e-01,2.294388e-01,2.310942e-01,2.291649e-01,2.314047e-01,2.290707e-01,2.253743e-01
100,1.490000e+02,2.018770e-01,1.891465e-01,2.018276e-01,1.903723e-01,2.017352e-01,1.914538e-01,2.026127e-01,1.876196e-01
101,4.380000e+02,2.119866e-01,2.102395e-01,2.119154e-01,2.111859e-01,2.128991e-01,2.125335e-01,2.114916e-01,2.113167e-01
102,4.870000e+02,2.366658e-01,2.312883e-01,2.368910e-01,2.327291e-01,2.368965e-01,2.330954e-01,2.363528e-01,2.348477e-01
103,3.370000e+02,2.310378e-01,2.283113e-01,2.309417e-01,2.254439e-01,2.311822e-01,2.266654e-01,2.306794e-01,2.246703e-01
104,5.850000e+02,2.452583e-01,2.201305e-01,2.449430e-01,2.226065e-01,2.454871e-01,2.227460e-01,2.451838e-01,2.246251e-01
105,6.830000e+02,1.683170e-01,1.912530e-01,1.752321e-01,2.002624e-01,1.732393e-01,1.929245e-01,1.749703e-01,1.889060e-01
106,1.080000e+02,1.675326e-01,1.766365e-01,1.638452e-01,1.664124e-01,1.633300e-01,1.659829e-01,1.656358e-01,1.666461e-01
107,5.640000e+02,1.965826e-01,1.851925e-01,1.964751e-01,1.815374e-01,2.034725e-01,1.925160e-01,2.122030e-01,2.045514e-01
108,6.210000e+02,2.522073e-01,2.465722e-01,2.521420e-01,2.350439e-01,2.521821e-01,2.319105e-01,2.510815e-01,2.330659e-01
109,9.140000e+02,1.955351e-01,1.175555e-01,1.935742e-01,1.259106e-01,1.966846e-01,1.405906e-01,1.952002e-01,1.784828e-01
110,2.480000e+02,2.210907e-01,2.014252e-01,2.206615e-01,2.049914e-01,2.212492e-01,2.068160e-01,2.200626e-01,2.070457e-01
111,3.950000e+02,1.618697e-01,1.530071e-01,1.684629e-01,1.693085e-01,1.668965e-01,1.687906e-01,1.662724e-01,1.647878e-01
112,6.750000e+02,2.221852e-01,1.184498e-01,2.215585e-01,1.402456e-01,2.227514e-01,1.732143e-01,2.216096e-01,1.806611e-01
113,3.340000e+02,2.180507e-01,2.069412e-01,2.178852e-01,2.035209e-01,2.187639e-01,2.043520e-01,2.182509e-01,2.084074e-01
114,4.960000e+02,2.108459e-01,1.910783e-01,2.111341e-01,1.993551e-01,2.130335e-01,1.912067e-01,2.275527e-01,2.117960e-01
115,1.370000e+02,2.043230e-01,2.145080e-01,2.040079e-01,2.114973e-01,2.035658e-01,2.094057e-01,2.044636e-01,2.087643e-01
116,4.590000e+02,2.252627e-01,1.825225e-01,2.249402e-01,1.886601e-01,2.255774e-01,1.900974e-01,2.252156e-01,1.900804e-01
117,1.160000e+02,1.745637e-01,1.700918e-01,1.734786e-01,1.740334e-01,1.721287e-01,1.768229e-01,1.747742e-01,1.785321e-01
118,3.880000e+02,2.933095e-01,2.278866e-01,2.933023e-01,2.430398e-01,2.934797e-01,2.519681e-01,2.930230e-01,2.523972e-01
119,5.260000e+02,1.405474e-01,1.296670e-01,1.457045e-01,1.278901e-01,1.579604e-01,1.369156e-01,1.601865e-01,1.296914e-01
120,8.280000e+02,2.288830e-01,1.786963e-01,2.320666e-01,1.819673e-01,2.306479e-01,1.738090e-01,2.266410e-01,1.623398e-01
121,2.400000e+02,2.190411e-01,1.229780e-01,2.189842e-01,1.408084e-01,2.187206e-01,1.605018e-01,2.180390e-01,1.536465e-01
122,2.530000e+02,2.406678e-01,2.366527e-01,2.406797e-01,2.361313e-01,2.405197e-01,2.351284e-01,2.405336e-01,2.342032e-01
123,8.630000e+02,1.720483e-01,1.996582e-01,1.747656e-01,1.878718e-01,1.768809e-01,1.831124e-01,1.802011e-01,1.911035e-01
124,3.220000e+02,2.273320e-01,2.229563e-01,2.271482e-01,2.202116e-01,2.276746e-01,2.220317e-01,2.267985e-01,2.230718e-01
125,2.430000e+02,2.015328e-01,1.931878e-01,2.014365e-01,1.963931e-01,2.020063e-01,1.971991e-01,2.011761e-01,1.967693e-01
126,5.570000e+02,1.975325e-01,7.497777e-02,1.986715e-01,5.686584e-02,1.959601e-01,9.538303e-02,1.968255e-01,8.432755e-02
127,1.570000e+02,1.960083e-01,2.079559e-01,1.960112e-01,2.076214e-01,1.960933e-01,2.078272e-01,1.959302e-01,2.064829e-01
128,8.150000e+02,3.081793e-02,1.878992e-01,1.445008e-02,1.657603e-01,2.070429e-01,1.652396e-01,1.849765e-01,1.334418e-01
129,6.500000e+02,2.004092e-01,1.232440e-01,1.971660e-01,1.641237e-01,1.959950e-01,1.559931e-01,1.926306e-01,1.236895e-01
130,9.780000e+02,2.185806e-01,2.113910e-01,2.190561e-01,2.012745e-01,2.178656e-01,1.959693e-01,2.195453e-01,1.841764e-01
131,2.450000e+02,1.757828e-01,1.634444e-01,1.788916e-01,1.643802e-01,1.808415e-01,1.675757e-01,1.779445e-01,1.610360e-01
132,7.290000e+02,2.318608e-01,1.723810e-01,2.317052e-01,1.500453e-01,2.312636e-01,1.689696e-01,2.297512e-01,1.523496e-01
133,7.460000e+02,1.413902e-01,1.615916e-01,1.453606e-01,1.512251e-01,1.219583e-01,1.395880e-01,1.248234e-01,1.336895e-01
134,8.470000e+02,1.540962e-01,1.381676e-01,1.548700e-01,1.328374e-01,1.534388e-01,1.510532e-01,1.588527e-01,1.440541e-01
135,4.050000e+02,2.126095e-01,2.062271e-01,2.118755e-01,1.989899e-01,2.127869e-01,2.036095e-01,2.113839e-01,2.027184e-01
136,3.960000e+02,2.346044e-01,2.085350e-01,2.346491e-01,2.155138e-01,2.350939e-01,2.212331e-01,2.341554e-01,2.287086e-01
137,4.040000e+02,1.798819e-01,2.000044e-01,1.789302e-01,1.898860e-01,1.817842e-01,1.901933e-01,1.827169e-01,1.894692e-01
138,4.870000e+02,1.922316e-01,1.616055e-01,1.790805e-01,1.774523e-01,1.846726e-01,1.838423e-01,1.746330e-01,1.801624e-01
139,6.680000e+02,2.461265e-01,2.167966e-01,2.463948e-01,2.210664e-01,2.461538e-01,2.225512e-01,2.461739e-01,2.271369e-01
140,6.150000e+02,1.579825e-01,1.289531e-01,1.563724e-01,1.240842e-01,1.593084e-01,1.249419e-01,1.690828e-01,1.149192e-01
141,3.410000e+02,1.504841e-01,1.627123e-01,1.336582e-01,1.226991e-01,1.313775e-01,1.186061e-01,1.460008e-01,1.149189e-01
142,7.270000e+02,2.213626e-01,1.579462e-01,2.203434e-01,1.518942e-01,2.198586e-01,1.498782e-01,2.163579e-01,1.566402e-01
143,7.750000e+02,1.524643e-01,2.154567e-01,1.720782e-01,2.015081e-01,1.811123e-01,2.121834e-01,1.994935e-01,2.114197e-01
144,5.050000e+02,2.202874e-01,2.086358e-01,2.207385e-01,2.023780e-01,2.198766e-01,2.037979e-01,2.205359e-01,2.091897e-01
145,6.710000e+02,1.791223e-01,1.324400e-01,1.688631e-01,1.468781e-01,1.792791e-01,1.468173e-01,1.764473e-01,1.387732e-01
146,3.740000e+02,2.174340e-01,1.619690e-01,2.172671e-01,1.637885e-01,2.183771e-01,1.679852e-01,2.174110e-01,1.775027e-01
147,6.780000e+02,2.255752e-01,1.988468e-01,2.256894e-01,2.027233e-01,2.248977e-01,2.030920e-01,2.258627e-01,2.064068e-01
148,4.810000e+02,1.959446e-01,1.641239e-01,1.959488e-01,1.636056e-01,1.994735e-01,1.650381e-01,1.963630e-01,1.445076e-01
149,2.520000e+02,2.184166e-01,2.160538e-01,2.183510e-01,2.168109e-01,2.178585e-01,2.160923e-01,2.177283e-01,2.154675e-01
150,7.790000e+02,2.416649e-01,2.280319e-01,2.416516e-01,2.299019e-01,2.421079e-01,2.294013e-01,2.419969e-01,2.287054e-01
151,5.590000e+02,2.177377e-01,2.015945e-01,2.177024e-01,2.040996e-01,2.170314e-01,2.045716e-01,2.172732e-01,2.065426e-01
152,8.500000e+02,2.106785e-01,1.685940e-01,2.044330e-01,1.524603e-01,1.944004e-01,1.530642e-01,1.920271e-01,1.651084e-01
153,7.700000e+02,2.502228e-01,2.485678e-01,2.504218e-01,2.429030e-01,2.512779e-01,2.428577e-01,2.510789e-01,2.470859e-01
154,7.520000e+02,1.496217e-01,1.332117e-01,1.347897e-01,1.382309e-01,1.593377e-01,1.541297e-01,1.373829e-01,1.267767e-01
155,1.850000e+02,2.035744e-01,2.239868e-01,2.037155e-01,2.180150e-01,2.033692e-01,2.163877e-01,2.031425e-01,2.162026e-01
156,4.790000e+02,2.234618e-01,2.189917e-01,2.225562e-01,2.141976e-01,2.241477e-01,2.068146e-01,2.311103e-01,1.964917e-01
157,2.730000e+02,1.996767e-01,1.975528e-01,1.998975e-01,2.007343e-01,1.996402e-01,2.003663e-01,1.996581e-01,1.995655e-01
158,3.190000e+02,2.200295e-01,2.127873e-01,2.205620e-01,2.121951e-01,2.193673e-01,2.075562e-01,2.192054e-01,2.148363e-01
159,4.460000e+02,1.200843e-01,1.809568e-01,1.350322e-01,1.694514e-01,1.638310e-01,1.591578e-01,1.566914e-01,1.684729e-01
160,1.320000e+02,1.743419e-01,1.772580e-01,1.756376e-01,1.756790e-01,1.744440e-01,1.738718e-01,1.757782e-01,1.754660e-01
161,3.700000e+02,2.093821e-01,2.076450e-01,2.094011e-01,2.097620e-01,2.092351e-01,2.096042e-01,2.088756e-01,2.097109e-01
162,4.460000e+02,2.350282e-01,2.048810e-01,2.350128e-01,2.056492e-01,2.341729e-01,2.113335e-01,2.348294e-01,2.128093e-01
163,7.260000e+02,2.307353e-01,1.726159e-01,2.253059e-01,1.933212e-01,2.239963e-01,2.021940e-01,2.265301e-01,1.988976e-01
164,6.720000e+02,1.990312e-01,2.087663e-01,1.973721e-01,2.244222e-01,1.996529e-01,2.322033e-01,1.990325e-01,2.338764e-01
165,9.950000e+02,1.976357e-01,1.513894e-01,1.868035e-01,1.591321e-01,2.122619e-01,1.458400e-01,2.117115e-01,1.421405e-01
166,6.010000e+02,2.094019e-01,2.095221e-01,2.100210e-01,2.078198e-01,2.089715e-01,2.084778e-01,2.101684e-01,2.101639e-01
167,9.110000e+02,1.228169e-01,1.154831e-01,1.280435e-01,1.168579e-01,4.968935e-02,8.466735e-02,1.447812e-02,7.529767e-02
168,7.930000e+02,2.438778e-01,2.375205e-01,2.439688e-01,2.360752e-01,2.447902e-01,2.383516e-01,2.447230e-01,2.383592e-01
169,3.640000e+02,2.289018e-01,2.209486e-01,2.291498e-01,2.188781e-01,2.286669e-01,2.181386e-01,2.290500e-01,2.162615e-01
170,8.650000e+02,2.463497e-01,2.080670e-01,2.467746e-01,2.074435e-01,2.476501e-01,2.067185e-01,2.464388e-01,2.095470e-01
171,7.700000e+02,1.978164e-01,2.186482e-01,1.919682e-01,2.243894e-01,1.962840e-01,2.121401e-01,1.967506e-01,2.053593e-01
172,6.080000e+02,2.176983e-01,2.067101e-01,2.175959e-01,1.999406e-01,2.172571e-01,1.965533e-01,2.171826e-01,2.006196e-01
173,9.820000e+02,2.343647e-01,2.246801e-01,2.338829e-01,2.312122e-01,2.344176e-01,2.281595e-01,2.339317e-01,2.310640e-01
174,5.670000e+02,2.812937e-01,2.651493e-01,2.813779e-01,2.683777e-01,2.813464e-01,2.689982e-01,2.812671e-01,2.694781e-01
175,5.300000e+02,2.066563e-01,1.905793e-01,2.020285e-01,1.635704e-01,2.035225e-01,1.484044e-01,2.040602e-01,1.470631e-01
176,4.100000e+02,3.088736e-01,2.181165e-01,3.086216e-01,2.267983e-01,3.089062e-01,2.346164e-01,3.087322e-01,2.424257e-01
177,4.110000e+02,2.445752e-01,2.275221e-01,2.447928e-01,2.237547e-01,2.442585e-01,2.259095e-01,2.449005e-01,2.286161e-01
178,4.000000e+02,2.117764e-01,2.204773e-01,2.121835e-01,2.146548e-01,2.113127e-01,2.141124e-01,2.129134e-01,2.157696e-01
179,9.470000e+02,2.517485e-01,2.067974e-01,2.522296e-01,2.165346e-01,2.516243e-01,2.239622e-01,2.511389e-01,2.209518e-01
180,7.690000e+02,1.889532e-01,1.356118e-01,1.885551e-01,1.517707e-01,1.885657e-01,1.442493e-01,1.880881e-01,1.594506e-01
181,7.610000e+02,1.857209e-01,1.901167e-01,1.927021e-01,1.950021e-01,1.924621e-01,2.008798e-01,1.926741e-01,2.001052e-01
182,4.900000e+02,1.804344e-01,1.532280e-01,1.809888e-01,1.666325e-01,1.780924e-01,1.711223e-01,1.750392e-01,1.789051e-01
183,5.500000e+02,1.555200e-01,1.919118e-01,1.505131e-01,1.623754e-01,1.597636e-01,1.634024e-01,1.702162e-01,1.494777e-01
184,5.290000e+02,2.155204e-01,2.077181e-01,2.155455e-01,2.129313e-01,2.162208e-01,2.137874e-01,2.160469e-01,2.138989e-01
185,7.370000e+02,1.239985e-01,1.402638e-01,1.862968e-01,1.163664e-01,1.235774e-01,1.030829e-01,8.577430e-02,8.302206e-02
186,4.180000e+02,1.957821e-01,1.988632e-01,1.957796e-01,1.932750e-01,1.956147e-01,1.918064e-01,1.970412e-01,1.939150e-01
187,2.280000e+02,2.153441e-01,2.026688e-01,2.152997e-01,2.059990e-01,2.163099e-01,2.070330e-01,2.155729e-01,2.095041e-01
188,7.920000e+02,2.496535e-01,2.163579e-01,2.497413e-01,2.203184e-01,2.495836e-01,2.244611e-01,2.498077e-01,2.328389e-01
189,8.310000e+02,3.008954e-01,2.028604e-01,3.011290e-01,1.965088e-01,3.011067e-01,1.953904e-01,3.009553e-01,1.873217e-01
190,1.640000e+02,2.023679e-01,2.008401e-01,2.020077e-01,1.952745e-01,2.019532e-01,1.958316e-01,2.024193e-01,1.947763e-01
191,5.070000e+02,2.004631e-01,1.197759e-01,2.006899e-01,1.178326e-01,2.003323e-01,1.180413e-01,2.011610e-01,1.194271e-01
192,4.110000e+02,2.247433e-01,2.188649e-01,2.248049e-01,2.251980e-01,2.242302e-01,2.236012e-01,2.244172e-01,2.226215e-01
193,2.260000e+02,2.394394e-01,2.194336e-01,2.394338e-01,2.173811e-01,2.394992e-01,2.193678e-01,2.394270e-01,2.210750e-01
194,5.770000e+02,2.377409e-01,2.302666e-01,2.373303e-01,2.294076e-01,2.371388e-01,2.301413e-01,2.378743e-01,2.309884e-01
195,6.100000e+02,2.076925e-01,1.972740e-01,2.079017e-01,1.958867e-01,2.080490e-01,1.937061e-01,2.089920e-01,1.945097e-01
196,6.410000e+02,1.522071e-01,1.868438e-01,1.496296e-01,1.821250e-01,1.476691e-01,1.935329e-01,1.484034e-01,2.020394e-01
197,6.270000e+02,1.781094e-01,1.283281e-01,1.802513e-01,1.257440e-01,1.765229e-01,1.317853e-01,1.778741e-01,1.416945e-01
198,1.520000e+02,2.140701e-01,1.789422e-01,2.137849e-01,1.684765e-01,2.129345e-01,1.719525e-01,2.139905e-01,1.762245e-01
199,9.040000e+02,2.393712e-01,2.071197e-01,2.376795e-01,1.743878e-01,2.280964e-01,1.660567e-01,2.213477e-01,1.653678e-01
200,1.170000e+02,2.017694e-01,1.608241e-01,2.014401e-01,1.605763e-01,2.018021e-01,1.672182e-01,2.019341e-01,1.675415e-01
201,8.400000e+02,1.884710e-01,2.016409e-01,1.798473e-01,1.960041e-01,1.759926e-01,1.950586e-01,1.819555e-01,1.987228e-01
202,7.650000e+02,1.578231e-01,1.752076e-01,1.393071e-01,1.838432e-01,1.593218e-01,1.848114e-01,1.644525e-01,1.653695e-01
203,4.940000e+02,2.103532e-01,2.076696e-01,2.101814e-01,2.072644e-01,2.096595e-01,2.071241e-01,2.099974e-01,2.074227e-01
204,6.430000e+02,2.833760e-01,2.479257e-01,2.830957e-01,2.496286e-01,2.833195e-01,2.521902e-01,2.832724e-01,2.571303e-01
205,8.710000e+02,1.980759e-01,1.550379e-01,1.935417e-01,1.569436e-01,1.991975e-01,1.357898e-01,2.018988e-01,1.474683e-01
206,2.150000e+02,2.450511e-01,2.456861e-01,2.450854e-01,2.433532e-01,2.448939e-01,2.441566e-01,2.447513e-01,2.444709e-01
207,2.880000e+02,2.777678e-01,2.268715e-01,2.778888e-01,2.286342e-01,2.780935e-01,2.326651e-01,2.777825e-01,2.379363e-01
208,8.270000e+02,1.484495e-01,2.325221e-01,1.402018e-01,1.073028e-01,1.686150e-01,1.151454e-01,1.807340e-01,2.308483e-01
209,5.050000e+02,1.416547e-01,8.337545e-02,1.932624e-01,1.044034e-01,1.611076e-01,9.722687e-02,1.591108e-01,1.008186e-01
210,7.290000e+02,2.418399e-01,1.994525e-01,2.422746e-01,1.988029e-01,2.405851e-01,1.964258e-01,2.423572e-01,1.988434e-01
211,7.790000e+02,9.951613e-02,1.591343e-01,1.120256e-01,1.463058e-01,1.153894e-01,1.484161e-01,1.187422e-01,1.708041e-01
212,8.900000e+02,1.962199e-01,2.050086e-01,1.930498e-01,2.051810e-01,2.016220e-01,2.031462e-01,2.013063e-01,2.121253e-01
213,3.760000e+02,1.855667e-01,1.116595e-01,1.867629e-01,1.206883e-01,1.855616e-01,1.348356e-01,1.856975e-01,1.384203e-01
214,9.660000e+02,2.088105e-01,1.648574e-01,2.085457e-01,1.746826e-01,2.078160e-01,1.865470e-01,2.141980e-01,1.944226e-01
215,9.020000e+02,2.221263e-01,2.158656e-01,2.076886e-01,1.988755e-01,2.040174e-01,2.032083e-01,1.987284e-01,1.863632e-01
216,8.100000e+02,2.097741e-01,2.076871e-01,2.117253e-01,2.007037e-01,2.195590e-01,1.963910e-01,2.227133e-01,1.901744e-01
217,2.530000e+02,1.620075e-01,1.463019e-01,1.619524e-01,1.364888e-01,1.666656e-01,1.523959e-01,1.581159e-01,1.472494e-01
218,8.460000e+02,1.713829e-01,1.813825e-01,1.744704e-01,1.826077e-01,1.844936e-01,1.867235e-01,1.904328e-01,1.943396e-01
219,9.050000e+02,2.606531e-01,2.510994e-01,2.608860e-01,2.536745e-01,2.612904e-01,2.538083e-01,2.598220e-01,2.504319e-01
220,4.530000e+02,1.477830e-01,1.340496e-01,1.512827e-01,1.487418e-01,1.501502e-01,1.437512e-01,1.503652e-01,1.727692e-01
221,6.980000e+02,1.854392e-01,1.633037e-01,1.719492e-01,1.887162e-01,1.652831e-01,1.659566e-01,1.630801e-01,1.589205e-01
222,2.880000e+02,2.088198e-01,2.157170e-01,2.087650e-01,2.139746e-01,2.097920e-01,2.145641e-01,2.090532e-01,2.139414e-01
223,9.250000e+02,1.945051e-01,1.806917e-01,1.908883e-01,1.928175e-01,1.924611e-01,2.025948e-01,1.939541e-01,2.134926e-01
224,2.820000e+02,2.238544e-01,2.280519e-01,2.238486e-01,2.262422e-01,2.233801e-01,2.277732e-01,2.235419e-01,2.271778e-01
225,1.930000e+02,2.180956e-01,2.045866e-01,2.181760e-01,2.070294e-01,2.176375e-01,2.059011e-01,2.187934e-01,2.071417e-01
226,9.770000e+02,2.436043e-01,2.355150e-01,2.435412e-01,2.351991e-01,2.432001e-01,2.343548e-01,2.434250e-01,2.346036e-01
227,8.840000e+02,4.154814e-01,1.884690e-01,4.154806e-01,1.805486e-01,4.155102e-01,1.851841e-01,4.154800e-01,2.035048e-01
228,3.750000e+02,2.636953e-01,2.206110e-01,2.634455e-01,2.240721e-01,2.637410e-01,2.273879e-01,2.642165e-01,2.283024e-01
229,2.040000e+02,1.826917e-01,1.978906e-01,1.819609e-01,1.953977e-01,1.824448e-01,1.922844e-01,1.815588e-01,1.893236e-01
230,4.960000e+02,2.909074e-01,2.471601e-01,2.909585e-01,2.540609e-01,2.910013e-01,2.565282e-01,2.908854e-01,2.619768e-01
231,9.900000e+02,2.626988e-01,2.238826e-01,2.623478e-01,2.312134e-01,2.629809e-01,2.336213e-01,2.623872e-01,2.365557e-01
232,3.110000e+02,1.955266e-01,2.090896e-01,1.952083e-01,2.020981e-01,1.961146e-01,1.954252e-01,1.942908e-01,1.697528e-01
233,6.920000e+02,1.789443e-01,2.087949e-01,1.817572e-01,2.193518e-01,1.766262e-01,2.233894e-01,1.793051e-01,2.416980e-01
234,7.140000e+02,1.948314e-01,1.769411e-01,1.943533e-01,2.022803e-01,1.937387e-01,2.068158e-01,1.925755e-01,1.979326e-01
235,9.660000e+02,2.057618e-01,1.663320e-01,2.069072e-01,1.666413e-01,2.054193e-01,1.584809e-01,2.054656e-01,1.652790e-01
236,5.130000e+02,1.933131e-01,1.767142e-01,1.920487e-01,1.803815e-01,1.892497e-01,1.851554e-01,1.902062e-01,1.852681e-01
237,5.120000e+02,2.823218e-01,2.055678e-01,2.824207e-01,2.139767e-01,2.826861e-01,2.221589e-01,2.822015e-01,2.311753e-01
238,4.350000e+02,2.056473e-01,1.738860e-01,2.061080e-01,1.899460e-01,2.059020e-01,1.998700e-01,2.061021e-01,2.016306e-01
239,3.120000e+02,2.111745e-01,1.906542e-01,2.110983e-01,1.928678e-01,2.121945e-01,1.951696e-01,2.111974e-01,1.987602e-01
240,6.890000e+02,2.207642e-01,1.711957e-01,1.756533e-01,1.446190e-01,1.578570e-01,1.341615e-01,1.580341e-01,1.077759e-01
241,6.480000e+02,2.185457e-01,1.640699e-01,2.155893e-01,1.880825e-01,2.041022e-01,1.861924e-01,1.892538e-01,1.947410e-01
242,2.230000e+02,1.678465e-01,7.909019e-02,1.703188e-01,1.069758e-01,1.725482e-01,1.206299e-01,1.739149e-01,1.221234e-01
243,5.590000e+02,2.482753e-01,2.383515e-01,2.484742e-01,2.361703e-01,2.478754e-01,2.363490e-01,2.488542e-01,2.377090e-01
244,3.900000e+02,2.255798e-01,2.375145e-01,2.254334e-01,2.353543e-01,2.261258e-01,2.354043e-01,2.254777e-01,2.339605e-01
245,2.830000e+02,2.266084e-01,2.025786e-01,2.265480e-01,2.040267e-01,2.266498e-01,2.071896e-01,2.259693e-01,2.089867e-01
246,7.380000e+02,9.329689e-02,1.369120e-01,9.099506e-02,1.357070e-01,4.563246e-02,1.365571e-01,1.226470e-01,1.255670e-01
247,1.330000e+02,1.960812e-01,1.968123e-01,1.960212e-01,1.967808e-01,1.961431e-01,1.969342e-01,1.961778e-01,1.955050e-01
248,8.970000e+02,1.774101e-01,1.623509e-01,1.562991e-01,1.320629e-01,1.521166e-01,1.310871e-01,1.584227e-01,1.423428e-01
249,6.330000e+02,4.109803e-01,2.018073e-01,4.111423e-01,1.723975e-01,4.111346e-01,1.880927e-01,4.111524e-01,2.044952e-01
250,2.670000e+02,2.234899e-01,2.261573e-01,2.238357e-01,2.224815e-01,2.237768e-01,2.213372e-01,2.239340e-01,2.235812e-01
251,8.440000e+02,1.004646e-01,1.735938e-01,1.440993e-01,1.741784e-01,1.634938e-01,1.768578e-01,1.542673e-01,1.579811e-01
252,8.630000e+02,2.363750e-01,1.967868e-01,2.364485e-01,2.008777e-01,2.363394e-01,2.051513e-01,2.365246e-01,2.048349e-01
253,6.520000e+02,2.382390e-01,2.467706e-01,2.382737e-01,2.429312e-01,2.379867e-01,2.418361e-01,2.381809e-01,2.411870e-01
254,4.820000e+02,8.810556e-02,1.053005e-01,1.184571e-01,1.151077e-01,1.657069e-01,1.129365e-01,1.555588e-01,1.098929e-01
255,7.630000e+02,2.584623e-01,2.594866e-01,2.592448e-01,2.628110e-01,2.580254e-01,2.606245e-01,2.591221e-01,2.613206e-01
256,6.190000e+02,2.132695e-01,1.916888e-01,2.127026e-01,2.097080e-01,2.145204e-01,2.222781e-01,2.118080e-01,2.368901e-01
257,2.930000e+02,1.825086e-01,1.923257e-01,1.827638e-01,1.909692e-01,1.802416e-01,1.898580e-01,1.831954e-01,1.892970e-01
258,7.850000e+02,2.505860e-01,1.831422e-01,2.501999e-01,1.952280e-01,2.514029e-01,1.978905e-01,2.511048e-01,1.971229e-01
259,6.640000e+02,9.273474e-02,2.132569e-01,1.233542e-01,2.178874e-01,1.185815e-01,2.146639e-01,1.051717e-01,2.064807e-01
260,4.460000e+02,2.159320e-01,1.757797e-01,2.125976e-01,1.809867e-01,2.004484e-01,1.852836e-01,1.928710e-01,1.840541e-01
261,9.040000e+02,1.055999e-01,1.715887e-01,1.342572e-01,1.675927e-01,1.320005e-01,1.494144e-01,1.392860e-01,1.323926e-01


==> Figures/Strouhal/8in_rollout_phase_lag.csv <==
sample_id,phase_lag_x_2.5,phase_lag_x_3.5,phase_lag_x_4.5,phase_lag_x_5.5
0,2.382378e+00,-2.775728e+00,-1.353095e+00,-1.293299e+00
1,2.373266e-01,0.000000e+00,-2.382316e-01,-2.406783e-01
2,-1.292949e+00,0.000000e+00,-2.490690e-01,-5.277646e-01
3,3.472401e-01,0.000000e+00,0.000000e+00,-1.694392e-01
4,7.831165e-01,7.824826e-01,5.222757e-01,5.226047e-01
5,2.671198e+00,6.627551e-01,2.670715e+00,-3.079931e+00
6,1.225429e+00,1.177169e+00,5.469210e-01,1.620110e-01
7,9.899507e-01,9.911678e-01,7.318596e-01,5.017200e-01
8,2.127495e+00,2.122354e+00,2.163684e+00,5.063945e-01
9,0.000000e+00,2.567292e-01,3.044485e-01,0.000000e+00
10,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
11,5.322842e-01,5.318095e-01,5.315895e-01,5.318829e-01
12,7.698560e-01,7.724271e-01,5.089420e-01,2.506298e-01
13,-3.174572e-01,-3.175787e-01,-3.163558e-01,0.000000e+00
14,1.256853e+00,9.428142e-01,6.274942e-01,6.269357e-01
15,7.184698e-01,7.167562e-01,7.184099e-01,3.590540e-01
16,2.563957e+00,2.273426e+00,1.709145e+00,1.702679e+00
17,0.000000e+00,2.548421e-01,0.000000e+00,0.000000e+00
18,-6.137281e-01,-3.062657e-01,-3.072009e-01,-3.060804e-01
19,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
20,-4.407191e-01,-2.175801e-01,-2.133541e-01,-2.198501e-01
21,2.575140e+00,2.345767e+00,2.392456e+00,1.716777e+00
22,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
23,-6.616347e-01,-3.310840e-01,-3.304424e-01,-3.309513e-01
24,2.574203e-01,2.581562e-01,2.579155e-01,2.589266e-01
25,-4.172810e-01,-8.994740e-01,-2.266460e-01,0.000000e+00
26,3.089108e-01,6.183756e-01,6.200627e-01,6.188026e-01
27,-1.973821e-01,0.000000e+00,0.000000e+00,0.000000e+00
28,7.325284e-01,3.760052e-01,5.651624e-01,3.680940e-02
29,1.100800e+00,1.079982e+00,8.272692e-01,8.497168e-01
30,8.094691e-01,8.101660e-01,5.390619e-01,5.340581e-01
31,-3.630536e-01,-3.635634e-01,0.000000e+00,0.000000e+00
32,6.579034e-01,4.463644e-01,2.156865e-01,4.310708e-01
33,9.581759e-01,2.462382e-01,2.449613e-01,2.404789e-01
34,5.944878e-01,2.972799e-01,2.977347e-01,2.983794e-01
35,1.374104e+00,1.105841e+00,5.456666e-01,1.093521e+00
36,2.082213e+00,1.656129e+00,1.730158e+00,6.396996e-01
37,1.652903e+00,1.102169e+00,8.242929e-01,8.284393e-01
38,-5.267880e-01,-2.670605e-01,-2.637661e-01,-2.607198e-01
39,1.117032e+00,8.387986e-01,8.347184e-01,8.381838e-01
40,1.224959e+00,9.891241e-01,9.835014e-01,7.298446e-01
41,2.872598e-01,2.870880e-01,2.878937e-01,2.860969e-01
42,-8.353725e-01,-6.133516e-01,-8.373636e-01,-4.014589e-01
43,-7.985498e-01,-4.746158e-01,-4.912668e-01,-2.398610e-01
44,-4.480854e-01,-4.571228e-01,0.000000e+00,-7.029969e-02
45,2.379757e-01,2.442871e-01,2.440956e-01,2.431957e-01
46,-2.471325e-01,-2.486601e-01,-2.440744e-01,-2.504243e-01
47,4.092941e-01,2.114397e-01,3.979274e-01,3.908845e-01
48,-2.827072e-01,-2.827519e-01,0.000000e+00,0.000000e+00
49,1.291863e+00,1.291744e+00,9.685634e-01,6.456826e-01
50,-1.125752e+00,-8.477335e-01,-6.968683e-01,-4.602726e-01
51,3.032920e-01,0.000000e+00,3.029800e-01,3.016837e-01
52,-1.400820e+00,-1.414721e+00,-2.032249e+00,-2.901685e+00
53,2.814386e-01,0.000000e+00,0.000000e+00,0.000000e+00
54,1.659852e+00,1.327119e+00,1.328758e+00,6.647301e-01
55,-6.231486e-01,-3.543392e-01,-1.378333e-01,0.000000e+00
56,4.724836e-01,4.693757e-01,2.336310e-01,2.344262e-01
57,-2.084764e-01,0.000000e+00,0.000000e+00,0.000000e+00
58,-8.158059e-02,-2.532713e+00,7.445152e-01,2.196439e+00
59,-1.278693e+00,-1.200861e+00,-1.319674e+00,-4.945277e-01
60,6.024176e-01,-7.994851e-01,-8.803019e-01,-2.379806e-01
61,-2.276546e+00,-3.147531e-01,-3.059210e-01,-1.414046e-01
62,0.000000e+00,2.645025e-01,0.000000e+00,2.658337e-01
63,7.082616e-01,7.110515e-01,2.397895e-01,2.342992e-01
64,4.164538e-01,2.078213e-01,2.064778e-01,2.026127e-01
65,-2.449204e-01,-2.443273e-01,0.000000e+00,0.000000e+00
66,-1.485559e+00,-9.264570e-01,-6.272047e-01,0.000000e+00
67,6.108971e-01,6.106644e-01,6.116435e-01,6.090355e-01
68,-8.736514e-01,-2.233270e-01,-2.172011e-01,-2.198640e-01
69,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
70,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
71,-2.948048e-01,0.000000e+00,0.000000e+00,0.000000e+00
72,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
73,3.585355e-01,1.683834e-01,1.826567e-01,0.000000e+00
74,-6.221114e-01,-2.194379e-01,0.000000e+00,0.000000e+00
75,-2.879602e-01,-1.894156e-01,-2.048719e-01,-1.960557e-01
76,2.475244e-01,0.000000e+00,2.500716e-01,2.427154e-01
77,0.000000e+00,2.637897e-01,0.000000e+00,0.000000e+00
78,-1.433537e+00,-5.851013e-01,-2.033671e-01,-1.938192e-01
79,-1.324918e+00,-1.535073e+00,-1.386008e+00,-1.156874e+00
80,0.000000e+00,-2.393610e-01,-2.432620e-01,-2.416490e-01
81,3.271596e-01,3.277251e-01,3.261106e-01,3.278697e-01
82,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
83,-6.383591e-01,-4.351070e-01,-4.343683e-01,-2.129045e-01
84,-2.543600e+00,-4.145581e-01,0.000000e+00,2.032804e-01
85,5.823052e-01,6.059413e-01,0.000000e+00,2.452860e-01
86,0.000000e+00,0.000000e+00,-2.887426e-01,0.000000e+00
87,3.173802e-01,3.171363e-01,3.176508e-01,3.174275e-01
88,-3.907366e-01,0.000000e+00,0.000000e+00,0.000000e+00
89,-2.063825e-01,0.000000e+00,0.000000e+00,0.000000e+00
90,-4.084710e-01,0.000000e+00,0.000000e+00,0.000000e+00
91,9.980750e-01,7.519424e-01,9.911705e-01,4.686487e-01
92,8.800119e-01,6.681273e-01,4.371400e-01,6.572642e-01
93,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
94,9.591268e-01,9.589613e-01,6.390168e-01,6.398500e-01
95,-3.576138e-01,-7.366662e-01,-7.731616e-01,-2.305193e-01
96,-4.374257e-01,0.000000e+00,0.000000e+00,0.000000e+00
97,3.046685e-01,2.844842e-01,2.695047e-01,0.000000e+00
98,8.095953e-01,1.079664e+00,8.108196e-01,8.080696e-01
99,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
100,2.543950e-01,2.545090e-01,2.534619e-01,0.000000e+00
101,1.068727e+00,8.018304e-01,5.348720e-01,8.017148e-01
102,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
103,5.827372e-01,5.828718e-01,5.805925e-01,2.905532e-01
104,-6.168834e-01,-3.084111e-01,0.000000e+00,0.000000e+00
105,-2.070127e-01,-2.152211e-01,0.000000e+00,0.000000e+00
106,-1.237739e+00,-5.950667e-01,-4.100012e-01,-4.020790e-01
107,-1.985513e+00,-2.391172e+00,-1.263007e+00,-1.062399e+00
108,0.000000e+00,3.161920e-01,3.168883e-01,3.158074e-01
109,2.687086e+00,2.399341e+00,2.350698e+00,2.360107e+00
110,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
111,-5.870071e-01,-6.139333e-01,-4.178628e-01,-4.174340e-01
112,-1.117464e+00,-1.453101e-01,-2.790557e-01,0.000000e+00
113,-2.751007e-01,0.000000e+00,0.000000e+00,0.000000e+00
114,1.064056e+00,7.998970e-01,8.046100e-01,5.747433e-01
115,5.134826e-01,5.135432e-01,5.132040e-01,2.563645e-01
116,2.841234e-01,2.836289e-01,2.847319e-01,2.827997e-01
117,-2.164391e-01,0.000000e+00,0.000000e+00,0.000000e+00
118,3.880738e-01,3.952648e-01,3.789715e-01,3.842816e-01
119,2.734117e+00,2.387724e+00,-3.051810e+00,3.088334e+00
120,-2.232800e+00,2.343675e+00,1.267792e-01,8.176262e-01
121,2.757010e-01,2.755755e-01,2.749736e-01,2.755079e-01
122,3.024989e-01,3.020285e-01,3.030432e-01,3.020798e-01
123,-4.189092e-01,-6.493595e-01,-6.400733e-01,-4.686535e-01
124,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
125,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
126,0.000000e+00,2.553353e-01,4.147669e-01,1.718345e+00
127,-2.470688e-01,0.000000e+00,0.000000e+00,0.000000e+00
128,-2.016160e-01,1.076726e-01,3.010559e+00,3.123571e+00
129,2.519324e-01,7.328874e-01,7.358725e-01,1.042395e+00
130,1.373530e+00,8.241413e-01,8.299293e-01,2.762783e-01
131,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
132,1.166940e+00,5.835117e-01,5.794260e-01,5.812549e-01
133,-2.053166e+00,-2.056214e+00,-6.111870e-01,-4.294240e-01
134,-1.932647e-01,0.000000e+00,0.000000e+00,1.961757e-01
135,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
136,-5.919197e-01,-2.952574e-01,-2.961160e-01,0.000000e+00
137,-2.258145e-01,0.000000e+00,-2.248590e-01,0.000000e+00
138,2.466739e+00,2.020734e+00,1.869454e+00,1.767906e+00
139,-9.268823e-01,-3.098454e-01,-3.091847e-01,0.000000e+00
140,-1.955859e-01,0.000000e+00,0.000000e+00,8.443345e-01
141,-1.878061e-01,-1.667811e-01,-4.851281e-01,-1.891448e-01
142,1.394528e+00,1.110546e+00,8.333614e-01,5.449134e-01
143,4.152914e-01,8.904838e-01,4.582204e-01,7.472570e-01
144,-5.532412e-01,-2.771237e-01,0.000000e+00,-2.793560e-01
145,0.000000e+00,0.000000e+00,-2.160905e-01,-2.287865e-01
146,1.372235e+00,1.096610e+00,8.209173e-01,8.216224e-01
147,5.667721e-01,5.673057e-01,5.664509e-01,2.845378e-01
148,9.866126e-01,9.753122e-01,7.567487e-01,7.503287e-01
149,0.000000e+00,2.748687e-01,2.738935e-01,2.747764e-01
150,-3.034511e-01,-3.040648e-01,0.000000e+00,0.000000e+00
151,0.000000e+00,2.740101e-01,2.730872e-01,2.737386e-01
152,5.323615e-01,5.184533e-01,7.527707e-01,9.564585e-01
153,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
154,-2.395112e+00,-1.429326e+00,-1.703174e+00,-1.683819e+00
155,-2.550631e-01,0.000000e+00,0.000000e+00,0.000000e+00
156,-2.818143e-01,0.000000e+00,0.000000e+00,0.000000e+00
157,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
158,1.106087e+00,8.307608e-01,8.289663e-01,5.544849e-01
159,2.886201e+00,-2.782287e+00,-1.951105e-01,3.786191e-01
160,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
161,7.888671e-01,7.893028e-01,5.268074e-01,5.261520e-01
162,-2.960758e-01,0.000000e+00,0.000000e+00,0.000000e+00
163,8.763370e-01,8.613311e-01,2.851875e-01,2.920012e-01
164,-1.492749e+00,-1.492875e+00,-1.002062e+00,-9.949737e-01
165,-5.055394e-01,-9.990628e-01,-2.638683e-01,-2.711556e-01
166,5.290811e-01,2.637372e-01,2.642634e-01,0.000000e+00
167,1.530307e-01,3.185542e-01,1.660636e-01,0.000000e+00
168,3.065354e-01,0.000000e+00,0.000000e+00,0.000000e+00
169,8.621754e-01,8.628465e-01,8.639786e-01,5.777208e-01
170,-3.101579e-01,-3.101068e-01,0.000000e+00,0.000000e+00
171,-2.527145e-01,-4.825511e-01,-2.445194e-01,-2.472064e-01
172,0.000000e+00,0.000000e+00,-2.728113e-01,0.000000e+00
173,2.950583e-01,0.000000e+00,2.954078e-01,2.937173e-01
174,-7.061698e-01,-3.527649e-01,0.000000e+00,0.000000e+00
175,-2.632751e+00,-1.928744e+00,-7.721886e-01,-5.145081e-01
176,1.237778e+00,1.551235e+00,8.479766e-01,1.163991e+00
177,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
178,-5.357270e-01,-5.332075e-01,-5.327491e-01,-2.688544e-01
179,0.000000e+00,0.000000e+00,0.000000e+00,3.156263e-01
180,7.165182e-01,4.711790e-01,2.382959e-01,0.000000e+00
181,-4.545606e-01,-7.165152e-01,-4.800290e-01,-7.294989e-01
182,6.675373e-01,4.482395e-01,2.196381e-01,0.000000e+00
183,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
184,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
185,-1.174421e+00,-2.088579e+00,-2.045553e+00,-8.819946e-01
186,-2.481169e-01,0.000000e+00,0.000000e+00,0.000000e+00
187,2.717541e-01,2.717987e-01,2.721244e-01,2.715029e-01
188,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
189,1.891542e+00,9.850471e-01,1.136490e+00,7.573039e-01
190,-2.549052e-01,2.550328e-01,0.000000e+00,0.000000e+00
191,7.563019e-01,2.529470e-01,2.521696e-01,2.525247e-01
192,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
193,1.502288e+00,1.202350e+00,9.018979e-01,9.053365e-01
194,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
195,5.226760e-01,5.230111e-01,7.884250e-01,2.641558e-01
196,0.000000e+00,0.000000e+00,-1.855958e-01,-1.748227e-01
197,-2.231557e-01,0.000000e+00,-2.209078e-01,0.000000e+00
198,1.075725e+00,1.343067e+00,1.074520e+00,8.073962e-01
199,8.061871e-01,1.563082e+00,1.194368e+00,5.828633e-01
200,1.016941e+00,1.016845e+00,7.596474e-01,5.081423e-01
201,-7.096981e-01,-2.280795e-01,-2.142426e-01,-2.261628e-01
202,-3.050672e+00,-1.556839e+00,-1.467308e+00,-7.658540e-01
203,5.281338e-01,2.637099e-01,2.639007e-01,2.651053e-01
204,-3.564246e-01,-3.559376e-01,-3.562637e-01,0.000000e+00
205,1.751009e+00,1.439335e+00,1.749887e+00,1.985358e+00
206,3.075635e-01,3.074821e-01,3.081993e-01,3.075245e-01
207,1.407436e+00,1.045531e+00,7.067541e-01,1.395753e+00
208,-1.138437e+00,-2.444613e+00,-1.971888e+00,-1.781363e+00
209,1.027010e+00,2.029275e+00,1.674887e+00,1.009090e+00
210,5.017802e-01,1.820692e-01,2.169820e-01,3.035933e-01
211,-7.510238e-01,-1.072990e+00,-1.202913e+00,-1.030139e+00
212,0.000000e+00,0.000000e+00,0.000000e+00,2.538582e-01
213,2.080629e+00,2.117097e+00,1.621757e+00,1.611092e+00
214,5.335726e-01,5.310899e-01,2.618230e-01,2.690790e-01
215,-1.137943e+00,-8.025692e-01,-7.756297e-01,-1.014083e+00
216,0.000000e+00,2.645406e-01,0.000000e+00,0.000000e+00
217,-4.077760e-01,-4.057725e-01,-2.059772e-01,-1.966857e-01
218,1.214126e+00,1.050934e+00,9.393118e-01,1.198075e+00
219,-3.272828e-01,-3.269564e-01,-3.278512e-01,0.000000e+00
220,1.780374e-01,1.808842e-01,0.000000e+00,0.000000e+00
221,1.518434e+00,3.079390e-01,2.028004e-01,2.033885e-01
222,-2.635348e-01,-2.634114e-01,-2.639415e-01,-2.634938e-01
223,1.683289e+00,7.255663e-01,1.061235e-01,2.460675e-01
224,5.632382e-01,2.819061e-01,2.805276e-01,2.816971e-01
225,2.742220e-01,2.743142e-01,2.749206e-01,2.751611e-01
226,-3.061351e-01,-3.055195e-01,-3.063697e-01,-3.054234e-01
227,-2.644597e+00,1.026224e+00,1.044183e+00,2.142347e+00
228,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
229,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
230,-3.658282e-01,0.000000e+00,0.000000e+00,0.000000e+00
231,0.000000e+00,3.295318e-01,3.290766e-01,6.597927e-01
232,8.757681e-01,1.419225e+00,1.732672e+00,1.707549e+00
233,-2.237317e-01,0.000000e+00,-2.205444e-01,0.000000e+00
234,-4.874652e-01,-4.869848e-01,-7.265895e-01,-7.301777e-01
235,-5.159906e-01,-5.211902e-01,-7.760656e-01,-5.172889e-01
236,8.692901e-01,1.002869e+00,4.799332e-01,2.361619e-01
237,1.063124e+00,1.061516e+00,7.105960e-01,7.103709e-01
238,2.588346e-01,2.592803e-01,2.614413e-01,2.594977e-01
239,2.667992e-01,5.329261e-01,2.660941e-01,2.665375e-01
240,1.134800e+00,2.274483e-01,0.000000e+00,0.000000e+00
241,-5.345222e-01,-2.717140e-01,-2.643540e-01,0.000000e+00
242,0.000000e+00,2.078353e-01,2.138172e-01,4.478692e-01
243,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
244,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
245,1.428654e+00,1.143251e+00,8.540064e-01,8.551901e-01
246,-2.170004e+00,-1.692838e+00,0.000000e+00,2.970801e-01
247,7.426415e-01,7.407440e-01,4.890428e-01,4.950566e-01
248,-9.405291e-01,-6.143832e-01,-3.759285e-01,-4.079370e-01
249,2.332374e+00,-2.918404e+00,1.200548e+00,1.800853e+00
250,-2.814426e-01,0.000000e+00,0.000000e+00,0.000000e+00
251,3.893458e-01,1.125572e+00,1.274906e+00,1.923702e-01
252,8.897531e-01,8.905156e-01,5.941686e-01,5.958051e-01
253,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
254,-2.733937e+00,-1.405159e-01,0.000000e+00,0.000000e+00
255,-3.246095e-01,-3.250577e-01,-3.243335e-01,-3.248669e-01
256,2.680164e+00,1.878433e+00,1.892509e+00,7.189692e-01
257,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
258,-3.122621e+00,6.142490e-01,9.280713e-01,9.161506e-01
259,-7.564629e-01,3.225328e-01,4.964485e-01,2.737782e-01
260,-2.729357e-01,0.000000e+00,0.000000e+00,0.000000e+00
261,-5.426514e-01,-4.829100e-01,-3.320005e-01,0.000000e+00


==> Figures/Strouhal/8in_rollout_strouhal.csv <==
sample_id,Reynolds,St_gt_x_2.5,St_pred_x_2.5,St_gt_x_3.5,St_pred_x_3.5,St_gt_x_4.5,St_pred_x_4.5,St_gt_x_5.5,St_pred_x_5.5
0,4.820000e+02,9.978087e-02,1.759229e-01,1.395573e-01,1.725253e-01,1.345949e-01,1.853918e-01,1.143528e-01,1.720377e-01
1,9.780000e+02,1.888585e-01,1.676538e-01,1.928399e-01,1.680961e-01,1.895787e-01,1.867412e-01,1.915257e-01,1.816295e-01
2,7.720000e+02,1.654627e-01,2.279817e-01,2.001962e-01,2.218239e-01,1.982028e-01,2.058790e-01,2.099909e-01,1.910968e-01
3,7.410000e+02,9.210829e-02,9.301923e-02,4.650552e-02,1.442627e-02,6.618074e-02,6.841523e-02,1.348354e-01,1.758546e-01
4,1.560000e+02,2.077281e-01,1.996016e-01,2.075599e-01,1.908317e-01,2.078069e-01,1.898143e-01,2.079378e-01,1.930593e-01
5,8.390000e+02,2.361857e-01,1.500465e-01,2.353998e-01,1.423847e-01,2.361431e-01,1.562815e-01,2.359084e-01,1.530280e-01
6,5.770000e+02,1.625276e-01,1.349839e-01,1.561269e-01,1.208056e-01,1.450753e-01,6.984505e-02,1.289243e-01,1.001157e-01
7,5.730000e+02,1.969444e-01,1.472418e-01,1.971866e-01,1.563652e-01,1.941318e-01,1.639481e-01,1.996280e-01,1.885183e-01
8,3.020000e+02,1.693007e-01,1.356786e-01,1.688916e-01,1.183423e-01,1.565277e-01,1.131683e-01,1.482911e-01,1.453317e-02
9,6.870000e+02,1.137725e-01,9.799332e-02,1.021493e-01,1.263783e-01,1.211362e-01,1.689697e-01,1.415572e-01,1.331024e-01
10,9.140000e+02,2.298189e-01,2.341586e-01,2.388550e-01,2.376992e-01,2.473483e-01,2.360773e-01,2.296320e-01,2.285298e-01
11,4.720000e+02,2.117892e-01,1.983779e-01,2.116003e-01,1.962457e-01,2.115127e-01,1.955470e-01,2.116295e-01,1.955828e-01
12,4.420000e+02,2.042106e-01,1.774340e-01,2.048927e-01,1.768602e-01,2.025016e-01,1.705578e-01,1.994449e-01,1.854621e-01
13,8.590000e+02,2.526244e-01,2.750993e-01,2.527211e-01,2.684752e-01,2.517479e-01,2.651518e-01,2.519578e-01,2.599078e-01
14,8.510000e+02,2.500429e-01,2.007930e-01,2.500892e-01,2.074787e-01,2.496720e-01,2.151168e-01,2.494498e-01,2.162495e-01
15,8.070000e+02,2.858701e-01,2.659333e-01,2.851882e-01,2.686572e-01,2.858462e-01,2.734142e-01,2.857261e-01,2.705322e-01
16,4.570000e+02,2.267036e-01,1.739897e-01,2.261418e-01,1.673947e-01,2.266823e-01,1.779312e-01,2.258249e-01,1.820616e-01
17,6.560000e+02,2.015851e-01,2.098136e-01,2.027969e-01,2.001949e-01,2.007685e-01,1.859229e-01,1.988635e-01,1.753312e-01
18,4.460000e+02,2.441946e-01,2.684655e-01,2.437185e-01,2.629017e-01,2.444627e-01,2.625641e-01,2.435710e-01,2.614283e-01
19,7.000000e+02,2.563142e-01,2.600175e-01,2.563955e-01,2.598934e-01,2.566632e-01,2.541205e-01,2.559781e-01,2.414569e-01
20,1.130000e+02,1.753566e-01,1.794614e-01,1.731448e-01,1.725309e-01,1.697818e-01,1.785672e-01,1.749512e-01,1.826107e-01
21,7.060000e+02,1.463737e-01,9.493385e-02,1.333359e-01,6.423527e-02,1.359897e-01,9.434561e-02,1.138473e-01,8.791557e-02
22,1.350000e+02,1.951755e-01,2.078061e-01,1.941747e-01,1.906884e-01,1.952603e-01,1.921736e-01,1.955543e-01,1.922441e-01
23,7.410000e+02,2.632561e-01,2.875929e-01,2.634683e-01,2.827212e-01,2.629577e-01,2.796377e-01,2.633627e-01,2.814657e-01
24,2.660000e+02,2.048485e-01,2.041109e-01,2.054342e-01,2.014994e-01,2.052426e-01,1.978221e-01,2.060472e-01,1.997255e-01
25,7.920000e+02,1.720020e-01,1.063263e-01,1.789447e-01,1.490455e-01,1.803591e-01,1.907942e-01,1.908451e-01,1.441305e-02
26,6.370000e+02,2.458234e-01,2.531472e-01,2.460438e-01,2.453592e-01,2.467151e-01,2.413159e-01,2.462138e-01,2.352391e-01
27,1.510000e+02,1.570717e-01,1.575682e-01,1.522622e-01,1.547232e-01,1.588099e-01,1.619200e-01,1.500961e-01,1.516847e-01
28,9.670000e+02,1.457319e-01,1.322197e-01,1.496077e-01,1.555446e-01,1.124355e-01,1.983956e-01,1.464600e-02,2.211263e-01
29,7.380000e+02,2.291117e-01,1.562314e-01,2.300321e-01,1.639343e-01,2.285095e-01,1.537854e-01,2.275693e-01,1.707351e-01
30,3.820000e+02,2.147184e-01,2.005411e-01,2.149032e-01,1.881770e-01,2.144859e-01,1.892799e-01,2.124950e-01,1.896757e-01
31,8.560000e+02,2.889089e-01,3.095183e-01,2.893146e-01,3.056281e-01,2.893209e-01,3.005751e-01,2.889864e-01,2.950875e-01
32,5.630000e+02,1.745143e-01,1.737410e-01,1.776028e-01,1.668437e-01,1.716378e-01,1.628339e-01,1.715176e-01,1.331223e-01
33,6.490000e+02,1.906230e-01,1.839130e-01,1.959501e-01,1.858354e-01,1.949340e-01,1.806473e-01,1.913670e-01,1.746313e-01
34,2.390000e+02,2.365392e-01,2.120064e-01,2.365678e-01,2.197769e-01,2.369298e-01,2.219853e-01,2.374428e-01,2.236449e-01
35,9.190000e+02,2.186955e-01,1.743813e-01,2.200001e-01,1.725682e-01,2.171139e-01,1.675199e-01,2.175490e-01,1.736191e-01
36,2.410000e+02,1.656972e-01,1.139460e-01,1.647382e-01,1.160273e-01,1.721020e-01,1.061113e-01,1.696856e-01,1.099229e-01
37,4.660000e+02,2.192231e-01,1.692260e-01,2.192695e-01,1.729444e-01,2.186505e-01,1.795525e-01,2.197503e-01,1.825399e-01
38,9.390000e+02,2.096023e-01,2.432062e-01,2.125200e-01,2.384043e-01,2.098984e-01,2.244049e-01,2.074742e-01,2.232537e-01
39,5.910000e+02,2.222264e-01,1.847205e-01,2.224982e-01,1.885601e-01,2.214159e-01,1.916822e-01,2.223351e-01,1.940213e-01
40,5.110000e+02,1.949583e-01,1.888256e-01,1.967800e-01,1.688226e-01,1.956614e-01,1.446593e-01,1.935973e-01,1.845454e-01
41,2.880000e+02,2.285940e-01,2.202671e-01,2.284573e-01,2.178900e-01,2.290985e-01,2.214395e-01,2.276687e-01,2.207398e-01
42,8.290000e+02,1.661921e-01,1.833684e-01,1.626966e-01,1.847457e-01,1.665882e-01,2.084853e-01,1.597354e-01,1.986029e-01
43,3.530000e+02,1.878489e-01,2.864141e-01,1.888436e-01,2.345615e-01,1.954688e-01,2.333583e-01,1.908753e-01,2.088590e-01
44,6.550000e+02,1.782875e-01,2.124915e-01,1.818834e-01,1.711718e-01,1.260284e-01,1.414759e-01,5.594272e-02,8.127177e-02
45,4.840000e+02,1.893750e-01,2.171457e-01,1.943975e-01,2.193126e-01,1.942451e-01,1.961295e-01,1.935290e-01,1.921831e-01
46,5.300000e+02,1.966618e-01,2.067890e-01,1.978774e-01,2.117441e-01,1.942282e-01,2.138679e-01,1.992814e-01,2.132455e-01
47,9.120000e+02,1.628530e-01,1.203737e-01,1.682583e-01,1.241881e-01,1.583303e-01,1.223062e-01,1.555280e-01,1.444355e-01
48,4.800000e+02,2.249713e-01,2.340397e-01,2.250068e-01,2.320944e-01,2.242210e-01,2.301002e-01,2.250107e-01,2.283554e-01
49,4.070000e+02,2.570080e-01,2.245300e-01,2.569843e-01,2.198351e-01,2.569194e-01,2.222494e-01,2.569089e-01,2.231979e-01
50,5.590000e+02,1.493075e-01,1.743832e-01,1.349210e-01,1.717326e-01,1.386375e-01,1.832673e-01,1.220911e-01,1.813595e-01
51,6.120000e+02,2.413521e-01,2.416945e-01,2.407117e-01,2.426650e-01,2.411038e-01,2.402662e-01,2.400722e-01,2.375511e-01
52,7.070000e+02,1.857895e-01,2.142416e-01,1.876332e-01,2.027409e-01,1.879327e-01,1.956971e-01,1.924239e-01,1.107049e-01
53,3.800000e+02,2.239617e-01,2.317822e-01,2.234960e-01,2.334625e-01,2.235716e-01,2.386939e-01,2.224079e-01,2.311801e-01
54,4.250000e+02,2.641736e-01,2.153441e-01,2.640219e-01,2.164793e-01,2.643480e-01,2.249021e-01,2.644877e-01,2.291749e-01
55,9.920000e+02,1.652953e-01,1.858085e-01,1.409871e-01,1.662767e-01,1.096843e-01,1.385886e-01,1.361300e-01,1.361125e-01
56,1.400000e+02,1.879952e-01,1.700793e-01,1.867587e-01,1.743157e-01,1.859177e-01,1.707563e-01,1.865505e-01,1.793342e-01
57,6.040000e+02,1.659003e-01,1.873829e-01,1.608467e-01,1.751639e-01,1.673035e-01,1.658787e-01,1.616732e-01,1.733565e-01
58,4.800000e+02,3.896092e-01,1.783706e-01,3.897483e-01,1.584793e-01,3.898117e-01,1.483205e-01,3.897685e-01,1.550007e-01
59,9.040000e+02,1.453645e-01,1.815521e-01,1.365164e-01,1.753875e-01,1.500233e-01,1.804049e-01,9.838316e-02,1.705816e-01
60,9.980000e+02,1.506870e-01,2.390440e-01,1.590525e-01,2.280304e-01,1.751305e-01,2.281230e-01,1.893789e-01,2.194769e-01
61,3.770000e+02,1.275353e-01,1.947997e-01,1.252363e-01,1.944965e-01,1.217221e-01,1.646279e-01,1.125262e-01,1.715381e-01
62,3.020000e+02,2.106275e-01,2.109146e-01,2.104844e-01,2.097093e-01,2.112724e-01,2.098348e-01,2.115437e-01,2.089439e-01
63,3.270000e+02,1.878722e-01,1.404581e-01,1.886123e-01,1.530850e-01,1.908184e-01,1.707106e-01,1.864494e-01,1.787672e-01
64,9.730000e+02,1.657017e-01,1.279666e-01,1.653789e-01,1.293424e-01,1.643098e-01,1.255403e-01,1.612340e-01,1.176700e-01
65,1.860000e+02,1.949015e-01,2.044826e-01,1.944295e-01,1.986119e-01,1.942596e-01,1.981469e-01,1.930054e-01,1.980817e-01
66,9.940000e+02,1.970284e-01,2.213806e-01,1.843128e-01,2.056992e-01,1.663712e-01,1.582447e-01,1.592589e-01,1.273262e-01
67,3.380000e+02,2.430682e-01,2.297295e-01,2.429756e-01,2.227692e-01,2.433652e-01,2.250640e-01,2.423275e-01,2.261694e-01
68,1.070000e+02,1.738074e-01,2.140156e-01,1.777180e-01,1.969688e-01,1.728432e-01,1.915206e-01,1.749622e-01,1.912495e-01
69,3.700000e+02,2.417170e-01,2.431489e-01,2.421331e-01,2.410220e-01,2.412700e-01,2.400167e-01,2.421824e-01,2.403379e-01
70,3.530000e+02,1.952451e-01,1.969421e-01,1.863996e-01,1.770029e-01,1.830794e-01,1.777472e-01,1.785649e-01,1.699151e-01
71,3.620000e+02,2.345982e-01,2.513884e-01,2.343620e-01,2.438911e-01,2.343065e-01,2.421665e-01,2.333881e-01,2.376110e-01
72,8.140000e+02,2.286465e-01,2.317907e-01,2.282011e-01,2.301304e-01,2.286631e-01,2.329258e-01,2.294893e-01,2.335424e-01
73,8.470000e+02,1.426568e-01,1.252832e-01,1.339953e-01,1.316841e-01,1.453536e-01,1.360768e-01,1.419726e-01,1.280128e-01
74,7.570000e+02,1.237651e-01,1.559096e-01,1.746231e-01,1.942727e-01,2.025629e-01,2.147327e-01,1.907383e-01,2.210965e-01
75,8.250000e+02,1.145757e-01,1.708429e-01,1.507321e-01,1.600610e-01,1.630319e-01,1.775728e-01,1.560162e-01,1.834441e-01
76,3.360000e+02,1.969737e-01,1.771786e-01,2.022045e-01,1.893837e-01,1.990007e-01,1.875708e-01,1.931468e-01,1.765482e-01
77,1.640000e+02,2.099019e-01,2.166376e-01,2.099172e-01,2.108397e-01,2.098667e-01,2.096893e-01,2.100365e-01,2.112728e-01
78,3.450000e+02,1.629675e-01,1.944493e-01,1.552029e-01,1.950665e-01,1.618344e-01,1.837647e-01,1.542364e-01,1.740747e-01
79,5.120000e+02,9.584878e-02,1.034413e-01,1.221573e-01,2.411808e-01,1.225501e-01,1.691568e-01,1.150764e-01,1.390445e-01
80,6.380000e+02,1.879989e-01,1.998228e-01,1.904774e-01,2.066918e-01,1.935818e-01,2.055234e-01,1.922982e-01,1.973416e-01
81,6.710000e+02,2.603453e-01,2.439072e-01,2.607953e-01,2.453538e-01,2.595106e-01,2.510603e-01,2.609105e-01,2.555833e-01
82,5.530000e+02,2.301004e-01,2.064241e-01,2.308815e-01,2.199519e-01,2.297440e-01,2.235807e-01,2.307421e-01,2.280180e-01
83,1.030000e+02,1.693300e-01,2.045920e-01,1.731236e-01,1.937820e-01,1.728297e-01,1.892861e-01,1.694240e-01,1.882064e-01
84,5.270000e+02,1.293855e-01,2.159333e-01,1.649474e-01,2.159981e-01,1.680217e-01,2.009973e-01,1.617654e-01,1.798613e-01
85,6.050000e+02,1.448074e-02,1.743250e-01,1.461190e-02,1.214874e-01,1.998101e-01,1.052391e-01,1.951924e-01,1.022389e-01
86,7.880000e+02,1.301205e-01,1.367088e-01,1.303404e-01,1.329141e-01,1.148870e-01,1.250061e-01,1.301824e-01,1.301312e-01
87,4.990000e+02,2.525632e-01,2.436020e-01,2.523691e-01,2.432342e-01,2.527785e-01,2.456231e-01,2.526008e-01,2.446862e-01
88,1.250000e+02,1.554691e-01,1.699060e-01,1.610677e-01,1.655899e-01,1.630935e-01,1.664355e-01,1.584746e-01,1.626705e-01
89,8.630000e+02,1.642340e-01,2.087414e-01,1.522891e-01,1.891281e-01,1.536592e-01,1.497885e-01,1.924462e-01,1.346412e-01
90,1.100000e+02,1.625255e-01,1.752001e-01,1.583325e-01,1.639651e-01,1.650441e-01,1.728354e-01,1.600694e-01,1.688878e-01
91,4.200000e+02,1.985607e-01,1.742246e-01,1.994589e-01,1.465343e-01,1.971871e-01,1.427673e-01,2.011766e-01,1.138743e-01
92,5.610000e+02,1.750728e-01,1.526181e-01,1.772263e-01,1.587933e-01,1.739325e-01,1.517188e-01,1.743447e-01,1.369132e-01
93,8.440000e+02,2.420897e-01,2.493618e-01,2.415304e-01,2.434068e-01,2.424503e-01,2.413059e-01,2.416413e-01,2.379470e-01
94,3.720000e+02,2.544163e-01,2.317494e-01,2.543724e-01,2.297021e-01,2.542567e-01,2.298719e-01,2.545882e-01,2.283982e-01
95,9.850000e+02,7.114500e-02,9.329281e-02,1.172441e-01,1.203390e-01,1.025437e-01,9.797337e-02,9.172070e-02,1.026867e-01
96,1.270000e+02,1.740462e-01,1.845016e-01,1.698156e-01,1.751599e-01,1.722055e-01,1.786055e-01,1.718859e-01,1.760976e-01
97,6.910000e+02,2.424475e-01,2.161081e-01,2.263853e-01,2.069742e-01,2.144651e-01,1.946453e-01,2.177818e-01,1.919400e-01
98,2.680000e+02,2.147518e-01,1.993897e-01,2.147923e-01,1.947255e-01,2.150766e-01,1.845129e-01,2.143471e-01,1.963433e-01
99,4.260000e+02,2.300295e-01,2.328451e-01,2.302988e-01,2.339436e-01,2.294472e-01,2.331902e-01,2.295639e-01,2.335837e-01
100,1.490000e+02,2.024411e-01,2.008459e-01,2.025318e-01,1.971639e-01,2.016986e-01,1.947105e-01,2.031935e-01,1.954752e-01
101,4.380000e+02,2.126164e-01,1.847979e-01,2.126921e-01,1.807950e-01,2.128188e-01,1.813700e-01,2.126615e-01,1.878278e-01
102,4.870000e+02,2.367164e-01,2.405187e-01,2.364850e-01,2.374313e-01,2.373811e-01,2.362849e-01,2.369928e-01,2.354630e-01
103,3.370000e+02,2.318638e-01,2.188356e-01,2.319173e-01,2.113240e-01,2.310104e-01,2.143899e-01,2.312149e-01,2.151082e-01
104,5.850000e+02,2.454501e-01,2.740661e-01,2.454258e-01,2.626280e-01,2.452348e-01,2.556120e-01,2.452056e-01,2.534886e-01
105,6.830000e+02,1.647354e-01,1.889817e-01,1.712675e-01,1.993846e-01,1.721577e-01,2.178337e-01,1.666299e-01,2.269025e-01
106,1.080000e+02,1.641603e-01,1.917845e-01,1.578463e-01,1.839272e-01,1.631343e-01,1.871540e-01,1.599821e-01,1.803243e-01
107,5.640000e+02,1.975026e-01,2.333858e-01,1.935729e-01,2.451221e-01,2.010138e-01,2.368686e-01,2.113575e-01,2.363531e-01
108,6.210000e+02,2.518133e-01,2.367706e-01,2.516176e-01,2.400810e-01,2.521717e-01,2.399268e-01,2.513116e-01,2.420929e-01
109,9.140000e+02,1.943923e-01,1.193754e-01,1.909335e-01,1.360850e-01,1.955859e-01,1.412284e-01,1.951179e-01,1.426425e-01
110,2.480000e+02,2.212789e-01,2.119257e-01,2.216506e-01,2.205268e-01,2.211775e-01,2.173746e-01,2.209554e-01,2.186237e-01
111,3.950000e+02,1.557085e-01,2.066774e-01,1.628509e-01,2.102323e-01,1.662623e-01,2.162354e-01,1.660917e-01,2.090186e-01
112,6.750000e+02,2.223124e-01,2.945198e-01,2.224189e-01,2.670169e-01,2.220655e-01,2.079824e-01,2.219026e-01,2.141154e-01
113,3.340000e+02,2.189182e-01,2.363566e-01,2.187272e-01,2.300400e-01,2.187334e-01,2.281298e-01,2.187256e-01,2.274532e-01
114,4.960000e+02,2.116872e-01,1.808416e-01,2.121793e-01,1.795827e-01,2.134294e-01,1.866618e-01,2.286831e-01,1.953306e-01
115,1.370000e+02,2.043082e-01,1.900342e-01,2.043324e-01,1.885749e-01,2.041974e-01,1.897703e-01,2.040083e-01,1.896695e-01
116,4.590000e+02,2.260983e-01,2.070535e-01,2.257047e-01,2.095215e-01,2.265825e-01,2.135564e-01,2.250448e-01,2.140890e-01
117,1.160000e+02,1.722367e-01,1.784986e-01,1.684147e-01,1.699918e-01,1.714720e-01,1.758169e-01,1.706854e-01,1.752832e-01
118,3.880000e+02,2.931988e-01,2.196152e-01,2.928411e-01,2.382208e-01,2.936515e-01,2.478205e-01,2.933874e-01,2.231111e-01
119,5.260000e+02,1.344885e-01,1.307562e-01,1.357208e-01,1.123073e-01,1.607154e-01,1.140321e-01,1.638412e-01,2.379007e-01
120,8.280000e+02,2.302281e-01,1.380247e-01,2.331296e-01,1.460689e-01,2.332911e-01,1.560730e-01,2.289134e-01,1.727248e-01
121,2.400000e+02,2.193959e-01,2.322336e-01,2.192960e-01,2.227825e-01,2.188171e-01,2.197248e-01,2.192422e-01,2.119712e-01
122,2.530000e+02,2.407210e-01,2.335049e-01,2.403466e-01,2.319574e-01,2.411541e-01,2.322330e-01,2.403875e-01,2.319491e-01
123,8.630000e+02,1.666787e-01,2.107970e-01,1.722480e-01,2.052287e-01,1.697847e-01,1.992878e-01,1.864713e-01,1.848743e-01
124,3.220000e+02,2.282901e-01,2.374419e-01,2.282090e-01,2.305082e-01,2.277193e-01,2.291811e-01,2.272663e-01,2.287283e-01
125,2.430000e+02,2.008568e-01,2.088485e-01,2.009584e-01,2.060806e-01,2.023241e-01,2.057501e-01,2.023585e-01,2.047780e-01
126,5.570000e+02,1.981306e-01,1.766309e-01,2.031894e-01,1.519938e-01,1.945808e-01,1.375272e-01,1.953451e-01,1.339848e-01
127,1.570000e+02,1.966111e-01,2.102254e-01,1.954991e-01,2.033206e-01,1.953565e-01,2.015019e-01,1.966374e-01,2.016008e-01
128,8.150000e+02,1.458554e-02,1.323247e-01,1.428052e-02,1.085584e-01,2.177933e-01,1.342600e-01,1.912046e-01,1.068967e-01
129,6.500000e+02,2.004814e-01,1.531982e-01,1.944044e-01,1.584469e-01,1.951963e-01,1.722906e-01,1.895677e-01,1.521412e-01
130,9.780000e+02,2.186041e-01,1.658879e-01,2.186103e-01,1.672421e-01,2.201456e-01,1.783546e-01,2.198553e-01,1.871800e-01
131,2.450000e+02,1.728218e-01,1.856932e-01,1.786155e-01,1.817704e-01,1.786322e-01,1.834800e-01,1.763701e-01,1.799703e-01
132,7.290000e+02,2.321554e-01,1.803961e-01,2.321719e-01,1.926377e-01,2.305463e-01,1.927017e-01,2.312740e-01,2.018951e-01
133,7.460000e+02,1.361548e-01,1.894672e-01,1.487530e-01,1.806580e-01,1.215918e-01,1.837878e-01,1.139082e-01,1.591753e-01
134,8.470000e+02,1.537951e-01,1.757058e-01,1.587414e-01,1.880377e-01,1.468114e-01,1.874562e-01,1.561117e-01,1.901222e-01
135,4.050000e+02,2.130711e-01,2.143317e-01,2.122452e-01,2.151421e-01,2.130402e-01,2.152081e-01,2.128723e-01,2.105046e-01
136,3.960000e+02,2.355174e-01,2.641593e-01,2.349584e-01,2.522723e-01,2.356416e-01,2.483057e-01,2.342288e-01,2.501362e-01
137,4.040000e+02,1.796975e-01,1.869406e-01,1.774729e-01,1.860701e-01,1.789371e-01,1.865868e-01,1.813164e-01,1.866768e-01
138,4.870000e+02,1.962969e-01,1.383299e-01,1.786722e-01,1.342468e-01,1.859580e-01,1.244638e-01,1.758569e-01,9.988788e-02
139,6.680000e+02,2.458632e-01,2.776306e-01,2.465671e-01,2.709712e-01,2.460414e-01,2.626313e-01,2.464244e-01,2.585875e-01
140,6.150000e+02,1.556423e-01,1.695398e-01,1.492447e-01,1.595067e-01,1.540808e-01,1.701550e-01,1.679750e-01,1.523897e-01
141,3.410000e+02,1.494513e-01,1.146077e-01,1.327202e-01,1.130053e-01,1.286842e-01,1.114149e-01,1.505167e-01,1.395150e-01
142,7.270000e+02,2.219460e-01,1.864640e-01,2.209360e-01,1.882180e-01,2.210560e-01,1.919811e-01,2.168141e-01,1.849547e-01
143,7.750000e+02,1.652392e-01,1.459893e-01,1.771561e-01,1.374501e-01,1.823201e-01,1.490216e-01,1.982161e-01,1.670697e-01
144,5.050000e+02,2.201277e-01,2.536830e-01,2.205280e-01,2.381772e-01,2.203933e-01,2.326946e-01,2.223044e-01,2.366975e-01
145,6.710000e+02,1.855875e-01,1.313926e-01,1.663928e-01,1.523476e-01,1.719593e-01,1.763807e-01,1.820625e-01,1.776943e-01
146,3.740000e+02,2.183980e-01,1.583179e-01,2.181636e-01,1.801370e-01,2.177551e-01,1.879799e-01,2.179421e-01,1.969740e-01
147,6.780000e+02,2.255114e-01,2.070442e-01,2.257238e-01,2.085925e-01,2.253837e-01,2.079894e-01,2.264280e-01,2.078261e-01
148,4.810000e+02,1.962803e-01,1.627280e-01,1.940322e-01,1.802319e-01,2.007338e-01,1.735022e-01,1.990309e-01,1.620421e-01
149,2.520000e+02,2.186468e-01,2.204957e-01,2.187336e-01,2.158765e-01,2.179575e-01,2.152268e-01,2.186601e-01,2.144938e-01
150,7.790000e+02,2.414788e-01,2.663033e-01,2.419670e-01,2.568200e-01,2.414413e-01,2.556536e-01,2.426364e-01,2.500248e-01
151,5.590000e+02,2.179893e-01,2.147516e-01,2.180503e-01,2.135417e-01,2.173159e-01,2.118973e-01,2.178342e-01,2.111665e-01
152,8.500000e+02,2.118199e-01,1.544602e-01,2.062860e-01,1.582070e-01,1.996786e-01,1.549934e-01,1.902814e-01,1.673499e-01
153,7.700000e+02,2.503657e-01,2.624923e-01,2.506594e-01,2.581625e-01,2.508801e-01,2.541246e-01,2.511488e-01,2.513775e-01
154,7.520000e+02,1.466130e-01,1.608400e-01,1.263801e-01,1.395729e-01,1.694179e-01,1.592856e-01,1.339940e-01,1.302299e-01
155,1.850000e+02,2.029728e-01,2.089044e-01,2.031298e-01,2.036921e-01,2.039379e-01,2.061238e-01,2.029716e-01,2.062681e-01
156,4.790000e+02,2.242607e-01,2.269694e-01,2.227146e-01,2.280464e-01,2.245211e-01,2.331616e-01,2.315642e-01,2.271647e-01
157,2.730000e+02,1.989813e-01,2.099484e-01,1.992763e-01,2.028470e-01,2.005742e-01,2.001160e-01,1.990042e-01,1.991454e-01
158,3.190000e+02,2.200490e-01,1.843832e-01,2.203661e-01,1.953944e-01,2.198901e-01,2.043391e-01,2.206225e-01,2.095710e-01
159,4.460000e+02,9.985937e-02,2.091687e-01,1.160803e-01,2.039544e-01,1.552640e-01,2.095425e-01,1.506478e-01,1.973627e-01
160,1.320000e+02,1.742390e-01,1.772646e-01,1.760400e-01,1.714436e-01,1.697636e-01,1.673290e-01,1.764628e-01,1.744998e-01
161,3.700000e+02,2.092535e-01,1.804023e-01,2.093691e-01,1.788650e-01,2.096100e-01,1.831124e-01,2.093492e-01,1.865674e-01
162,4.460000e+02,2.356096e-01,2.433258e-01,2.355762e-01,2.432321e-01,2.350436e-01,2.408983e-01,2.345921e-01,2.352716e-01
163,7.260000e+02,2.324556e-01,1.837026e-01,2.284752e-01,1.878019e-01,2.269450e-01,1.849808e-01,2.323672e-01,1.979534e-01
164,6.720000e+02,1.979820e-01,2.395631e-01,1.979987e-01,2.447752e-01,1.993539e-01,2.523983e-01,1.979437e-01,2.493612e-01
165,9.950000e+02,2.011477e-01,1.970078e-01,1.911350e-01,2.019034e-01,2.099797e-01,2.116262e-01,2.157788e-01,2.261754e-01
166,6.010000e+02,2.105147e-01,2.105060e-01,2.098754e-01,2.024284e-01,2.102941e-01,2.039924e-01,2.095409e-01,1.981545e-01
167,9.110000e+02,1.217780e-01,1.388917e-01,1.267487e-01,1.385137e-01,1.321492e-01,1.829740e-01,1.441774e-02,1.452753e-02
168,7.930000e+02,2.439331e-01,2.436760e-01,2.444674e-01,2.449953e-01,2.439624e-01,2.412021e-01,2.449864e-01,2.408427e-01
169,3.640000e+02,2.286991e-01,2.144085e-01,2.288772e-01,2.093111e-01,2.291774e-01,2.073660e-01,2.298678e-01,2.106290e-01
170,8.650000e+02,2.468158e-01,2.765201e-01,2.467751e-01,2.702331e-01,2.475490e-01,2.655037e-01,2.467237e-01,2.597615e-01
171,7.700000e+02,2.011038e-01,2.033899e-01,1.920010e-01,2.154788e-01,1.945824e-01,2.218472e-01,1.967206e-01,2.193780e-01
172,6.080000e+02,2.182074e-01,2.189561e-01,2.185746e-01,2.236028e-01,2.170964e-01,2.264397e-01,2.164488e-01,2.230518e-01
173,9.820000e+02,2.347999e-01,2.234008e-01,2.338102e-01,2.241391e-01,2.350780e-01,2.266751e-01,2.337328e-01,2.274818e-01
174,5.670000e+02,2.809760e-01,3.067738e-01,2.807214e-01,3.015082e-01,2.810846e-01,2.990792e-01,2.816773e-01,2.953627e-01
175,5.300000e+02,2.074945e-01,2.198828e-01,2.038326e-01,2.472912e-01,2.048294e-01,2.443086e-01,2.047163e-01,2.154420e-01
176,4.100000e+02,3.088467e-01,2.606201e-01,3.086084e-01,2.586982e-01,3.089430e-01,2.610410e-01,3.087583e-01,2.613693e-01
177,4.110000e+02,2.450320e-01,2.381271e-01,2.448411e-01,2.391206e-01,2.448356e-01,2.409359e-01,2.442183e-01,2.417044e-01
178,4.000000e+02,2.131590e-01,2.325399e-01,2.121565e-01,2.340288e-01,2.119741e-01,2.325875e-01,2.139476e-01,2.301381e-01
179,9.470000e+02,2.520059e-01,2.558255e-01,2.516429e-01,2.532096e-01,2.520786e-01,2.541242e-01,2.511674e-01,2.498033e-01
180,7.690000e+02,1.900624e-01,1.796124e-01,1.874762e-01,1.784605e-01,1.896298e-01,1.815827e-01,1.865627e-01,1.755146e-01
181,7.610000e+02,1.808639e-01,1.976709e-01,1.900615e-01,2.038293e-01,1.909975e-01,2.186534e-01,1.935056e-01,2.218364e-01
182,4.900000e+02,1.770698e-01,1.679297e-01,1.783488e-01,1.765687e-01,1.747824e-01,1.588395e-01,1.751561e-01,1.823456e-01
183,5.500000e+02,1.567743e-01,1.348901e-01,1.455175e-01,1.623280e-01,1.476350e-01,1.773442e-01,1.654117e-01,1.565020e-01
184,5.290000e+02,2.161305e-01,2.135394e-01,2.162832e-01,2.147470e-01,2.169922e-01,2.155246e-01,2.160692e-01,2.145066e-01
185,7.370000e+02,1.168218e-01,1.138542e-01,1.846709e-01,1.316788e-01,1.808666e-01,1.590406e-01,7.798544e-02,1.442917e-01
186,4.180000e+02,1.974452e-01,2.021242e-01,1.967772e-01,2.009000e-01,1.930678e-01,1.975983e-01,1.979559e-01,2.094389e-01
187,2.280000e+02,2.162550e-01,2.121338e-01,2.162906e-01,2.088739e-01,2.165497e-01,2.091443e-01,2.160551e-01,2.085123e-01
188,7.920000e+02,2.497862e-01,2.520580e-01,2.498866e-01,2.493839e-01,2.496535e-01,2.477835e-01,2.494137e-01,2.453209e-01
189,8.310000e+02,3.010483e-01,2.451008e-01,3.011517e-01,2.575592e-01,3.014633e-01,2.765388e-01,3.013216e-01,2.891378e-01
190,1.640000e+02,2.028471e-01,2.058538e-01,2.029486e-01,1.979779e-01,2.020384e-01,1.988586e-01,2.024927e-01,2.040596e-01
191,5.070000e+02,2.006153e-01,1.789267e-01,2.012888e-01,1.740753e-01,2.006702e-01,1.867639e-01,2.009528e-01,1.767014e-01
192,4.110000e+02,2.248481e-01,2.294690e-01,2.252408e-01,2.245995e-01,2.241373e-01,2.234261e-01,2.254351e-01,2.245251e-01
193,2.260000e+02,2.390966e-01,2.031497e-01,2.392000e-01,2.036229e-01,2.392358e-01,2.073165e-01,2.401480e-01,2.082581e-01
194,5.770000e+02,2.381212e-01,2.405990e-01,2.373781e-01,2.380826e-01,2.381561e-01,2.380966e-01,2.371309e-01,2.373784e-01
195,6.100000e+02,2.079662e-01,1.873225e-01,2.080995e-01,1.795666e-01,2.091362e-01,1.737690e-01,2.102085e-01,1.769281e-01
196,6.410000e+02,1.462091e-01,1.333018e-01,1.434344e-01,1.463361e-01,1.476924e-01,1.740999e-01,1.391195e-01,1.898708e-01
197,6.270000e+02,1.775817e-01,1.964547e-01,1.812825e-01,1.881165e-01,1.757928e-01,1.725263e-01,1.728728e-01,1.801962e-01
198,1.520000e+02,2.140086e-01,1.982588e-01,2.137558e-01,1.855868e-01,2.137689e-01,1.905059e-01,2.141685e-01,1.891198e-01
199,9.040000e+02,2.421365e-01,1.808092e-01,2.487723e-01,1.756712e-01,2.376119e-01,1.657453e-01,2.319139e-01,1.701029e-01
200,1.170000e+02,2.023139e-01,1.824053e-01,2.022949e-01,1.709665e-01,2.015027e-01,1.741362e-01,2.021834e-01,1.741336e-01
201,8.400000e+02,1.882533e-01,1.908785e-01,1.814999e-01,1.916543e-01,1.704888e-01,1.740932e-01,1.799746e-01,1.699977e-01
202,7.650000e+02,1.607720e-01,1.905253e-01,1.376548e-01,1.657376e-01,1.459558e-01,1.580101e-01,1.523618e-01,1.630494e-01
203,4.940000e+02,2.101378e-01,1.968263e-01,2.098536e-01,1.954863e-01,2.100055e-01,2.000020e-01,2.109641e-01,2.007149e-01
204,6.430000e+02,2.836337e-01,3.076484e-01,2.832461e-01,2.990843e-01,2.835056e-01,2.955210e-01,2.825282e-01,2.912678e-01
205,8.710000e+02,1.990583e-01,1.479136e-01,1.908978e-01,1.606666e-01,1.989308e-01,1.828167e-01,1.974872e-01,1.478210e-01
206,2.150000e+02,2.447513e-01,2.327556e-01,2.446865e-01,2.333534e-01,2.452572e-01,2.338982e-01,2.447202e-01,2.351419e-01
207,2.880000e+02,2.771427e-01,2.181963e-01,2.778662e-01,2.212922e-01,2.773489e-01,2.219096e-01,2.776762e-01,2.254528e-01
208,8.270000e+02,1.509899e-01,2.035399e-01,1.328104e-01,2.014277e-01,1.633724e-01,2.161911e-01,1.791218e-01,1.454559e-02
209,5.050000e+02,1.362114e-01,1.159062e-01,2.018557e-01,1.131027e-01,1.666041e-01,1.099748e-01,1.606016e-01,8.511881e-02
210,7.290000e+02,2.421419e-01,1.775446e-01,2.427557e-01,1.897274e-01,2.413666e-01,2.057015e-01,2.415918e-01,2.175536e-01
211,7.790000e+02,9.960763e-02,1.713356e-01,1.067323e-01,1.625138e-01,1.196560e-01,1.553375e-01,1.171084e-01,1.634301e-01
212,8.900000e+02,1.952036e-01,1.828044e-01,1.895485e-01,1.769920e-01,2.007879e-01,1.784059e-01,2.020139e-01,1.777428e-01
213,3.760000e+02,1.839680e-01,1.219116e-01,1.871925e-01,1.290621e-01,1.843647e-01,1.397994e-01,1.831523e-01,1.291851e-01
214,9.660000e+02,2.123018e-01,2.032069e-01,2.113139e-01,2.018416e-01,2.083521e-01,1.993533e-01,2.141262e-01,2.014387e-01
215,9.020000e+02,2.263866e-01,2.631866e-01,2.128881e-01,2.448040e-01,2.057422e-01,2.418702e-01,2.017455e-01,2.558587e-01
216,8.100000e+02,2.098278e-01,2.256823e-01,2.105147e-01,2.215427e-01,2.191712e-01,2.257883e-01,2.237968e-01,2.161663e-01
217,2.530000e+02,1.622489e-01,1.815107e-01,1.614517e-01,1.819876e-01,1.639114e-01,1.814146e-01,1.565175e-01,1.830100e-01
218,8.460000e+02,1.610284e-01,1.184051e-01,1.672613e-01,1.250171e-01,1.868701e-01,1.038722e-01,1.906796e-01,1.166013e-01
219,9.050000e+02,2.604434e-01,2.806654e-01,2.601836e-01,2.805920e-01,2.608957e-01,2.782697e-01,2.602799e-01,2.752916e-01
220,4.530000e+02,1.416777e-01,1.715610e-01,1.439431e-01,1.643012e-01,1.431215e-01,1.431514e-01,1.483203e-01,1.412462e-01
221,6.980000e+02,1.726188e-01,4.052377e-02,1.691952e-01,8.154318e-02,1.613835e-01,3.038463e-01,1.618514e-01,1.620819e-01
222,2.880000e+02,2.097143e-01,2.291408e-01,2.096162e-01,2.224134e-01,2.100380e-01,2.226610e-01,2.096817e-01,2.190232e-01
223,9.250000e+02,1.981100e-01,1.291756e-01,1.924624e-01,1.430470e-01,1.890596e-01,1.244706e-01,1.958143e-01,1.648219e-01
224,2.820000e+02,2.241054e-01,2.009683e-01,2.243338e-01,2.066715e-01,2.232367e-01,2.085557e-01,2.241674e-01,2.106176e-01
225,1.930000e+02,2.182190e-01,2.068185e-01,2.182923e-01,2.101349e-01,2.187749e-01,2.110327e-01,2.189662e-01,2.113665e-01
226,9.770000e+02,2.436146e-01,2.572108e-01,2.431247e-01,2.581185e-01,2.438012e-01,2.579385e-01,2.430482e-01,2.581719e-01
227,8.840000e+02,4.155525e-01,2.244848e-01,4.154745e-01,2.058860e-01,4.154673e-01,2.044889e-01,4.154742e-01,1.948027e-01
228,3.750000e+02,2.638980e-01,2.662552e-01,2.635080e-01,2.639594e-01,2.637252e-01,2.635114e-01,2.633813e-01,2.619951e-01
229,2.040000e+02,1.801144e-01,1.791858e-01,1.790219e-01,1.748765e-01,1.831961e-01,1.813157e-01,1.778178e-01,1.737405e-01
230,4.960000e+02,2.911168e-01,3.060993e-01,2.907982e-01,3.008709e-01,2.913465e-01,2.987269e-01,2.908578e-01,2.955849e-01
231,9.900000e+02,2.621275e-01,2.571192e-01,2.622331e-01,2.546253e-01,2.618708e-01,2.484307e-01,2.625232e-01,2.509311e-01
232,3.110000e+02,1.955948e-01,1.063693e-01,1.935308e-01,1.203244e-01,1.969738e-01,1.335542e-01,1.941178e-01,1.287072e-01
233,6.920000e+02,1.780400e-01,1.905448e-01,1.824437e-01,1.884561e-01,1.755037e-01,1.841229e-01,1.745883e-01,1.802715e-01
234,7.140000e+02,1.939562e-01,2.416323e-01,1.937651e-01,2.361897e-01,1.927339e-01,2.345817e-01,1.936856e-01,2.245911e-01
235,9.660000e+02,2.053061e-01,2.343449e-01,2.073750e-01,2.290067e-01,2.058578e-01,2.199943e-01,2.058227e-01,2.256468e-01
236,5.130000e+02,1.958291e-01,1.011734e-01,1.909974e-01,1.356202e-01,1.909593e-01,1.572654e-01,1.879317e-01,1.655401e-01
237,5.120000e+02,2.820024e-01,2.632074e-01,2.815758e-01,2.597998e-01,2.827372e-01,2.612452e-01,2.826476e-01,2.546087e-01
238,4.350000e+02,2.059740e-01,2.062311e-01,2.063287e-01,2.031594e-01,2.080484e-01,2.014605e-01,2.065017e-01,1.925633e-01
239,3.120000e+02,2.123121e-01,1.988105e-01,2.120445e-01,2.016783e-01,2.117509e-01,2.009180e-01,2.121038e-01,2.066290e-01
240,6.890000e+02,2.257612e-01,1.538982e-01,1.809976e-01,1.401704e-01,1.612185e-01,1.195356e-01,1.612006e-01,1.372939e-01
241,6.480000e+02,2.126796e-01,2.052978e-01,2.162232e-01,2.144730e-01,2.103662e-01,2.127576e-01,1.929550e-01,2.140709e-01
242,2.230000e+02,1.665655e-01,1.661102e-01,1.653901e-01,1.588963e-01,1.701503e-01,1.571161e-01,1.782015e-01,1.611282e-01
243,5.590000e+02,2.486156e-01,2.557992e-01,2.485896e-01,2.532156e-01,2.482068e-01,2.525718e-01,2.480619e-01,2.528687e-01
244,3.900000e+02,2.263915e-01,2.299859e-01,2.261854e-01,2.239190e-01,2.268265e-01,2.253056e-01,2.254395e-01,2.234321e-01
245,2.830000e+02,2.273774e-01,1.925156e-01,2.274425e-01,1.885089e-01,2.265322e-01,1.914721e-01,2.268462e-01,1.985341e-01
246,7.380000e+02,1.015785e-01,2.140610e-01,9.622266e-02,1.829697e-01,1.459656e-02,1.549228e-01,1.182044e-01,1.619576e-01
247,1.330000e+02,1.969918e-01,1.836838e-01,1.964884e-01,1.803481e-01,1.945840e-01,1.767756e-01,1.969768e-01,1.798081e-01
248,8.970000e+02,1.871123e-01,2.221535e-01,1.629702e-01,1.808513e-01,1.495772e-01,1.687888e-01,1.623130e-01,1.750263e-01
249,6.330000e+02,4.111230e-01,1.945917e-01,4.111072e-01,1.856512e-01,4.111197e-01,1.820109e-01,4.111190e-01,1.848960e-01
250,2.670000e+02,2.239649e-01,2.334067e-01,2.237272e-01,2.321066e-01,2.244214e-01,2.325309e-01,2.245834e-01,2.302073e-01
251,8.440000e+02,1.032772e-01,1.196325e-01,1.492836e-01,1.489644e-01,1.690896e-01,9.811634e-02,1.530833e-01,2.723402e-01
252,8.630000e+02,2.360143e-01,2.164029e-01,2.362166e-01,2.155823e-01,2.364122e-01,2.159950e-01,2.370633e-01,2.142953e-01
253,6.520000e+02,2.377480e-01,2.481236e-01,2.378259e-01,2.425793e-01,2.382656e-01,2.406648e-01,2.386014e-01,2.381005e-01
254,4.820000e+02,8.826257e-02,1.560364e-01,1.118190e-01,1.528436e-01,1.725961e-01,1.713343e-01,1.547404e-01,1.510879e-01
255,7.630000e+02,2.583160e-01,2.795208e-01,2.586727e-01,2.795599e-01,2.580964e-01,2.778817e-01,2.585209e-01,2.767158e-01
256,6.190000e+02,2.132807e-01,1.539729e-01,2.135443e-01,1.481702e-01,2.151444e-01,1.626923e-01,2.108506e-01,1.649618e-01
257,2.930000e+02,1.824139e-01,1.836534e-01,1.802241e-01,1.807604e-01,1.785740e-01,1.784693e-01,1.803770e-01,1.793835e-01
258,7.850000e+02,2.505032e-01,1.713744e-01,2.506220e-01,1.756803e-01,2.506744e-01,1.804535e-01,2.512324e-01,1.867754e-01
259,6.640000e+02,1.003290e-01,1.366074e-01,1.283317e-01,1.311734e-01,1.316871e-01,1.103197e-01,1.089329e-01,1.003170e-01
260,4.460000e+02,2.171953e-01,2.025447e-01,2.163181e-01,2.027692e-01,2.064200e-01,1.980824e-01,1.965378e-01,2.087028e-01
261,9.040000e+02,1.079571e-01,1.395490e-01,1.280959e-01,1.445630e-01,1.320988e-01,1.561811e-01,1.328703e-01,1.262306e-01


==> Figures/meshgraphnet/1in/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
1,1.032543e-02,2.395371e-02,1.321803e-02,9.242063e-03,9.037031e-03,9.147474e-03,1.183341e-01,1.186738e-01,1.318341e-01
2,1.032865e-02,2.391516e-02,1.320964e-02,9.243267e-03,9.021215e-03,9.140032e-03,1.199575e-01,1.205701e-01,1.329337e-01
3,1.032336e-02,2.383648e-02,1.318476e-02,9.238465e-03,8.993773e-03,9.123680e-03,1.198788e-01,1.185612e-01,1.324803e-01
4,1.029679e-02,2.376104e-02,1.314416e-02,9.215225e-03,8.962162e-03,9.095737e-03,1.189194e-01,1.163471e-01,1.314521e-01
5,1.026144e-02,2.373345e-02,1.311132e-02,9.185415e-03,8.947952e-03,9.073142e-03,1.164479e-01,1.139522e-01,1.278995e-01
6,1.026106e-02,2.381355e-02,1.313011e-02,9.187946e-03,8.972998e-03,9.087276e-03,1.189102e-01,1.171482e-01,1.317020e-01
7,1.023316e-02,2.373933e-02,1.309342e-02,9.166844e-03,8.947598e-03,9.065086e-03,1.180528e-01,1.162976e-01,1.311258e-01
8,1.017989e-02,2.362025e-02,1.302455e-02,9.122710e-03,8.900557e-03,9.019639e-03,1.141089e-01,1.122191e-01,1.245876e-01
9,1.014854e-02,2.356601e-02,1.298984e-02,9.098066e-03,8.880062e-03,8.997070e-03,1.135856e-01,1.172278e-01,1.273490e-01
10,1.016234e-02,2.354525e-02,1.299074e-02,9.113438e-03,8.869046e-03,8.999069e-03,1.144189e-01,1.170129e-01,1.276184e-01
11,1.017858e-02,2.355739e-02,1.300164e-02,9.129254e-03,8.867906e-03,9.006797e-03,1.128604e-01,1.158677e-01,1.266958e-01
12,1.019036e-02,2.352436e-02,1.299207e-02,9.141666e-03,8.842516e-03,9.000306e-03,1.132772e-01,1.118931e-01,1.249605e-01
13,1.014791e-02,2.344644e-02,1.293451e-02,9.107213e-03,8.801257e-03,8.961475e-03,1.142870e-01,1.097414e-01,1.241335e-01
14,1.013301e-02,2.344704e-02,1.292052e-02,9.094945e-03,8.795375e-03,8.951771e-03,1.160506e-01,1.124323e-01,1.262011e-01
15,1.010298e-02,2.353367e-02,1.292167e-02,9.068273e-03,8.824001e-03,8.952339e-03,1.139600e-01,1.149500e-01,1.262013e-01
16,1.012468e-02,2.360888e-02,1.295221e-02,9.086026e-03,8.848179e-03,8.973296e-03,1.154789e-01,1.173062e-01,1.294590e-01
17,1.014164e-02,2.369283e-02,1.298846e-02,9.101037e-03,8.884112e-03,8.998910e-03,1.146259e-01,1.177926e-01,1.297662e-01
18,1.015865e-02,2.371034e-02,1.301102e-02,9.114415e-03,8.901026e-03,9.014404e-03,1.193686e-01,1.181317e-01,1.322297e-01
19,1.017732e-02,2.365199e-02,1.301321e-02,9.128198e-03,8.888159e-03,9.015254e-03,1.194078e-01,1.155037e-01,1.323471e-01
20,1.020631e-02,2.363664e-02,1.303135e-02,9.150975e-03,8.889753e-03,9.027107e-03,1.211510e-01,1.190697e-01,1.341700e-01
21,1.022473e-02,2.366598e-02,1.305367e-02,9.164392e-03,8.904156e-03,9.041349e-03,1.247736e-01,1.217446e-01,1.369846e-01
22,1.023546e-02,2.364061e-02,1.304840e-02,9.173289e-03,8.887876e-03,9.037353e-03,1.229189e-01,1.206848e-01,1.363161e-01
23,1.024937e-02,2.370181e-02,1.306893e-02,9.186817e-03,8.902617e-03,9.051650e-03,1.234164e-01,1.213706e-01,1.355215e-01
24,1.027829e-02,2.384452e-02,1.312583e-02,9.215083e-03,8.952839e-03,9.090887e-03,1.238259e-01,1.190546e-01,1.338841e-01
25,1.031920e-02,2.393541e-02,1.317289e-02,9.254681e-03,8.980692e-03,9.124616e-03,1.219294e-01,1.194353e-01,1.337650e-01
26,1.033686e-02,2.389109e-02,1.317024e-02,9.272968e-03,8.960833e-03,9.123852e-03,1.198293e-01,1.183562e-01,1.323191e-01
27,1.033736e-02,2.387643e-02,1.316459e-02,9.278188e-03,8.950573e-03,9.121897e-03,1.199116e-01,1.195519e-01,1.332732e-01
28,1.032389e-02,2.385771e-02,1.314972e-02,9.271540e-03,8.940604e-03,9.114046e-03,1.187859e-01,1.186270e-01,1.315075e-01
29,1.028574e-02,2.383507e-02,1.312283e-02,9.238770e-03,8.939162e-03,9.096496e-03,1.201051e-01,1.179724e-01,1.332314e-01
30,1.022589e-02,2.375023e-02,1.306476e-02,9.185615e-03,8.912545e-03,9.055863e-03,1.185048e-01,1.157133e-01,1.292717e-01
31,1.017520e-02,2.362052e-02,1.300091e-02,9.138561e-03,8.871186e-03,9.011218e-03,1.170930e-01,1.144966e-01,1.272672e-01
32,1.016429e-02,2.350406e-02,1.296909e-02,9.124806e-03,8.838280e-03,8.987980e-03,1.153046e-01,1.107751e-01,1.245305e-01
33,1.013575e-02,2.333522e-02,1.291277e-02,9.097391e-03,8.787980e-03,8.949530e-03,1.152932e-01,1.113410e-01,1.257311e-01
34,1.013001e-02,2.323685e-02,1.288718e-02,9.091915e-03,8.761001e-03,8.933328e-03,1.142715e-01,1.137474e-01,1.262117e-01
35,1.014850e-02,2.318814e-02,1.289025e-02,9.107188e-03,8.752247e-03,8.936415e-03,1.161999e-01,1.140457e-01,1.268056e-01
36,1.016500e-02,2.314518e-02,1.289279e-02,9.119582e-03,8.742594e-03,8.938180e-03,1.169850e-01,1.147147e-01,1.278381e-01
37,1.014915e-02,2.311151e-02,1.287745e-02,9.103561e-03,8.736994e-03,8.927848e-03,1.172384e-01,1.145780e-01,1.290386e-01
38,1.011316e-02,2.308378e-02,1.284934e-02,9.070159e-03,8.729543e-03,8.908193e-03,1.170463e-01,1.155065e-01,1.287095e-01
39,1.012818e-02,2.315250e-02,1.287866e-02,9.081935e-03,8.755652e-03,8.927324e-03,1.177719e-01,1.185136e-01,1.326304e-01
40,1.017834e-02,2.325810e-02,1.293722e-02,9.125734e-03,8.789580e-03,8.966050e-03,1.227510e-01,1.203219e-01,1.359281e-01
41,1.022784e-02,2.338903e-02,1.300149e-02,9.170454e-03,8.832553e-03,9.009773e-03,1.252250e-01,1.206709e-01,1.364032e-01
42,1.022272e-02,2.347609e-02,1.301710e-02,9.168253e-03,8.856996e-03,9.020700e-03,1.228493e-01,1.206285e-01,1.359863e-01
43,1.021954e-02,2.355664e-02,1.303464e-02,9.168433e-03,8.882796e-03,9.033328e-03,1.217234e-01,1.177023e-01,1.318049e-01
44,1.020650e-02,2.359863e-02,1.303752e-02,9.159245e-03,8.897858e-03,9.036149e-03,1.193685e-01,1.172460e-01,1.311969e-01
45,1.021697e-02,2.364074e-02,1.305751e-02,9.169767e-03,8.915576e-03,9.050638e-03,1.232806e-01,1.168549e-01,1.331968e-01
46,1.021623e-02,2.367781e-02,1.306683e-02,9.170313e-03,8.930158e-03,9.058320e-03,1.193131e-01,1.173082e-01,1.312038e-01
47,1.023419e-02,2.367611e-02,1.307476e-02,9.187234e-03,8.929236e-03,9.065723e-03,1.170450e-01,1.180829e-01,1.304524e-01
48,1.022990e-02,2.365167e-02,1.306388e-02,9.184326e-03,8.920586e-03,9.059884e-03,1.178331e-01,1.172869e-01,1.305979e-01
49,1.022973e-02,2.368402e-02,1.306760e-02,9.184257e-03,8.927837e-03,9.063166e-03,1.195216e-01,1.165883e-01,1.301973e-01
50,1.024256e-02,2.373514e-02,1.308503e-02,9.195903e-03,8.939815e-03,9.074868e-03,1.219615e-01,1.161974e-01,1.326945e-01
51,1.026544e-02,2.376059e-02,1.309821e-02,9.216199e-03,8.937618e-03,9.084224e-03,1.224055e-01,1.192680e-01,1.343153e-01
52,1.029017e-02,2.385216e-02,1.313347e-02,9.238877e-03,8.964004e-03,9.109667e-03,1.218554e-01,1.195240e-01,1.335278e-01
53,1.026437e-02,2.382475e-02,1.310610e-02,9.216591e-03,8.949392e-03,9.091622e-03,1.204058e-01,1.167743e-01,1.313397e-01
54,1.022723e-02,2.362979e-02,1.302734e-02,9.182993e-03,8.873564e-03,9.037023e-03,1.157858e-01,1.150675e-01,1.288918e-01
55,1.022864e-02,2.352757e-02,1.299944e-02,9.183523e-03,8.834757e-03,9.016891e-03,1.149550e-01,1.166689e-01,1.280537e-01
56,1.025183e-02,2.356915e-02,1.302859e-02,9.206159e-03,8.854058e-03,9.037359e-03,1.167547e-01,1.179534e-01,1.299926e-01
57,1.031314e-02,2.367431e-02,1.309703e-02,9.263326e-03,8.891491e-03,9.084823e-03,1.180482e-01,1.205268e-01,1.322088e-01
58,1.028716e-02,2.367484e-02,1.307516e-02,9.242873e-03,8.882605e-03,9.070412e-03,1.145037e-01,1.170613e-01,1.272892e-01
59,1.025170e-02,2.370638e-02,1.305557e-02,9.212926e-03,8.883800e-03,9.055931e-03,1.138210e-01,1.152604e-01,1.266018e-01


==> Figures/meshgraphnet/4in/single_step_errors.csv <==
timestep,rel_U,rel_V,rel_Overall,rmse_U,rmse_V,rmse_Overall,linf_U,linf_V,linf_Overall
4,3.165326e-03,7.340181e-03,4.076937e-03,2.834346e-03,2.807621e-03,2.826181e-03,6.003221e-02,6.195284e-02,6.811746e-02
5,3.142162e-03,7.330924e-03,4.058482e-03,2.815544e-03,2.801317e-03,2.814482e-03,5.989196e-02,6.165895e-02,6.749647e-02
6,3.115969e-03,7.294591e-03,4.023640e-03,2.795832e-03,2.777567e-03,2.792424e-03,5.981664e-02,5.986039e-02,6.603311e-02
7,3.109492e-03,7.262910e-03,4.003363e-03,2.792142e-03,2.757904e-03,2.779796e-03,6.048753e-02,6.019794e-02,6.622691e-02
8,3.105616e-03,7.138710e-03,3.964914e-03,2.791945e-03,2.711174e-03,2.755466e-03,5.965707e-02,5.914298e-02,6.532468e-02
9,3.092272e-03,7.149839e-03,3.958686e-03,2.781878e-03,2.714989e-03,2.752402e-03,6.003929e-02,6.077307e-02,6.724599e-02
10,3.072837e-03,7.113344e-03,3.932713e-03,2.765236e-03,2.695979e-03,2.734923e-03,6.057130e-02,6.090117e-02,6.716002e-02
11,3.057782e-03,7.148828e-03,3.932197e-03,2.752218e-03,2.707571e-03,2.734403e-03,5.674878e-02,6.089628e-02,6.578785e-02
12,3.083502e-03,7.216573e-03,3.968385e-03,2.774984e-03,2.734709e-03,2.759622e-03,5.895465e-02,6.092757e-02,6.651202e-02
13,3.092964e-03,7.193984e-03,3.967422e-03,2.783253e-03,2.724856e-03,2.758357e-03,5.842242e-02,5.999156e-02,6.611507e-02
14,3.109687e-03,7.134259e-03,3.960896e-03,2.797843e-03,2.700263e-03,2.753030e-03,5.905875e-02,5.967053e-02,6.597626e-02
15,3.085109e-03,7.149355e-03,3.948159e-03,2.775104e-03,2.706116e-03,2.744021e-03,5.922139e-02,6.252012e-02,6.738398e-02
16,3.116677e-03,7.154366e-03,3.973064e-03,2.801577e-03,2.713406e-03,2.761339e-03,6.119035e-02,6.338515e-02,6.899714e-02
17,3.073598e-03,7.058014e-03,3.919888e-03,2.763318e-03,2.678511e-03,2.724528e-03,5.765489e-02,6.015934e-02,6.482766e-02
18,3.058736e-03,7.011691e-03,3.897550e-03,2.747911e-03,2.660316e-03,2.707833e-03,5.736316e-02,5.959679e-02,6.499746e-02
19,3.096514e-03,7.082848e-03,3.946312e-03,2.779813e-03,2.694757e-03,2.741579e-03,5.891897e-02,6.170406e-02,6.791582e-02
20,3.157173e-03,7.173028e-03,4.013561e-03,2.833410e-03,2.735766e-03,2.788843e-03,6.360620e-02,6.501868e-02,7.219358e-02
21,3.165004e-03,7.262625e-03,4.044159e-03,2.841021e-03,2.771175e-03,2.810213e-03,6.407601e-02,6.533620e-02,7.203947e-02
22,3.207770e-03,7.339556e-03,4.092145e-03,2.879661e-03,2.800694e-03,2.844300e-03,6.744707e-02,6.770235e-02,7.508058e-02
23,3.221811e-03,7.371583e-03,4.112664e-03,2.892041e-03,2.819242e-03,2.859863e-03,6.684148e-02,6.782352e-02,7.414503e-02
24,3.215680e-03,7.395343e-03,4.112318e-03,2.887076e-03,2.821503e-03,2.858555e-03,6.675845e-02,6.745457e-02,7.407353e-02
25,3.236128e-03,7.392488e-03,4.122572e-03,2.906391e-03,2.815918e-03,2.865352e-03,6.557048e-02,6.732175e-02,7.361260e-02
26,3.253884e-03,7.466235e-03,4.156059e-03,2.921445e-03,2.844697e-03,2.887315e-03,6.581609e-02,6.832121e-02,7.448343e-02
27,3.228080e-03,7.453030e-03,4.134229e-03,2.900506e-03,2.836217e-03,2.873237e-03,6.309187e-02,6.631926e-02,7.164496e-02
28,3.220146e-03,7.393966e-03,4.109222e-03,2.896276e-03,2.809436e-03,2.856757e-03,6.404318e-02,6.448018e-02,7.181304e-02
29,3.204345e-03,7.374435e-03,4.091112e-03,2.881415e-03,2.797717e-03,2.843355e-03,6.286441e-02,6.318234e-02,6.968209e-02
30,3.198440e-03,7.341242e-03,4.080991e-03,2.877824e-03,2.790030e-03,2.838248e-03,6.304950e-02,6.335094e-02,6.932783e-02
31,3.180843e-03,7.253548e-03,4.044797e-03,2.862576e-03,2.757266e-03,2.814020e-03,6.178057e-02,6.203660e-02,6.868684e-02
32,3.119269e-03,7.117629e-03,3.966573e-03,2.806570e-03,2.703290e-03,2.758543e-03,5.905101e-02,5.857516e-02,6.496759e-02
33,3.101753e-03,7.108893e-03,3.953749e-03,2.789829e-03,2.701512e-03,2.749167e-03,5.843289e-02,5.917122e-02,6.489979e-02
34,3.085971e-03,7.077991e-03,3.936957e-03,2.775277e-03,2.691800e-03,2.736942e-03,5.723116e-02,5.792624e-02,6.380552e-02
35,3.091392e-03,7.077576e-03,3.942751e-03,2.779368e-03,2.693647e-03,2.740373e-03,5.936821e-02,5.931772e-02,6.685564e-02
36,3.099602e-03,7.114601e-03,3.961575e-03,2.785845e-03,2.713125e-03,2.753518e-03,6.116417e-02,6.066782e-02,6.719265e-02
37,3.100623e-03,7.092298e-03,3.959428e-03,2.786139e-03,2.713218e-03,2.753915e-03,6.063758e-02,6.189329e-02,6.749697e-02
38,3.107153e-03,7.151043e-03,3.984860e-03,2.791817e-03,2.742691e-03,2.771674e-03,6.050844e-02,6.312487e-02,6.788121e-02
39,3.123296e-03,7.232823e-03,4.022391e-03,2.805008e-03,2.781283e-03,2.797976e-03,6.122761e-02,6.552233e-02,7.079438e-02
40,3.162302e-03,7.294167e-03,4.064237e-03,2.839564e-03,2.804319e-03,2.826839e-03,6.392465e-02,6.797778e-02,7.414594e-02
41,3.177727e-03,7.356513e-03,4.092747e-03,2.852160e-03,2.830535e-03,2.845822e-03,6.675128e-02,6.783611e-02,7.473296e-02
42,3.238325e-03,7.480076e-03,4.165375e-03,2.906864e-03,2.877762e-03,2.896852e-03,6.893221e-02,6.951611e-02,7.765904e-02
43,3.232955e-03,7.426894e-03,4.140719e-03,2.902382e-03,2.847476e-03,2.878964e-03,6.434097e-02,6.680086e-02,7.235537e-02
44,3.204447e-03,7.416439e-03,4.117336e-03,2.878671e-03,2.839493e-03,2.863300e-03,6.417757e-02,6.744230e-02,7.309386e-02
45,3.234627e-03,7.457639e-03,4.151699e-03,2.905671e-03,2.859965e-03,2.887274e-03,6.461394e-02,6.994778e-02,7.456213e-02
46,3.210364e-03,7.386641e-03,4.113146e-03,2.886000e-03,2.829081e-03,2.861740e-03,6.250552e-02,6.672414e-02,7.135786e-02
47,3.207239e-03,7.306983e-03,4.087600e-03,2.882645e-03,2.798504e-03,2.844413e-03,6.179240e-02,6.488323e-02,6.969701e-02
48,3.171513e-03,7.304691e-03,4.062309e-03,2.852518e-03,2.796256e-03,2.828450e-03,6.023131e-02,6.305535e-02,6.844650e-02
49,3.192690e-03,7.306525e-03,4.077623e-03,2.871390e-03,2.799354e-03,2.839851e-03,6.031981e-02,6.462540e-02,6.934561e-02
50,3.201370e-03,7.267904e-03,4.070644e-03,2.877672e-03,2.781751e-03,2.834412e-03,6.083393e-02,6.216778e-02,6.760656e-02
51,3.190244e-03,7.345531e-03,4.085062e-03,2.869861e-03,2.809042e-03,2.844490e-03,6.158392e-02,6.427168e-02,6.966785e-02
52,3.195428e-03,7.324112e-03,4.074195e-03,2.875530e-03,2.790572e-03,2.837293e-03,6.302902e-02,6.274165e-02,6.952585e-02
53,3.176951e-03,7.265299e-03,4.045220e-03,2.859901e-03,2.765813e-03,2.816928e-03,6.068327e-02,6.291554e-02,6.811091e-02
54,3.172424e-03,7.241641e-03,4.033491e-03,2.855655e-03,2.752825e-03,2.808628e-03,6.176381e-02,6.256868e-02,6.952199e-02
55,3.130752e-03,7.194271e-03,3.991169e-03,2.818902e-03,2.730786e-03,2.779141e-03,6.039814e-02,6.038547e-02,6.719711e-02
56,3.124318e-03,7.261886e-03,4.006636e-03,2.816131e-03,2.756544e-03,2.790949e-03,6.230415e-02,6.288235e-02,7.009452e-02
57,3.181381e-03,7.306033e-03,4.053111e-03,2.869524e-03,2.769571e-03,2.823801e-03,6.458293e-02,6.263984e-02,7.074035e-02
58,3.146597e-03,7.265199e-03,4.018378e-03,2.837604e-03,2.752698e-03,2.799024e-03,6.347051e-02,6.385950e-02,7.059523e-02
59,3.121128e-03,7.247612e-03,3.994686e-03,2.812972e-03,2.740945e-03,2.780894e-03,6.037058e-02,6.257486e-02,6.829605e-02


==> Figures/meshgraphnet/train_loss.csv <==
epoch,1-val_loss,1-train_loss,4-val_loss,4-train_loss
0,0.066468954086304,0.164576741492318,0.017108744010329,1.21041456122032
1,0.051076412200928,0.060786519875075,0.006791782565415,0.009819766914006
2,0.046728271991015,0.049382569714605,0.004592177923769,0.005332588545651
3,0.046072907745838,0.045577875273139,0.003430067561567,0.004157548671584
4,0.004710601642728,0.010768281574652,0.003731098258868,0.003253701518198
5,0.003741679014638,0.004375684816439,0.003175284247845,0.003082724678477
6,0.003829944180325,0.003508334641471,0.001927722594701,0.002314344723589
7,0.003438617102802,0.002876004067689,0.000943436170928,0.001350680949474
8,0.002887802664191,0.003120253028492,0.000579167157412,0.000798164498216
9,0.003004580968991,0.002861094806242,0.00050025357632,0.00059104349637
10,0.002592109609395,0.002706201892579,0.000375737727154,0.000513753536301
11,0.002798779401928,0.002609050095902,0.000351743947249,0.000421040482883
12,0.002477904548869,0.002647309570933,0.00045776530169,0.000368650766811
13,0.002131381770596,0.002230686552272,0.000296937825624,0.000327303765088
14,0.002006738912314,0.00218701059179,0.0003827259643,0.000337736272906
15,0.002051074057817,0.002094836326404,0.000270714022918,0.000313575175191
16,0.001842077239417,0.002029843278121,0.000306025904138,0.000259778220312
17,0.001985320122913,0.00171868592395,0.000375256233383,0.000280882654583
18,0.001754094380885,0.001784917567643,0.000231123762205,0.00025101152304
19,0.001596722519025,0.001959490852932,0.00031540976488,0.000243451277999
20,0.001565692131408,0.001677789123243,0.000236762934946,0.000229222967352
21,0.00157897931058,0.00174592539634,0.000207377423067,0.000244390836181
22,0.001474218675867,0.00144415185371,0.000429000763688,0.000224472897451
23,0.001482049701735,0.001412163075292,0.000202886003535,0.000182473545826
24,0.00149943458382,0.001532532153927,0.000189249651157,0.000202061481776
25,0.001398538937792,0.001479727985142,0.000197704866878,0.000213769518396
26,0.001318686641753,0.001508614480925,0.000205428907066,0.000191319564367
27,0.001391774974763,0.001357377932436,0.000228595046792,0.000195064346634
28,0.001333167427219,0.001249733197395,0.000166284764418,0.000202493664019
29,0.001363097806461,0.001331149913659,0.000187848650967,0.000188105751349
30,0.00128177984152,0.001308928557562,0.000196686654817,0.000180525075923
31,0.00129527063109,0.001295928401523,0.000180610659299,0.000158214469059
32,0.001318712136708,0.001283972987063,0.000212778206333,0.000169907076195
33,0.001272355089895,0.001097592194565,0.000151069092681,0.000188833275932
34,0.001193141215481,0.001281660401638,0.000253171543591,0.000156923909041
35,0.001205589389429,0.001220323953669,0.00025948730763,0.000182777266508
36,0.001184200868011,0.001184970322003,0.000179808819667,0.000164651283841
37,0.001157713006251,0.001204618279996,0.000154035442392,0.000156709167541
38,0.00118247687351,0.001145457716704,0.000126741928398,0.000166869269839
39,0.001140216831118,0.001117285187065,0.000143934390508,0.00015360819418
40,0.001253613270819,0.001149965074643,0.000153462009621,0.000136118468516
41,0.00115476269275,0.001048234500005,0.00014133771765,0.00015796876615
42,0.001091523910873,0.001158493332193,0.000140191303217,0.000153603288034
43,0.00110293563921,0.001092846552118,0.000163986667758,0.000156125784514
44,0.001137633807957,0.001060346732958,0.00014244504564,0.000154076391111
45,0.001046937773936,0.001040955392601,0.000182671588846,0.000140081280743
46,0.00110764731653,0.001029581883504,0.000174144937773,0.00015079286175
47,0.00108086084947,0.00109539542601,0.000115072893095,0.000151501228954
48,0.001076348125935,0.000987299521512,0.000113001762656,0.00014392278621
49,0.001027976279147,0.000999364131889,0.00015753765183,0.000138517339146
50,0.001041156006977,0.001053501440926,0.000170974803041,0.000111147286821
51,0.00111869443208,0.001013165660576,0.000104898768768,0.0001291692829
52,0.001058244495653,0.000990083618292,0.000151477812324,0.000134271346373
53,0.001032464206219,0.001036908712306,0.00011691707914,0.000115908553342
54,0.001027282210998,0.000957312950181,0.000127200240968,0.000110754162661
55,0.000984421349131,0.000998989570588,0.000131966546178,0.000114634701586
56,0.000977919553407,0.000864775992589,0.000111737572297,0.000111931744611
57,0.000981910387054,0.001023159319536,0.000130772343255,0.000133388525858
58,0.001013369532302,0.000855741046873,0.000101103185443,0.000116920518886
59,0.000948285160121,0.000949423999891,0.000106170351501,0.000122926879372
60,0.000945504347328,0.000985398637827,0.000103325939563,0.000110382404728
61,0.001013199798763,0.001039709704918,0.000114692804345,0.000102984843323
62,0.000903055013623,0.000942660071156,0.000121399782074,0.000117898578729
63,0.000936911907047,0.000857890303693,0.000106868188595,0.000112535900835
64,0.000901475141291,0.000893903707335,0.000111111956357,0.000105168074263
65,0.000901559717022,0.000820099832146,0.000136015660246,0.000116066018786
66,0.000928166613448,0.000913434609376,9.00540544535033E-05,0.000103687199333
67,0.00088264932856,0.000842296015805,9.2542621132452E-05,0.000114339336402
68,0.000947764958255,0.00088018253624,9.37657314352691E-05,9.78396228752417E-05
69,0.000874381745234,0.000885690088126,0.000110080844024,0.000110444480621
70,0.000927779066842,0.000783346792711,0.000101666577393,0.000105861279783
71,0.000934305542614,0.000843969584541,0.000133865411044,9.9378176488012E-05
72,0.000846150680445,0.000850775363808,8.91087256604806E-05,0.000103905277981
73,0.000911814975552,0.000852764271096,9.74164795479737E-05,9.60507327942072E-05
74,0.000863037304953,0.000743786195646,9.27498113014735E-05,0.000112828753218
75,0.000880950770807,0.000856077522838,8.45816903165542E-05,9.29224957906386E-05
76,0.000907319539692,0.000913891890593,8.59948122524656E-05,0.000106834384737
77,0.000900252722204,0.000775022978848,8.35015380289406E-05,9.67356511343664E-05
78,0.000879294530023,0.000807145064831,0.000129525884404,9.80972230733521E-05
79,0.000817286781967,0.00085112087187,8.4508974396158E-05,0.000100105406783
80,0.000848710769787,0.000837987421879,9.33380506467074E-05,0.000104580814583
81,0.000809550343547,0.000859762319912,0.000101435696706,9.32792321765767E-05
82,0.000817787542474,0.000772413343477,0.000123091667774,8.69476751915391E-05
83,0.000834244478028,0.000872585846782,9.05455381143838E-05,8.97820385906319E-05
84,0.0008345109527,0.000822542072066,9.30870446609333E-05,9.51620235317326E-05
85,0.00079600996105,0.000837878677008,0.000103972721263,8.26544546307768E-05
86,0.000809473334812,0.000787114703237,8.12779471743852E-05,8.95598830964871E-05
87,0.000840335618705,0.000780746696413,8.65959518705495E-05,9.36557429812106E-05
88,0.000801483809482,0.000763187912526,8.75519690453075E-05,9.01180095488305E-05
89,0.000804774579592,0.000822832522511,7.8238190326374E-05,8.50301455258629E-05
90,0.000872185686603,0.0007983036818,8.72370073921047E-05,8.19823691230856E-05
91,0.000816887710243,0.000746461196356,7.87247408879921E-05,8.96738491335666E-05
92,0.000805374176707,0.000781263864765,0.000107235333417,7.15699782562777E-05
93,0.00077202427201,0.000760361304354,9.38949306146242E-05,8.43562640986895E-05
94,0.000801068148576,0.000719623002754,8.64637477206998E-05,9.18464213321377E-05
95,0.000781278300565,0.000699949362799,0.00010274307715,8.14838454724081E-05
96,0.000806644267868,0.000741052977918,8.13071674201638E-05,7.5267965560973E-05
97,0.00078400678467,0.000803632411672,8.72329692356288E-05,7.51526202879238E-05
98,0.0007475548191,0.000737307692401,9.26235006772913E-05,7.92734443523711E-05
99,0.000742286618333,0.00075804840839,8.66430855239742E-05,8.48880478778797E-05


==> Figures/train_loss.csv <==
epoch,1-val_loss,1-train_loss,4-val_loss,4-train_loss,8-val_loss,8-train_loss,16-val_loss,16-train_loss
0,2.388530254,3.157710379,2.696472883,3.274051905,2.974314213,3.177841496,3.024241686,3.307360594
1,1.581480622,2.136243296,1.469891548,2.084321976,1.544318438,2.127640565,1.947261095,2.300883979
2,1.010302186,1.237493032,0.961764276,1.181783163,0.964518547,1.131521165,1.071813226,1.339081069
3,0.815632761,0.898665542,0.804006994,0.907087033,0.807909131,0.859776369,0.868067384,0.95947249
4,0.669201612,0.705603182,0.680875003,0.766712819,0.666814923,0.691267436,0.755963087,0.751400391
5,0.602400959,0.603529462,0.584114134,0.623795629,0.628032744,0.628315029,0.66805315,0.732913435
6,0.512129545,0.528332977,0.516747713,0.522076691,0.539608181,0.549451908,0.609675527,0.610789471
7,0.454823315,0.449093984,0.486276925,0.483223808,0.500453413,0.540518893,0.516468406,0.532551782
8,0.443114638,0.463963809,0.427005053,0.423441472,0.441792071,0.457790631,0.492153168,0.514634358
9,0.374375492,0.365216337,0.420413435,0.439979381,0.401525319,0.466193293,0.474419206,0.434624083
10,0.350603342,0.392934527,0.38450405,0.355675956,0.379930615,0.371735885,0.432998598,0.426921452
11,0.332133025,0.310257909,0.337352335,0.328784321,0.366024911,0.356553859,0.412959695,0.416670623
12,0.297452897,0.285610153,0.323497027,0.363138323,0.336922199,0.345248909,0.393986702,0.374368136
13,0.282464564,0.294251236,0.294189632,0.341292147,0.318142384,0.345852945,0.339037597,0.367243856
14,0.260550171,0.270757467,0.298734605,0.289607725,0.325014889,0.345235133,0.338084072,0.32862916
15,0.257471412,0.263358369,0.323533207,0.280773288,0.298207283,0.297245834,0.321543038,0.302860856
16,0.232497185,0.232906254,0.25773114,0.240029749,0.283584625,0.30900408,0.313916653,0.309893438
17,0.25497666,0.208494296,0.249782637,0.245175101,0.269614249,0.257333701,0.28185159,0.302770652
18,0.220331237,0.231530749,0.234671205,0.216177512,0.267428488,0.253288226,0.286229312,0.286128244
19,0.20229733,0.209710312,0.22039178,0.23231678,0.247653887,0.227968477,0.294472098,0.279096538
20,0.194610089,0.208743719,0.214575499,0.232672352,0.242338553,0.234810077,0.274699867,0.245173197
21,0.183663413,0.189284876,0.213771299,0.226285746,0.234918013,0.224113409,0.247001901,0.246457448
22,0.182488471,0.180365653,0.199046403,0.19323576,0.231788829,0.233527808,0.232412755,0.25331451
23,0.175828189,0.178871032,0.193925023,0.195632755,0.214840651,0.217459768,0.219564557,0.260534398
24,0.169240192,0.177437238,0.191089392,0.194339543,0.219855636,0.220313857,0.226975888,0.223005059
25,0.161679253,0.158533293,0.180966973,0.194568038,0.199792117,0.226129982,0.212966919,0.204418408
26,0.154957801,0.150637073,0.184689701,0.190458843,0.213396043,0.19578069,0.214800909,0.216441885
27,0.153136969,0.150844458,0.173348367,0.16970382,0.188927844,0.21692851,0.215206459,0.199064817
28,0.14193663,0.16205054,0.169056207,0.176328832,0.189684734,0.193256898,0.207388461,0.172806518
29,0.138801828,0.139967875,0.163488388,0.146238069,0.178050861,0.182998305,0.187867969,0.189253707
30,0.135662675,0.136139376,0.165769696,0.160548731,0.177279621,0.178802192,0.18555592,0.205763022
31,0.129488021,0.133653154,0.161696225,0.160270276,0.168060169,0.17238152,0.185477942,0.198212031
32,0.135035634,0.130535296,0.15244776,0.123507246,0.16869615,0.168952674,0.19553785,0.17559698
33,0.125396296,0.124235233,0.152311653,0.135811318,0.162576854,0.165277795,0.184790105,0.174860401
34,0.129151896,0.11664938,0.145395726,0.152245,0.161897585,0.170199708,0.16982837,0.173319184
35,0.117382564,0.112421433,0.14289023,0.142153111,0.156941593,0.158037476,0.173789218,0.158650052
36,0.117422491,0.142400992,0.141758889,0.124623891,0.154884577,0.15129824,0.161155,0.162446982
37,0.120869219,0.116488306,0.140509412,0.136919583,0.155490756,0.156920983,0.163850352,0.14931673
38,0.108923487,0.103027065,0.132455051,0.137770784,0.149869174,0.151321395,0.157576755,0.150964379
39,0.114551485,0.117448176,0.129651725,0.133093733,0.159355998,0.143060517,0.163246796,0.15328308
40,0.105749376,0.105966702,0.130857736,0.107188518,0.138359815,0.132254897,0.153473496,0.155415758
41,0.103793614,0.098624096,0.12623708,0.122803766,0.133658454,0.15343899,0.143331364,0.165712502
42,0.101693824,0.103085163,0.116886392,0.105726715,0.139301613,0.14152225,0.144809023,0.137376327
43,0.099292606,0.093613192,0.115528688,0.10883033,0.137235761,0.124187886,0.158437267,0.147994718
44,0.098060161,0.09064391,0.111728378,0.11192253,0.133365586,0.133820938,0.136149794,0.134458235
45,0.099204026,0.090052839,0.116976663,0.110417843,0.129170075,0.139667271,0.132785246,0.130731377
46,0.100128651,0.086023509,0.109774761,0.113264314,0.13567926,0.120593189,0.139336988,0.123973913
47,0.094560362,0.091606312,0.109403417,0.101645741,0.118662268,0.113987661,0.140499473,0.11738434
48,0.092162751,0.094741587,0.109098114,0.111503244,0.119506359,0.114273211,0.150234148,0.134075793
49,0.090550035,0.089357492,0.107595064,0.093683265,0.121254951,0.12381388,0.128132686,0.110349474
50,0.091443755,0.093632535,0.103606887,0.120468473,0.129365399,0.116354933,0.12889345,0.122884177
51,0.089254133,0.092014435,0.109369956,0.117414821,0.122789592,0.117867951,0.120454356,0.131193865
52,0.088536792,0.088111876,0.100757562,0.101420407,0.118332073,0.112448628,0.132036105,0.122019285
53,0.093896016,0.085756137,0.102903001,0.09552468,0.111856669,0.108054234,0.120154314,0.12249963
54,0.087904379,0.085932636,0.102427833,0.090982309,0.11210157,0.106872172,0.133781478,0.110135725
55,0.08569447,0.071870548,0.096886627,0.091819592,0.108782381,0.117649661,0.115480013,0.112988972
56,0.085789725,0.064840505,0.093903355,0.105620681,0.108054772,0.102150407,0.109968781,0.102626754
57,0.081994019,0.08345081,0.0910962,0.087902883,0.107902728,0.097485785,0.112629153,0.118968646
58,0.080113851,0.078647178,0.092208944,0.086127448,0.101266064,0.106704604,0.133310005,0.11809868
59,0.08060167,0.072576518,0.105514251,0.088880896,0.099089928,0.101590829,0.115624666,0.106035304
60,0.079184204,0.079896097,0.090495616,0.092382766,0.09895505,0.10050489,0.124011554,0.105813764
61,0.075016007,0.068390684,0.0904456,0.079269833,0.095171131,0.102708305,0.116917305,0.096770224
62,0.07530167,0.066845922,0.08842466,0.085631971,0.096074134,0.093707039,0.106491864,0.110402038
63,0.080702871,0.073536105,0.087447025,0.085750685,0.108476534,0.08496511,0.108209908,0.105834724
64,0.075155728,0.056725157,0.087545194,0.075704297,0.098263942,0.095123685,0.102493912,0.085690056
65,0.074070893,0.072347164,0.084913693,0.093615535,0.09071552,0.090721832,0.104805589,0.084351389
66,0.072970375,0.072099999,0.082996801,0.078231951,0.091298878,0.08583361,0.098942958,0.105645493
67,0.073347256,0.066331263,0.082867876,0.082059998,0.088538237,0.08488429,0.102938406,0.096337662
68,0.07203804,0.060143239,0.086430579,0.078619103,0.095067121,0.08482897,0.125338957,0.090346585
69,0.071570754,0.070288661,0.081273466,0.081377394,0.085384339,0.072585942,0.103365406,0.089345522
70,0.071003549,0.067741092,0.080264978,0.077643,0.094892487,0.085728018,0.096975811,0.082755614
71,0.068739884,0.071639802,0.078925386,0.085002888,0.088764265,0.084636999,0.093539439,0.094046221
72,0.069658965,0.066825491,0.077704854,0.072541382,0.085374728,0.083230162,0.098113194,0.089945789
73,0.068099521,0.059242104,0.081142463,0.076138568,0.08333911,0.07302948,0.122935221,0.082441037
74,0.066715203,0.068324786,0.078843527,0.085482486,0.093542717,0.08068964,0.090400063,0.078189252
75,0.066650614,0.065764109,0.07921613,0.066998085,0.081502914,0.084799226,0.112258926,0.077008633
76,0.065502487,0.060108243,0.079031542,0.078869422,0.086257376,0.0817354,0.089092426,0.082998145
77,0.066606991,0.064902971,0.074893691,0.06716591,0.079431415,0.078936762,0.084993809,0.087354993
78,0.066916794,0.070919268,0.075762123,0.07121495,0.081985384,0.071793175,0.114503123,0.083109709
79,0.06610816,0.062491185,0.07376077,0.066880075,0.076506108,0.072289901,0.086390384,0.080104927
80,0.064150646,0.064092306,0.073905833,0.063909645,0.08369308,0.077366167,0.084634013,0.084058907
81,0.064308941,0.061450287,0.077837795,0.069105268,0.081586666,0.084733162,0.087131828,0.076563142
82,0.06395027,0.062160916,0.074019849,0.067486332,0.079108097,0.065982404,0.092557721,0.07197496
83,0.067835957,0.061694122,0.071055971,0.066879538,0.075548775,0.081579831,0.094640285,0.080776686
84,0.061256025,0.061036398,0.074438214,0.076431564,0.076097481,0.066009045,0.095862225,0.084976375
85,0.060738888,0.059175557,0.07507126,0.059843235,0.076803729,0.085477705,0.090148181,0.082739405
86,0.064410798,0.059165432,0.073234193,0.072092996,0.0733428,0.07101815,0.082561038,0.076560023
87,0.060547169,0.057429095,0.067078404,0.065844658,0.076199204,0.065841256,0.083216414,0.069327163
88,0.05954456,0.058862988,0.06693159,0.06653971,0.076320745,0.070997548,0.092013858,0.074123364
89,0.061058052,0.051253454,0.072462052,0.0657021,0.071808524,0.070867456,0.078550607,0.077356205
90,0.061248176,0.062446094,0.066102318,0.068278786,0.072286896,0.0719618,0.087030396,0.075154523
91,0.058118865,0.056112373,0.065133296,0.061506556,0.074691147,0.065241188,0.079944991,0.063347876
92,0.057781324,0.055694932,0.066381626,0.069180646,0.073112443,0.061549821,0.083595343,0.075428947
93,0.060367551,0.056480657,0.070194192,0.062859338,0.069469206,0.066001621,0.091984548,0.070852363
94,0.062314995,0.05748728,0.070137203,0.06478632,0.07209193,0.071809405,0.079404645,0.074884617
95,0.059257343,0.063890798,0.063623577,0.061054862,0.077476829,0.065659131,0.085270502,0.062707764
96,0.059494097,0.055674951,0.069129094,0.060053455,0.068358861,0.066474845,0.08062683,0.075896101
97,0.057118457,0.056532442,0.064172819,0.061742651,0.06837263,0.063485711,0.080367498,0.069204432
98,0.058197558,0.053705978,0.063485794,0.065832698,0.070614323,0.063141112,0.080079824,0.063919689
99,0.056405585,0.049459972,0.065960206,0.05651626,0.066651106,0.069869027,0.073650144,0.071993834
100,0.057190198,0.049115056,0.064022422,0.057536895,0.066582292,0.061533521,0.073602118,0.068170343
101,0.054704998,0.046682622,0.067877881,0.062066371,0.067892343,0.065309657,0.078536257,0.065123037
102,0.05743546,0.05375122,0.061035421,0.051952535,0.066463366,0.069732199,0.072446868,0.069074852
103,0.064885944,0.049084906,0.064594463,0.060830319,0.066524602,0.063347206,0.071892463,0.073520004
104,0.054036077,0.05178439,0.068489887,0.059103086,0.070985757,0.067692284,0.069146983,0.059140521
105,0.054686897,0.054545813,0.061074134,0.055659475,0.065798357,0.059809837,0.074719392,0.070998223
106,0.052785423,0.048779989,0.06044646,0.056673634,0.065136358,0.059653126,0.073507927,0.072942581
107,0.053610411,0.0503438,0.062554002,0.068978769,0.062958658,0.064802236,0.077410266,0.059199506
108,0.053211037,0.053023535,0.059331395,0.05799259,0.062608734,0.069252337,0.073911585,0.072840562
109,0.055867918,0.047787018,0.060692862,0.053751113,0.063971035,0.062797421,0.068713956,0.063221139
110,0.053902198,0.043151375,0.057322152,0.056934349,0.065780245,0.06436073,0.070940375,0.064830489
111,0.055866752,0.058669674,0.059288494,0.051484168,0.063698649,0.058751108,0.070448041,0.067602837
112,0.051076584,0.048378908,0.061005779,0.057475563,0.063195556,0.059712703,0.080190524,0.06292891
113,0.053276144,0.053825809,0.057855699,0.04895506,0.063145585,0.051629475,0.070134044,0.06404131
114,0.052296668,0.053245893,0.05613444,0.053596576,0.0634114,0.062818987,0.069508247,0.061538794
115,0.053177014,0.050185868,0.056415863,0.049305974,0.062144194,0.062676052,0.066128269,0.067268128
116,0.052902635,0.052412234,0.060698386,0.047506595,0.060251001,0.055575358,0.065884024,0.047976346
117,0.050519735,0.045754942,0.059969302,0.056859838,0.062713906,0.057091341,0.066809587,0.064874602
118,0.058932394,0.054807329,0.056377728,0.056070122,0.063616768,0.060813196,0.076496884,0.058642642
119,0.054278582,0.048441956,0.055242743,0.052837411,0.059899919,0.051557748,0.070964999,0.060298073
120,0.050198801,0.050397702,0.056371935,0.050257248,0.057202861,0.054995959,0.064363293,0.064176721
121,0.050795257,0.049319798,0.056623377,0.054852598,0.065070726,0.05388102,0.07539773,0.064614022
122,0.049772132,0.055785566,0.054343287,0.048459584,0.061715197,0.05902037,0.068255074,0.055056597
123,0.050090384,0.043549725,0.055018164,0.048851368,0.059900545,0.064186797,0.062108181,0.056068901
124,0.052282806,0.043815193,0.053187564,0.043930899,0.056791116,0.055245877,0.064710982,0.059873349
125,0.049395617,0.04850342,0.053233679,0.049330355,0.056611281,0.06407461,0.06303972,0.057565783
126,0.051059734,0.048394161,0.05388901,0.046413493,0.060164999,0.05938241,0.070557572,0.059981482
127,0.048826076,0.047221363,0.052462287,0.051982683,0.061205465,0.060012955,0.066810377,0.062431778
128,0.047745451,0.052856096,0.057723116,0.047287565,0.057062011,0.066924866,0.071617879,0.058844555
129,0.048285779,0.043612571,0.054025177,0.046479609,0.061513864,0.050956179,0.062807389,0.056508713
130,0.046272568,0.045093158,0.053486492,0.046928128,0.066155016,0.058304336,0.061333884,0.058370737
131,0.046609443,0.051217411,0.053244259,0.046485242,0.057684194,0.052774009,0.061525393,0.058514743
132,0.048257381,0.046927595,0.052323669,0.044131771,0.05881422,0.061594751,0.069309682,0.057141108
133,0.047161978,0.045910894,0.052866589,0.043823529,0.060778517,0.05646718,0.058896504,0.055049685
134,0.046780936,0.043852162,0.051652927,0.049225424,0.056412444,0.054261812,0.061974186,0.059291368
135,0.046873719,0.040190774,0.051074851,0.052219979,0.06048993,0.056183194,0.06457632,0.059082524
136,0.046631254,0.040948392,0.051111769,0.048820564,0.057960466,0.054080557,0.057563059,0.059741783
137,0.04672353,0.045131073,0.054209888,0.049012302,0.058447652,0.05832441,0.060988043,0.054281978
138,0.045576606,0.038945137,0.0520759,0.052424945,0.056137249,0.050889724,0.063641489,0.052512761
139,0.047840141,0.0443616,0.054981221,0.050665473,0.053874098,0.054676437,0.061358783,0.054725578
140,0.045236651,0.039858995,0.0511433,0.045615461,0.056521554,0.050487779,0.056182943,0.052613679
141,0.049959734,0.044624543,0.048806481,0.049899518,0.057085708,0.045440602,0.060215447,0.053531782
142,0.045710374,0.043660456,0.052716769,0.049933614,0.056914892,0.051472831,0.066402301,0.053294984
143,0.046839334,0.044768705,0.05057133,0.044075372,0.053995114,0.046537032,0.0602195,0.051128364
144,0.047240231,0.04428191,0.048481204,0.044604132,0.057452332,0.05427567,0.057929941,0.056937914
145,0.046486102,0.043038278,0.048151825,0.043083271,0.061546728,0.053495665,0.057109542,0.056678061
146,0.046681277,0.041213381,0.049099959,0.04439576,0.055136602,0.048366909,0.066501401,0.052069272
147,0.044228934,0.041735305,0.048326425,0.039563918,0.05449336,0.047409753,0.063333623,0.04574172
148,0.044780463,0.044216754,0.047894478,0.047630155,0.051746797,0.053566632,0.056006223,0.05060613
149,0.044712707,0.041009772,0.050491124,0.049232777,0.051914882,0.048912659,0.059151839,0.049342937
150,0.045699,0.0446543,0.04904075,0.041879321,0.052653577,0.053314768,0.053252619,0.052915683
151,0.043498155,0.041032049,0.049920458,0.039706547,0.050709408,0.053674129,0.053249177,0.050569146
152,0.044376038,0.043197459,0.049100511,0.046220702,0.05228645,0.044296684,0.059381921,0.047754296
153,0.045511723,0.039240283,0.047828544,0.040478329,0.052890338,0.05205851,0.053733569,0.053003457
154,0.04331857,0.041132488,0.047285218,0.036326186,0.053806212,0.05853664,0.056661829,0.048041576
155,0.04381698,0.040509303,0.04833084,0.043977044,0.051078647,0.047983928,0.054092128,0.049897114
156,0.045204774,0.041025932,0.047304615,0.04050691,0.051621832,0.049993602,0.055456031,0.052314109
157,0.043307927,0.03551246,0.046353705,0.040834522,0.050213754,0.046088821,0.055021185,0.049148473
158,0.042167209,0.0373247,0.048567906,0.04695233,0.049936656,0.050449561,0.058927193,0.050041778
159,0.042765409,0.042653086,0.048613772,0.044746474,0.049310237,0.050070627,0.054427087,0.048527887
160,0.042382713,0.046758813,0.048753906,0.042954462,0.051930174,0.049127112,0.058172319,0.053830915
161,0.044885319,0.039402485,0.046236716,0.044006121,0.051698264,0.047373951,0.055520453,0.049087172
162,0.045197595,0.041914153,0.047211319,0.042096947,0.050216146,0.048453418,0.052585766,0.047028552
163,0.047258262,0.03753806,0.044931453,0.043573883,0.049161326,0.044298993,0.053181272,0.046608943
164,0.040804997,0.036748849,0.046774164,0.039919131,0.047538854,0.045517236,0.050857034,0.050589123
165,0.040948756,0.037043782,0.046190832,0.04376724,0.047565226,0.044438407,0.062146354,0.050994595
166,0.0406777,0.03903042,0.045384709,0.044415209,0.051771834,0.047629913,0.055355012,0.048391185
167,0.043429766,0.040714062,0.044925094,0.040861726,0.049791869,0.041800473,0.051018953,0.044313693
168,0.040718958,0.042402302,0.045566633,0.042532614,0.050640777,0.043924492,0.054808285,0.043496296
169,0.043559734,0.036985685,0.046415959,0.038643329,0.048023138,0.044821163,0.059050169,0.039723907
170,0.043178234,0.04118123,0.044056881,0.040406534,0.047958747,0.042278624,0.053684998,0.034967711
171,0.040835686,0.038744579,0.04445437,0.042840456,0.049165558,0.042131745,0.054200646,0.053420856
172,0.040332526,0.035934172,0.045233361,0.039319693,0.048504829,0.047242479,0.056755811,0.04511236
173,0.041271403,0.036517435,0.043688953,0.045512664,0.047974698,0.045419483,0.04929338,0.049799093
174,0.040687673,0.036963008,0.046335012,0.040544569,0.047643598,0.045471462,0.048810776,0.042522115
175,0.040753946,0.04241798,0.042898279,0.042990779,0.047013063,0.039824942,0.050154489,0.043524968
176,0.040930066,0.032595643,0.043247942,0.04153888,0.048292127,0.049089888,0.050944068,0.045503977
177,0.040367626,0.039670087,0.047269687,0.041657674,0.048446324,0.043884096,0.049052399,0.047445179
178,0.041797526,0.042047736,0.045767922,0.038225897,0.049366929,0.038596084,0.04989979,0.047581863
179,0.039891459,0.036002209,0.04453373,0.045066822,0.048701681,0.042212328,0.049607456,0.048606139
180,0.039299287,0.040674561,0.043643788,0.045239576,0.046848148,0.045755449,0.048715755,0.043260145
181,0.040388737,0.041361289,0.043156609,0.039647662,0.047668975,0.043821736,0.051397674,0.050309492
182,0.039783057,0.039244463,0.042069662,0.041239835,0.04786133,0.04216655,0.050942443,0.054361892
183,0.041493598,0.038684568,0.042779744,0.039036005,0.046697024,0.040628707,0.047653437,0.043530849
184,0.039685063,0.045218288,0.04437476,0.03996876,0.051982526,0.04261711,0.049646191,0.04168654
185,0.039836816,0.037645141,0.044738013,0.041694449,0.04809235,0.045785479,0.047590766,0.043832009
186,0.039026931,0.040794774,0.044918466,0.044108564,0.045501769,0.04374346,0.049030267,0.042899005
187,0.040133864,0.037203432,0.04227249,0.038820734,0.044911023,0.052490509,0.048087191,0.044829122
188,0.039930768,0.030127044,0.042758476,0.032929579,0.044885125,0.041018836,0.048461415,0.04323824
189,0.038277049,0.036208423,0.042246651,0.039906237,0.045700964,0.045529111,0.049181104,0.041981457
190,0.03961771,0.035228257,0.044081636,0.042087809,0.044115655,0.047302911,0.048315354,0.037608377
191,0.038544673,0.037703131,0.043602109,0.042618543,0.044398833,0.048447491,0.047860678,0.051788013
192,0.039022341,0.039417807,0.041339997,0.041422594,0.044152346,0.045658621,0.046081103,0.043469643
193,0.038445558,0.031700146,0.041984215,0.037817873,0.053459838,0.042847987,0.046921931,0.042249435
194,0.040233612,0.032757827,0.041761592,0.043079511,0.045207303,0.045593542,0.052972648,0.049089229
195,0.040960647,0.035519076,0.042704232,0.04452919,0.047943044,0.042400201,0.047468312,0.043797527
196,0.03743729,0.042484719,0.042717945,0.035980681,0.045982216,0.042806517,0.048546478,0.042294072
197,0.039799515,0.039361284,0.043458205,0.041922268,0.043949272,0.040530266,0.045630693,0.043372918
198,0.037719674,0.037172043,0.041867547,0.038960267,0.048027132,0.050162352,0.050509177,0.047697611
199,0.038549788,0.036152129,0.042224139,0.039364395,0.044188324,0.044401724,0.045451637,0.040626766
200,0.037650872,0.040827777,0.041902412,0.037467243,0.047183037,0.046632804,0.04872001,0.039078133
201,0.037139215,0.036356858,0.041917436,0.042756651,0.044715002,0.041955628,0.046744023,0.044686842
202,0.037237201,0.038193759,0.04191225,0.037366091,0.044763826,0.045449251,0.053178672,0.039736923
203,0.038289808,0.041224953,0.041743558,0.042205214,0.041535124,0.04398899,0.045322698,0.038205136
204,0.037148513,0.03668445,0.040763512,0.035426063,0.042772118,0.03962711,0.045918744,0.041736666
205,0.037044127,0.036117914,0.039501827,0.041012849,0.046353094,0.03963209,0.049492694,0.043677951
206,0.037932567,0.033608481,0.039199155,0.040862694,0.044986278,0.042567131,0.047276288,0.048070984
207,0.037581902,0.03463418,0.040762138,0.039857406,0.045810074,0.044874412,0.046786677,0.043773676
208,0.037344325,0.037247187,0.040954094,0.03897824,0.042680711,0.040924695,0.047105148,0.036854236
209,0.037099604,0.034366192,0.040217195,0.040269792,0.042573366,0.038358189,0.045859348,0.040137811
210,0.038900543,0.034007576,0.044093445,0.037791603,0.041846626,0.040775898,0.046177231,0.040960699
211,0.037736144,0.034819494,0.040898181,0.032784863,0.044012759,0.035440739,0.049609937,0.037556603
212,0.038555764,0.036150672,0.041977923,0.0384886,0.041751508,0.041097043,0.04651054,0.038703981
213,0.03774919,0.036297011,0.041504588,0.034153757,0.045374833,0.037434511,0.04535909,0.03915868
214,0.037971716,0.033825923,0.039986618,0.036412147,0.044714272,0.037434511,0.052360192,0.038182125
215,0.038922325,0.04117934,0.039574955,0.035463637,0.042533956,0.035013943,0.048728496,0.043201009
216,0.036486801,0.038289405,0.041826449,0.039034007,0.047841258,0.03871103,0.045083281,0.041231085
217,0.038696934,0.030735244,0.039963976,0.035830439,0.041888073,0.051080402,0.045514531,0.044267259
218,0.037713461,0.036418064,0.040991437,0.039575781,0.044008415,0.046713735,0.046892155,0.038949351
219,0.036334477,0.038715949,0.039445423,0.034212648,0.040833738,0.04212552,0.046688948,0.040671539
220,0.038273685,0.038009482,0.04001933,0.038797794,0.042244215,0.032136709,0.043542359,0.038700916
221,0.039383274,0.034883011,0.039648686,0.038628167,0.044094902,0.039096961,0.042907123,0.042320248
222,0.036029223,0.035776733,0.039567623,0.035191496,0.0409672,0.037493335,0.043223053,0.037655571
223,0.035625018,0.037126878,0.038016241,0.036211263,0.041468661,0.037044892,0.051748395,0.04220187
224,0.03610222,0.03267159,0.037507381,0.034869788,0.040978074,0.031816496,0.043261718,0.045834666
225,0.03516962,0.034391924,0.041358829,0.037709386,0.041625969,0.034767019,0.046266872,0.03832246
226,0.038312595,0.033621519,0.039995544,0.039463968,0.0426546,0.040244078,0.043692932,0.037118959
227,0.036723394,0.03575926,0.036909346,0.030839427,0.043175139,0.033273325,0.043716922,0.037292318
228,0.037058216,0.039388973,0.038176343,0.031860246,0.042311944,0.039992267,0.043011423,0.040917174
229,0.035955973,0.032994467,0.038375258,0.03715331,0.041063901,0.040472954,0.043695815,0.03990418
230,0.036334358,0.030246369,0.038735058,0.040898158,0.046099007,0.037917209,0.045718435,0.044874223
231,0.035369731,0.035730868,0.038679235,0.034895289,0.041826747,0.038014544,0.042706463,0.041380019
232,0.03694997,0.036913101,0.039279532,0.032126325,0.040573075,0.029576898,0.044806946,0.037440988
233,0.034989182,0.036931778,0.03750268,0.031409817,0.041771866,0.037423312,0.044821799,0.04639663
234,0.035421051,0.034775571,0.038371619,0.031465572,0.041736063,0.041616756,0.043899119,0.04218526
235,0.036915749,0.036395575,0.037340235,0.032273848,0.040399954,0.038481083,0.045319881,0.039084898
236,0.036175638,0.032834575,0.038628545,0.035007041,0.040573783,0.038677975,0.067952946,0.03672679
237,0.035885192,0.033285407,0.038451537,0.035485322,0.041646741,0.035145813,0.045936987,0.038974029
238,0.035073992,0.033062641,0.037764549,0.036322482,0.04159797,0.03793947,0.04240134,0.037612246
239,0.035151079,0.033300642,0.037739944,0.034465316,0.039112482,0.039529367,0.045240935,0.039511704
240,0.036546007,0.031549114,0.036507387,0.039681222,0.042667333,0.039300168,0.043555833,0.036187329
241,0.034204524,0.035146246,0.038369164,0.031292737,0.039518252,0.034114469,0.052999496,0.033580384
242,0.034735233,0.034635,0.036438163,0.031418378,0.038765498,0.031881818,0.042246278,0.03861686
243,0.035723846,0.034295431,0.036958769,0.036900723,0.03951348,0.039137162,0.048396949,0.036234128
244,0.039204642,0.034791371,0.04039691,0.033309468,0.039214127,0.037388855,0.041281782,0.039240203
245,0.035754159,0.033255614,0.037120473,0.032580052,0.046637837,0.037689675,0.04625608,0.0378152
246,0.037576891,0.038740444,0.036283843,0.034067026,0.0380954,0.03917484,0.043739684,0.037551096
247,0.034723375,0.034379737,0.035545979,0.035151592,0.039639961,0.034444895,0.0456638,0.037510915
248,0.034440167,0.034701248,0.036644358,0.037214773,0.040123105,0.037445622,0.041020513,0.037024797
249,0.034670986,0.028298494,0.03568859,0.033995942,0.038909283,0.035631301,0.045703746,0.038708226
250,0.0341186,0.035207021,0.037003409,0.032586443,0.039456345,0.03354986,0.043605328,0.031309964
251,0.034490161,0.030846922,0.036807541,0.034413906,0.04092126,0.032137288,0.041324411,0.041156622
252,0.034347869,0.029964477,0.038235873,0.031201196,0.039279945,0.034004665,0.042873692,0.041715316
253,0.034622539,0.030883994,0.03784164,0.03551971,0.040457577,0.035530669,0.045999613,0.040304899
254,0.034970164,0.031929699,0.036042921,0.038968466,0.040783372,0.037674196,0.042200603,0.037921088
255,0.03392392,0.029267117,0.034980968,0.033109992,0.038760837,0.037927596,0.041221902,0.036323274
256,0.033691809,0.029643395,0.037598971,0.036023996,0.039702952,0.037205,0.04113115,0.035794747
257,0.03352369,0.033320083,0.036588874,0.034234807,0.037308592,0.037801401,0.041554686,0.041924015
258,0.034008108,0.035308824,0.038637925,0.03684985,0.037992425,0.038962281,0.04026245,0.041171831
259,0.034624368,0.028678573,0.037673835,0.033720084,0.039355922,0.039815199,0.046635177,0.033981536
260,0.033686258,0.032300427,0.035996467,0.032701717,0.037908874,0.036294585,0.041562498,0.036616354
261,0.033261053,0.03323893,0.035044566,0.029748976,0.038630515,0.038083232,0.041281059,0.031004141
262,0.033346754,0.033344818,0.040534791,0.034810302,0.039276954,0.034731153,0.039649788,0.039422791
263,0.033919185,0.029483245,0.036709663,0.033414434,0.038646098,0.0352288,0.039629113,0.03368877
264,0.033294048,0.036907852,0.035802513,0.037372581,0.039163381,0.034644794,0.043065604,0.040315385
265,0.033305101,0.031623996,0.037062388,0.036269085,0.038949709,0.034007512,0.041836761,0.036141694
266,0.033534136,0.032274773,0.036002602,0.031812703,0.038393617,0.032821327,0.041018385,0.036762461
267,0.036028896,0.030213238,0.036412869,0.03207913,0.040548716,0.035909792,0.044126134,0.03932302
268,0.035548266,0.031342513,0.037113715,0.03364594,0.038644258,0.038035702,0.038817726,0.034738929
269,0.033826545,0.031731352,0.035077263,0.035100906,0.039116755,0.034368384,0.04105993,0.039128566
270,0.032671392,0.03257842,0.03555841,0.039991197,0.03712834,0.033077501,0.042470191,0.034604349
271,0.034214135,0.031124431,0.038091764,0.030455888,0.037687551,0.034832454,0.041378904,0.034749892
272,0.032860339,0.033924085,0.034906752,0.030954781,0.036961932,0.037050753,0.037682649,0.036714346
273,0.032825813,0.030357273,0.035972666,0.031876525,0.037721373,0.038767512,0.042459689,0.036670597
274,0.033713609,0.0301955,0.036471948,0.029564926,0.037071846,0.037419932,0.039227653,0.035797224
275,0.036146622,0.029290578,0.035935737,0.032068447,0.039000265,0.033518432,0.040430669,0.033276393
276,0.033505343,0.030752963,0.039154503,0.029445704,0.037125375,0.035605561,0.041363619,0.033705375
277,0.032415301,0.031934659,0.034307975,0.037267511,0.03721378,0.032263845,0.037663415,0.033740947
278,0.033771995,0.03193872,0.035069913,0.033112307,0.037760861,0.034311987,0.039187036,0.03618266
279,0.033995803,0.02921204,0.035416834,0.031489298,0.038065784,0.033753305,0.038931634,0.03411665
280,0.034811851,0.035730098,0.035396107,0.03343954,0.037286535,0.033365929,0.042408321,0.036020948
281,0.033104867,0.033202276,0.035314191,0.029900058,0.036840703,0.034885983,0.037677683,0.033218315
282,0.034445986,0.027097804,0.034045205,0.030425437,0.037720792,0.036290961,0.038712788,0.03344624
283,0.03303697,0.032966514,0.034583043,0.035119486,0.036698911,0.035602948,0.039836001,0.034363928
284,0.034121957,0.031574879,0.035550967,0.026731363,0.036651943,0.037159136,0.040421635,0.04046903
285,0.032014482,0.029305142,0.034137875,0.028668001,0.037130073,0.032704597,0.038651045,0.037886041
286,0.033869196,0.031925688,0.035203941,0.03268657,0.036619145,0.031156621,0.037423,0.03765859
287,0.032848082,0.029738211,0.036983043,0.028858404,0.038956475,0.03433751,0.040758304,0.034884078
288,0.032535695,0.032017362,0.035049263,0.031809305,0.036077853,0.032186924,0.039083883,0.036049922
289,0.032795466,0.028137154,0.034430753,0.032123414,0.037994031,0.032506346,0.040242195,0.035969786
290,0.031941466,0.02848634,0.034757968,0.029722755,0.040000435,0.035336575,0.037146419,0.034880707
291,0.032253455,0.031110371,0.03452998,0.032832784,0.037496243,0.032458921,0.038395025,0.032391441
292,0.032004334,0.029278767,0.0363045,0.032000886,0.038503543,0.035876266,0.041855108,0.035488793
293,0.037858721,0.032347395,0.033861376,0.031524108,0.034898158,0.032047361,0.037428636,0.032521445
294,0.031554081,0.03268087,0.035305373,0.033128178,0.036049388,0.033120773,0.038224205,0.036783391
295,0.034784555,0.026515339,0.033733923,0.029376553,0.03582789,0.032624037,0.038394801,0.032809784
296,0.031234941,0.02771707,0.033705242,0.029926567,0.036608718,0.033357597,0.038855363,0.03587024
297,0.03314459,0.03197724,0.034231167,0.03066026,0.036937356,0.032492004,0.040240306,0.030292016
298,0.031124065,0.031232082,0.033917591,0.032793908,0.036567606,0.032749784,0.038732469,0.031648416
299,0.032244071,0.030764483,0.034494672,0.028287541,0.03776833,0.037338015,0.043475516,0.029981718
300,0.032652132,0.032277265,0.035343383,0.031031245,0.035164621,0.03602564,0.037497677,0.034408972
301,0.032018598,0.030070713,0.033448696,0.025726089,0.038761381,0.028502616,0.039013952,0.032859576
302,0.032175966,0.02904475,0.034408867,0.030695025,0.035985161,0.027770871,0.037967198,0.032130657
303,0.032445289,0.033706514,0.032995377,0.030358048,0.037382822,0.031487621,0.040296078,0.033845168
304,0.032580882,0.030401184,0.033576295,0.033368658,0.036041416,0.035283954,0.043571148,0.031169495
305,0.033018529,0.029047986,0.033632904,0.034777572,0.035979744,0.032937032,0.037832413,0.032568271
306,0.031875331,0.031410127,0.033278804,0.031181055,0.036356319,0.026951001,0.043187805,0.034867249
307,0.033165056,0.03128034,0.034669448,0.032920036,0.036682572,0.033436932,0.03644282,0.032730483
308,0.031014863,0.02850375,0.033771321,0.032659821,0.037534304,0.036095715,0.036939126,0.032950849
309,0.031221556,0.028468155,0.035139538,0.03346644,0.037379988,0.033362881,0.035596345,0.035085525
310,0.03171039,0.024602631,0.033414435,0.029916201,0.035099022,0.034436389,0.036438525,0.032357485
311,0.031527855,0.03190277,0.033637967,0.036844023,0.03674192,0.027881269,0.036778051,0.029453491
312,0.031840891,0.026410784,0.032701559,0.028534606,0.036132537,0.031869328,0.038344186,0.032588665
313,0.031326219,0.02951004,0.033386454,0.031596951,0.035180543,0.032235552,0.03537368,0.034450691
314,0.031746209,0.028107182,0.033447456,0.027195796,0.034949899,0.030868687,0.037474513,0.034732912
315,0.031758595,0.029683109,0.033525396,0.030379625,0.035008427,0.032069564,0.035235755,0.035702977
316,0.030972261,0.029264499,0.033573944,0.027095167,0.03438808,0.033286318,0.037992664,0.030678327
317,0.031245053,0.031185479,0.032998443,0.03023793,0.035014428,0.029756899,0.039976213,0.039373627
318,0.031237565,0.031836868,0.032558817,0.029421567,0.03463136,0.031299315,0.039795123,0.02887999
319,0.031086089,0.026291596,0.032718796,0.031467102,0.033897396,0.029943148,0.03633574,0.034409857
320,0.031507835,0.028765075,0.034712467,0.03000757,0.03573171,0.031921022,0.036189996,0.025654916
321,0.031515114,0.027841662,0.033406597,0.028713402,0.035793602,0.034968051,0.03772261,0.033810547
322,0.030424897,0.030952684,0.031984273,0.028345397,0.03670371,0.026140329,0.040063445,0.032985445
323,0.03105578,0.029675058,0.032771591,0.024470042,0.034201507,0.035868136,0.037121065,0.034786451
324,0.030503331,0.031595293,0.033382203,0.032574327,0.036370113,0.032030539,0.041127793,0.035739422
325,0.030148391,0.028631701,0.034079023,0.027813564,0.037367605,0.030626126,0.035145443,0.037255594
326,0.03168387,0.030286711,0.03171844,0.029284113,0.036695324,0.029304424,0.039173067,0.033720064
327,0.030020641,0.026911483,0.034887776,0.030619032,0.034888197,0.032715113,0.038352016,0.03676589
328,0.030870939,0.025680964,0.031654663,0.031975121,0.037444249,0.028245424,0.036997519,0.029570474
329,0.030794665,0.026171031,0.032934584,0.030679824,0.033468902,0.033255523,0.037498366,0.035856045
330,0.030410346,0.027100406,0.036977585,0.031776036,0.03411229,0.030174537,0.039284736,0.030749417
331,0.031536471,0.025796121,0.033044908,0.031090929,0.037520658,0.030106211,0.034787841,0.033408248
332,0.0303091,0.029185787,0.03205869,0.029414983,0.033737626,0.02975196,0.036348954,0.034477898
333,0.032109905,0.030895324,0.032113407,0.031186204,0.034899898,0.029341965,0.036654506,0.031442567
334,0.03019857,0.028620057,0.032294814,0.027711796,0.035824917,0.033052174,0.033679735,0.03358447
335,0.030955974,0.02891481,0.032623824,0.026938221,0.034852367,0.03288536,0.03882641,0.037474709
336,0.030800564,0.027599357,0.031660676,0.027477178,0.033903353,0.036058821,0.037460346,0.02905843
337,0.030262237,0.027675487,0.033206046,0.032027449,0.035946693,0.028468675,0.041714735,0.027262584
338,0.031290013,0.029035168,0.033560716,0.03081719,0.036564857,0.030426256,0.035369184,0.032313396
339,0.032611161,0.028984205,0.032263231,0.030753118,0.037266094,0.034261435,0.035652444,0.033067053
340,0.033220854,0.030897849,0.031516291,0.032603889,0.03431806,0.035812587,0.036374494,0.032446885
341,0.030940045,0.027115467,0.032070581,0.027807859,0.032583475,0.032467761,0.0392115,0.030771629
342,0.030111218,0.03001608,0.031578682,0.029902485,0.034652356,0.030632275,0.039104007,0.030867302
343,0.02974065,0.033020955,0.031132312,0.02807618,0.033871606,0.032287575,0.034741182,0.029195384
344,0.030370031,0.02698165,0.031585656,0.029147578,0.035185806,0.029745888,0.035065904,0.031950317
345,0.030468376,0.028359654,0.032601982,0.027701466,0.033791896,0.028987546,0.034814257,0.03168036
346,0.029907633,0.02626387,0.032061648,0.028492714,0.033617076,0.028735826,0.038492501,0.025751458
347,0.029571107,0.029741812,0.033358965,0.037309305,0.034806069,0.031145326,0.034800705,0.031700131
348,0.030036813,0.026491946,0.0324907,0.028154694,0.033467323,0.03173659,0.036320597,0.034485133
349,0.032288741,0.024567853,0.031706877,0.027362761,0.034211881,0.031677626,0.033837628,0.032198274
350,0.029582594,0.030754977,0.031456251,0.027611478,0.033895809,0.031681156,0.036256079,0.034488007
351,0.031185241,0.025980586,0.031437073,0.02925304,0.034021135,0.029703744,0.034606662,0.033325506
352,0.03199669,0.026596013,0.031912252,0.030587498,0.033505965,0.02760833,0.041725192,0.02914795
353,0.029898977,0.029649387,0.035400126,0.027508385,0.034826979,0.033643266,0.035539001,0.030246192
354,0.029507158,0.028682271,0.031555463,0.024750085,0.033601157,0.027427852,0.035438456,0.032140063
355,0.03010604,0.021972132,0.032859296,0.030447526,0.033836171,0.028842301,0.039355107,0.027939401
356,0.029565081,0.025052231,0.031884491,0.030858684,0.034286238,0.028749122,0.03377039,0.033987638
357,0.030282995,0.025520117,0.031757053,0.02534638,0.033700109,0.032488197,0.033728018,0.034245478
358,0.029722743,0.025686928,0.031687833,0.030394042,0.031508848,0.027919472,0.033987444,0.029474425
359,0.029727658,0.026280634,0.031511467,0.029927059,0.033681244,0.031012038,0.036706384,0.032680607
360,0.029860001,0.027526469,0.032792717,0.031931775,0.036963522,0.027177709,0.03643116,0.028693538
361,0.0310244,0.030269831,0.030582679,0.029396121,0.036340941,0.02701229,0.036922742,0.029371701
362,0.03015336,0.028885345,0.031082276,0.029444871,0.033039033,0.034014948,0.037905693,0.029812705
363,0.030323092,0.026896355,0.032936689,0.033033265,0.033038288,0.030311463,0.038371824,0.029909835
364,0.03140353,0.028357987,0.031721227,0.03208747,0.03292146,0.027903493,0.033514507,0.030445635
365,0.030721823,0.026268636,0.030340673,0.027145509,0.034595922,0.031259691,0.034084868,0.026981301
366,0.030307792,0.030758856,0.032023024,0.027836942,0.035394263,0.02864532,0.03539741,0.02517814
367,0.029749488,0.028182261,0.031545762,0.028387794,0.03275102,0.029652546,0.036176953,0.033423036
368,0.029991245,0.027134914,0.031590581,0.028130641,0.034993656,0.028085008,0.033376791,0.028703015
369,0.029583283,0.027936475,0.032297071,0.028258116,0.033981059,0.033340143,0.033464003,0.028879676
370,0.029624647,0.028665906,0.031416591,0.031736062,0.033666559,0.032592086,0.034433857,0.030151149
371,0.02967125,0.027014076,0.030738899,0.029222357,0.032825049,0.033882785,0.03242752,0.030069832
372,0.029279532,0.02790265,0.031886484,0.030307312,0.033753578,0.027395656,0.03409645,0.02999221
373,0.031357825,0.027581168,0.031799179,0.034321273,0.032488119,0.029330756,0.035796613,0.027531996
374,0.028999627,0.025561663,0.031585444,0.027423358,0.032966707,0.029989102,0.042774342,0.028137214
375,0.029037088,0.027613023,0.033477388,0.033607944,0.03359535,0.029183355,0.034877922,0.029325915
376,0.029273178,0.02405681,0.030640118,0.028248874,0.032925118,0.027484995,0.032612141,0.028759079
377,0.029484011,0.026756282,0.034467522,0.02924107,0.031028656,0.029910215,0.035101473,0.028499989
378,0.033253267,0.028406101,0.031071747,0.030481465,0.0340035,0.035844694,0.035279371,0.028550482
379,0.029719492,0.026225116,0.032560777,0.025911304,0.033543244,0.028506285,0.035444245,0.035112019
380,0.028966926,0.026233566,0.030571667,0.027306462,0.032308664,0.031080465,0.03628638,0.030375281
381,0.029411387,0.027528674,0.031814862,0.027649318,0.032207627,0.03012432,0.031687118,0.035787188
382,0.028853143,0.022890906,0.030217657,0.024970698,0.033144273,0.030345326,0.034343567,0.027970351
383,0.029336311,0.029255754,0.031227354,0.024857751,0.032357294,0.030178438,0.031999368,0.028131252
384,0.030432569,0.024734748,0.029981816,0.027994221,0.032604322,0.030488456,0.031682942,0.029668131
385,0.030244971,0.02590022,0.030801632,0.026862829,0.032246504,0.033297996,0.035344101,0.028259296
386,0.02938653,0.023288785,0.030901827,0.026501112,0.031924535,0.03146842,0.032937523,0.033668638
387,0.028773107,0.02981699,0.032695249,0.026790842,0.032204304,0.029385831,0.03374001,0.032659835
388,0.028855775,0.028482559,0.029997781,0.029153708,0.031178076,0.029113331,0.032765351,0.029302113
389,0.028725758,0.02787529,0.030466823,0.029688819,0.031046096,0.028177318,0.034579735,0.032577164
390,0.028026408,0.027186861,0.03115904,0.030421535,0.032920308,0.029907811,0.032333687,0.031994344
391,0.029535668,0.027749353,0.02940359,0.028971354,0.034010548,0.03131933,0.033363555,0.029805229
392,0.029186871,0.027820254,0.029888524,0.023641155,0.032162085,0.027260759,0.031645048,0.033023473
393,0.028358437,0.026072879,0.032903921,0.026059601,0.032263458,0.03144753,0.034522612,0.030181541
394,0.028754063,0.028045544,0.031043639,0.025602224,0.032667451,0.029217097,0.034517594,0.031429669
395,0.029234758,0.03136735,0.030037846,0.025345404,0.033661291,0.035262205,0.033813238,0.026920627
396,0.029378442,0.027060514,0.029328641,0.026185067,0.032474551,0.031805806,0.034903906,0.026541202
397,0.029036291,0.029440248,0.032194082,0.025793938,0.031983301,0.028853629,0.035196938,0.031116185
398,0.028661799,0.026400767,0.031206291,0.025174412,0.032345232,0.031113125,0.033110894,0.028811418
399,0.028291987,0.025966099,0.032041755,0.026184739,0.032985579,0.028896749,0.031899668,0.027761207
400,0.029545967,0.029407908,0.030997651,0.025701576,0.031041052,0.029931205,0.032226887,0.030135607
401,0.027890772,0.026732145,0.030510943,0.025877592,0.031255066,0.030436328,0.033326186,0.027074213
402,0.029289523,0.027763099,0.030995676,0.028757812,0.03223554,0.026540593,0.031475857,0.029036843
403,0.029068623,0.029728072,0.030431394,0.027407544,0.031680338,0.027947805,0.037173968,0.025694626
404,0.029056007,0.025660252,0.031275056,0.024432067,0.033544321,0.034751067,0.034016103,0.030809647
405,0.028497111,0.024432187,0.02975619,0.02720486,0.031574171,0.030805265,0.034168143,0.026592675
406,0.028953847,0.028700088,0.030945141,0.025999844,0.033540886,0.029483941,0.038192611,0.031258142
407,0.028294491,0.023446803,0.030536549,0.025223687,0.03193276,0.02867694,0.031707849,0.026919694
408,0.028403068,0.030745296,0.030716849,0.030523804,0.033531632,0.028569933,0.032288257,0.029763327
409,0.027542314,0.024956238,0.031124748,0.02782396,0.033077303,0.028295997,0.037185058,0.026756584
410,0.029305769,0.029375998,0.030263757,0.028118489,0.032343756,0.027873876,0.034314785,0.033037794
411,0.028838675,0.02534983,0.031610388,0.027754324,0.031087577,0.029568463,0.034008402,0.028192162
412,0.029139752,0.028762388,0.029657787,0.029087636,0.031135822,0.030340693,0.033691447,0.030380457
413,0.028518338,0.026327478,0.03133107,0.03066278,0.031504951,0.029276602,0.036266848,0.02830823
414,0.028832743,0.024970307,0.029780786,0.032368713,0.031761661,0.02851431,0.034110129,0.029294598
415,0.029137688,0.02785715,0.029568005,0.027859845,0.03147313,0.025528972,0.032450434,0.028341572
416,0.028899627,0.025539089,0.029988494,0.030160723,0.032585401,0.030737128,0.031271134,0.027132331
417,0.027564937,0.027715791,0.029778745,0.027323976,0.032563969,0.027875591,0.032826606,0.033000401
418,0.027309576,0.029109761,0.029590527,0.026159663,0.031613454,0.027529082,0.033215672,0.027668737
419,0.028906982,0.026506054,0.029786404,0.021832989,0.031391133,0.030739623,0.03332521,0.022565687
420,0.0281043,0.023775536,0.029768052,0.026678577,0.031370919,0.029095849,0.034490623,0.030333638
421,0.028172217,0.029892787,0.03070078,0.025846563,0.031441029,0.023879803,0.032781277,0.031054847
422,0.028269835,0.025492817,0.030281631,0.026751318,0.03061709,0.030459498,0.036358759,0.028950641
423,0.029664353,0.021257643,0.028981542,0.028839293,0.032540686,0.02949088,0.033954926,0.026670244
424,0.027842099,0.023070803,0.0287611,0.025798793,0.032302693,0.027653791,0.031711597,0.030549066
425,0.028675796,0.023046345,0.029975574,0.022468001,0.031488989,0.027856169,0.032271806,0.028173182
426,0.028187439,0.027708352,0.031496938,0.024614406,0.031626962,0.030127149,0.029954396,0.02673811
427,0.02779286,0.023683198,0.029283324,0.023456758,0.030887239,0.028206618,0.032445818,0.025778409
428,0.029833347,0.024908039,0.031561628,0.026357501,0.031669348,0.02734394,0.03318375,0.023072274
429,0.027433962,0.026079474,0.029074149,0.029355661,0.030184746,0.027674598,0.030913046,0.030660699
430,0.027758084,0.028290709,0.029444709,0.027733875,0.030425813,0.02735563,0.03174597,0.024924219
431,0.027191995,0.025326644,0.029584592,0.028604339,0.03061443,0.028635939,0.035065904,0.02944278
432,0.027783722,0.02456514,0.028190039,0.0277128,0.032634206,0.031163184,0.033246629,0.02765043
433,0.027714232,0.026056063,0.030090945,0.028130192,0.031102262,0.025101331,0.032677319,0.029702569
434,0.027221726,0.025217369,0.029640803,0.029652741,0.030199291,0.025044447,0.032612387,0.025510784
435,0.027212724,0.024163247,0.029910605,0.023187521,0.033042062,0.027427586,0.032280035,0.027390759
436,0.028592089,0.02623923,0.028958166,0.02817633,0.030411568,0.030364343,0.030421786,0.028656167
437,0.027589865,0.023507335,0.028291166,0.028500718,0.033749919,0.026802435,0.032431234,0.022750933
438,0.027572906,0.02940039,0.029994288,0.029142962,0.030732069,0.02432197,0.032042168,0.025661167
439,0.028165651,0.025200401,0.029152568,0.025558044,0.031121796,0.029650984,0.033070512,0.027517428
440,0.028203888,0.025557959,0.032906581,0.028213528,0.031397447,0.029616925,0.034829434,0.022237407
441,0.028534433,0.024605021,0.030548109,0.026540864,0.030892961,0.027644137,0.039369524,0.028204211
442,0.026914634,0.028023818,0.029364172,0.026394072,0.030295875,0.030424556,0.030187454,0.027080326
443,0.026593056,0.027645095,0.030393081,0.02781886,0.032161638,0.026979293,0.033085849,0.02416422
444,0.028740169,0.024775687,0.028811656,0.027355927,0.03103414,0.031414157,0.032723859,0.02971417
445,0.028058287,0.026469436,0.029376565,0.026873967,0.035646379,0.029311245,0.032610226,0.029090138
446,0.027154153,0.029100227,0.029430546,0.023783773,0.032410111,0.027270309,0.030242456,0.028889829
447,0.027700154,0.026120866,0.030466005,0.025996944,0.030827966,0.02908314,0.032979861,0.025897032
448,0.027671602,0.022796259,0.028795842,0.027419614,0.030557055,0.028929183,0.032398932,0.028159796
449,0.028126244,0.023685279,0.029217632,0.025109252,0.030631496,0.025911073,0.033621725,0.028000363
450,0.02754432,0.027960944,0.029337762,0.027519051,0.03196431,0.02814596,0.032673128,0.026499546
451,0.027595052,0.024514884,0.02881198,0.025382341,0.031329978,0.028901335,0.032549847,0.027829741
452,0.027052576,0.026716203,0.02850298,0.028040794,0.0311462,0.030305799,0.030687829,0.028633557
453,0.02672182,0.028667658,0.029219292,0.026749171,0.03043158,0.025447701,0.033949576,0.030555048
454,0.027894629,0.024562928,0.027127769,0.024687217,0.030761467,0.028044658,0.031399444,0.028817384
455,0.027750861,0.022556441,0.029259697,0.027147553,0.030662697,0.027801346,0.032752316,0.029298742
456,0.027283797,0.02438859,0.029656263,0.026066073,0.030206723,0.027264047,0.030345544,0.031711154
457,0.028282331,0.025173454,0.028589437,0.025971744,0.030425038,0.025238247,0.029428227,0.028206151
458,0.026475519,0.023364369,0.028518448,0.026066303,0.030836102,0.02638083,0.036563568,0.02671683
459,0.027421135,0.022671499,0.032362282,0.025935927,0.031596716,0.026997351,0.031823874,0.028485772
460,0.027060844,0.027664359,0.030539896,0.024689435,0.033652369,0.02731389,0.032015938,0.028150139
461,0.027962694,0.024804816,0.028512269,0.024186918,0.030764509,0.028154208,0.03012676,0.028166878
462,0.02636354,0.027812564,0.028570609,0.027573175,0.029642846,0.029841436,0.030393491,0.02805927
463,0.028048791,0.023617272,0.028751323,0.024879695,0.030118397,0.024617837,0.029959153,0.027697924
464,0.027340967,0.026818142,0.029614221,0.027537793,0.030128285,0.027840449,0.030514758,0.028402545
465,0.02661155,0.02241032,0.029647464,0.028959638,0.029208684,0.028734646,0.030833054,0.028272576
466,0.026387634,0.02590657,0.028462848,0.025418144,0.029958678,0.026352262,0.030121474,0.027493806
467,0.027366675,0.021513804,0.029514318,0.02939275,0.035342433,0.02878853,0.031791002,0.026974184
468,0.028145593,0.022760127,0.029070236,0.028151923,0.031357631,0.030483059,0.029012656,0.029510537
469,0.027517894,0.023822326,0.028390016,0.027922547,0.02994377,0.027379665,0.032275598,0.029726566
470,0.026375905,0.027042585,0.028191477,0.022532558,0.030288579,0.026610406,0.034716286,0.025799567
471,0.027408427,0.025766645,0.028132528,0.025651263,0.030278904,0.024952693,0.030589623,0.026599035
472,0.027065912,0.022364737,0.028386137,0.026727691,0.030124079,0.027957147,0.03041181,0.025518689
473,0.026860088,0.028311766,0.028811855,0.024854568,0.029313579,0.027059726,0.033911638,0.028147981
474,0.026970142,0.023723849,0.029450584,0.024796371,0.029266529,0.029736655,0.030139808,0.027866411
475,0.026739508,0.029012173,0.028403955,0.025143096,0.029279511,0.028659603,0.029452577,0.025033082
476,0.028160566,0.026188922,0.028082145,0.028514789,0.030153485,0.030079476,0.030156363,0.028686244
477,0.028429316,0.026586849,0.032298192,0.027294474,0.029846264,0.023793776,0.029384539,0.028484512
478,0.026779288,0.017401602,0.027869726,0.026690586,0.031080125,0.032603261,0.032290105,0.025544341
479,0.027976757,0.026584148,0.029119847,0.025638823,0.029388895,0.022165411,0.028877478,0.025182792
480,0.026827591,0.025210102,0.028988641,0.030090549,0.03072916,0.027058564,0.032051709,0.026378663
481,0.027397433,0.024946734,0.027478274,0.028908881,0.029251015,0.027054691,0.028837118,0.026685737
482,0.026505509,0.023406591,0.028395288,0.028454439,0.02947077,0.029617929,0.030452702,0.029170045
483,0.027710546,0.022917714,0.028302601,0.027515898,0.030969176,0.028252054,0.031720061,0.022587144
484,0.026670843,0.025227736,0.028608555,0.026156432,0.029841429,0.025440905,0.033591419,0.028137284
485,0.02708113,0.024081951,0.028214289,0.024134078,0.029921887,0.02968059,0.031597041,0.028712771
486,0.026963966,0.024290772,0.02791369,0.024075289,0.029873544,0.028727343,0.028424153,0.024500019
487,0.027596224,0.024129949,0.029261628,0.024854179,0.030305102,0.027820538,0.030748172,0.024982012
488,0.026921203,0.025187176,0.027958702,0.023301064,0.029570103,0.025641958,0.033134464,0.028774695
489,0.025709197,0.024276503,0.028597534,0.026820206,0.029301466,0.027502362,0.030022494,0.024734002
490,0.026603244,0.027186052,0.027098997,0.024304013,0.030928804,0.026724249,0.029718136,0.025443529
491,0.026335441,0.026160224,0.029048299,0.023363688,0.030363508,0.02866319,0.030595047,0.026489594
492,0.026065381,0.032059478,0.027510203,0.021118631,0.031783596,0.022714198,0.029161548,0.02607351
493,0.028296087,0.024420588,0.027237369,0.024932382,0.031440135,0.025099795,0.029818634,0.026766431
494,0.027837181,0.024930604,0.028587895,0.025967992,0.03075771,0.025568084,0.033237103,0.02522044
495,0.027068803,0.025635297,0.028999073,0.026516463,0.030740045,0.024227909,0.029418631,0.024074979
496,0.026526919,0.02454553,0.029574601,0.028092476,0.028780825,0.025265291,0.030019527,0.024946818
497,0.027360095,0.02389745,0.027365884,0.02359815,0.029296502,0.027619922,0.029702026,0.024351843
498,0.02678955,0.02216104,0.028140157,0.024509702,0.030324966,0.026904014,0.029372787,0.023916641
499,0.026883902,0.025110857,0.027134886,0.028587142,0.029867982,0.025092901,0.030889696,0.03048919
500,0.026341658,0.022717655,0.028821595,0.021072155,0.029317595,0.027084259,0.028897973,0.025002275
501,0.026783142,0.025711232,0.028620724,0.025998838,0.029860077,0.028844229,0.02916182,0.024425048
502,0.027248668,0.026815314,0.027898215,0.027888871,0.030708248,0.027366445,0.03060413,0.025596237
503,0.026873708,0.026571837,0.028370677,0.023278484,0.029301763,0.027140503,0.028884331,0.02765569
504,0.025722874,0.024999011,0.028057894,0.025728023,0.028889515,0.027838664,0.028561121,0.025515155
505,0.025742305,0.022248311,0.026990661,0.024242449,0.030377442,0.026715881,0.031609319,0.027374938
506,0.026082939,0.022437892,0.027168337,0.026904218,0.028458593,0.024809695,0.031858094,0.027326525
507,0.026775574,0.025459733,0.029162841,0.02626969,0.029160056,0.028547172,0.031693228,0.026974797
508,0.026769079,0.023367458,0.027460037,0.02415405,0.029180758,0.023826631,0.032522794,0.025738714
509,0.026554355,0.023524157,0.027390039,0.022602294,0.029818943,0.025578903,0.02994821,0.020861698
510,0.027224908,0.022815737,0.029615438,0.028018505,0.029523896,0.028452346,0.028706741,0.029348891
511,0.02728937,0.028052026,0.027261758,0.025781898,0.029937485,0.023769117,0.027784819,0.028062064
512,0.026861437,0.025777869,0.027810698,0.025510594,0.031013424,0.026340357,0.028199138,0.026222573
513,0.026254499,0.024351577,0.027653439,0.024768637,0.033400018,0.026775331,0.030923579,0.024564809
514,0.02716998,0.023156937,0.026892802,0.025194404,0.02950426,0.031905372,0.030301202,0.023338138
515,0.025823766,0.024970949,0.027549077,0.025272415,0.030675214,0.026195055,0.030310497,0.026383656
516,0.025969859,0.023334816,0.027270768,0.028886725,0.031929966,0.027812554,0.032492794,0.026097829
517,0.027012985,0.022186706,0.028680025,0.02422932,0.029774627,0.0264941,0.029251805,0.022682839
518,0.025730465,0.025294964,0.028464088,0.025650604,0.029544948,0.027310537,0.028478922,0.022583608
519,0.025984621,0.023539172,0.026497349,0.02388613,0.028233657,0.029047707,0.027667182,0.027465541
520,0.027257601,0.027222415,0.028842727,0.023913474,0.027695581,0.028463646,0.030738389,0.024924472
521,0.02607242,0.021370412,0.027077401,0.023527851,0.028411949,0.025114104,0.030588621,0.027653306
522,0.026526937,0.024726623,0.026956534,0.024918872,0.029259356,0.025394323,0.030629024,0.028395349
523,0.025704799,0.021190285,0.027390188,0.025864435,0.028585844,0.028262676,0.027742105,0.023396962
524,0.026472455,0.02282871,0.028290948,0.024589389,0.028714316,0.023521896,0.033767443,0.02409009
525,0.026476119,0.024555533,0.026726095,0.021919354,0.029493982,0.027675048,0.030105896,0.025769135
526,0.025596706,0.023872898,0.028833335,0.022961481,0.029616388,0.027024166,0.029148992,0.023982854
527,0.025999308,0.024091059,0.027516391,0.023899934,0.02990073,0.02485285,0.029407399,0.02427282
528,0.025563901,0.025111685,0.027574092,0.02440935,0.028085435,0.028806328,0.028940139,0.025220285
529,0.025399853,0.023722565,0.027628046,0.026203549,0.028751167,0.027019402,0.029156236,0.02832748
530,0.026002875,0.021661973,0.028120318,0.025492926,0.02933359,0.024159684,0.029529568,0.024145491
531,0.026141359,0.021208199,0.02762479,0.024446963,0.029069548,0.027215711,0.029173952,0.024313406
532,0.025972504,0.023842175,0.026558135,0.022804847,0.02849301,0.023442043,0.027697457,0.026122484
533,0.026200427,0.021904961,0.027226394,0.021185535,0.028988848,0.025241477,0.02887008,0.023815635
534,0.026696481,0.023719921,0.027144093,0.025630527,0.029145522,0.02713072,0.030015251,0.022365001
535,0.026108975,0.026700849,0.026912583,0.023717718,0.028412096,0.025280626,0.028677708,0.025427509
536,0.025310481,0.023480508,0.029118532,0.025879267,0.02828682,0.02651712,0.031794693,0.027230508
537,0.026524439,0.023765377,0.026631344,0.024948654,0.027691556,0.028585351,0.027928812,0.028978341
538,0.025405958,0.024870358,0.026729451,0.025870005,0.029924577,0.025345783,0.030331071,0.023350568
539,0.026322596,0.024799015,0.028034143,0.025672099,0.028144617,0.027215195,0.029654695,0.026613002
540,0.02575529,0.021179489,0.026265899,0.024485723,0.027614156,0.023235653,0.029223341,0.025554281
541,0.027122924,0.025515042,0.027278095,0.023497521,0.028644975,0.028768244,0.028343292,0.027129087
542,0.02714411,0.022694865,0.027120207,0.022188988,0.028057652,0.02701762,0.030058615,0.026342054
543,0.025652338,0.023463,0.027139705,0.022843867,0.029669886,0.027705809,0.028898425,0.028828076
544,0.025764676,0.024965234,0.028181616,0.0261597,0.028114554,0.027927424,0.032197367,0.028696858
545,0.026759287,0.026326274,0.026679005,0.026368949,0.028333798,0.026790785,0.029446796,0.023627489
546,0.026335536,0.025538273,0.027009627,0.023581425,0.029056236,0.025074536,0.028269304,0.023842185
547,0.026242074,0.022884825,0.027927371,0.02377482,0.028182182,0.025236526,0.027819321,0.026908778
548,0.026138948,0.024706637,0.027032709,0.024156736,0.030637015,0.02482221,0.029346257,0.023470639
549,0.025501957,0.021633249,0.026930088,0.027136336,0.029086456,0.025778411,0.030083338,0.026876933
550,0.027120741,0.024144367,0.026689827,0.02501039,0.029449003,0.026043767,0.03184678,0.025055559
551,0.025285495,0.025346855,0.026371732,0.027030248,0.028078487,0.026895729,0.029446062,0.022595023
552,0.025423145,0.021528528,0.026940566,0.023793388,0.028004341,0.025298127,0.028771807,0.025952151
553,0.025484165,0.024410837,0.028074594,0.024031191,0.028766898,0.024505393,0.027782585,0.024130909
554,0.026293818,0.022139607,0.026491068,0.024745771,0.028407708,0.023911265,0.030724149,0.025194984
555,0.026307106,0.024774347,0.026402041,0.02229328,0.02790815,0.026813153,0.02958376,0.026485857
556,0.025734605,0.02514405,0.026192065,0.025542173,0.028234107,0.024410889,0.027973974,0.023778405
557,0.025311368,0.024286252,0.026008081,0.022601893,0.028240873,0.024616644,0.027359916,0.025474719
558,0.025535651,0.024848568,0.028589273,0.027194851,0.027788665,0.024806888,0.028610975,0.024903752
559,0.026232911,0.025223864,0.027809473,0.02366664,0.029872404,0.033909841,0.028039148,0.025470641
560,0.026635649,0.021986208,0.027613431,0.023807863,0.027403306,0.024598812,0.027387219,0.023951761
561,0.025512619,0.025295915,0.026210805,0.025806878,0.027774412,0.0273628,0.028605053,0.024400751
562,0.026179882,0.023762887,0.026922973,0.025339328,0.027671598,0.026902525,0.027375007,0.025053594
563,0.026553946,0.022572213,0.027587499,0.02495203,0.029164618,0.027934953,0.030350838,0.02603111
564,0.025248554,0.022170287,0.026838513,0.025060877,0.028114401,0.024270816,0.029481124,0.025766376
565,0.025214812,0.021900554,0.027433099,0.025501736,0.028413009,0.024211562,0.027638232,0.023097758
566,0.02629222,0.02266732,0.026683537,0.02655822,0.028075516,0.023978037,0.028237827,0.025705535
567,0.025630493,0.022183593,0.026562851,0.021717054,0.028868664,0.025782283,0.028929967,0.02494283
568,0.025476674,0.023171599,0.026638936,0.021928617,0.02871467,0.023820349,0.029351549,0.02492417
569,0.025644341,0.022080578,0.028014308,0.023701752,0.029323433,0.025084593,0.030619392,0.022113127
570,0.025249938,0.023314147,0.026130628,0.02285148,0.027806949,0.024241117,0.028958531,0.027583296
571,0.025549512,0.021125423,0.027253468,0.022649651,0.028609533,0.02158687,0.029051993,0.025714638
572,0.024522441,0.023094676,0.026999693,0.024876164,0.027911568,0.025771475,0.029192071,0.028827812
573,0.026204156,0.020488026,0.026680931,0.023599257,0.028266938,0.025147936,0.028186882,0.025362508
574,0.024877988,0.023274747,0.026444955,0.02700348,0.027770333,0.02598499,0.026671844,0.022628003
575,0.025024785,0.023844807,0.026403973,0.021212487,0.028491989,0.026113914,0.027070815,0.02402198
576,0.024929447,0.022656956,0.026382472,0.022497413,0.027967274,0.027594978,0.02830413,0.025915793
577,0.026527463,0.025140824,0.026950767,0.021590593,0.028228795,0.025520703,0.02948883,0.023651146
578,0.025514092,0.025062321,0.026603395,0.022978408,0.027926007,0.02554062,0.031675417,0.025438456
579,0.026022069,0.022797386,0.026569571,0.023799699,0.02810451,0.026178732,0.027360644,0.025150995
580,0.025198521,0.024677184,0.02649023,0.023213683,0.02781819,0.02277867,0.030944651,0.023724135
581,0.025368465,0.021593612,0.025753519,0.026766548,0.027437694,0.018021467,0.027832117,0.026155845
582,0.02658611,0.023094677,0.026267923,0.023386122,0.027950054,0.023185013,0.02907297,0.023828487
583,0.025013838,0.024003856,0.026816344,0.028946932,0.027727041,0.025517921,0.029461155,0.027603798
584,0.025885278,0.022288316,0.026318129,0.024507349,0.028304746,0.024003119,0.029077534,0.024093571
585,0.025243599,0.021140738,0.025867965,0.023289213,0.028066158,0.024677058,0.029516069,0.02562242
586,0.025292056,0.022158771,0.026231065,0.022908053,0.028303957,0.024746894,0.028469585,0.02410351
587,0.024777476,0.023905047,0.026076356,0.023394985,0.027493685,0.023640656,0.030635966,0.025104103
588,0.024629997,0.023193407,0.026791565,0.023454616,0.027964219,0.026710743,0.030419922,0.023781529
589,0.025013842,0.021616358,0.026546881,0.022024399,0.027638514,0.024799435,0.027782625,0.021427957
590,0.025177212,0.022141803,0.026801886,0.024466512,0.02714994,0.026114218,0.029971043,0.024620055
591,0.025298117,0.022603639,0.025923647,0.023029129,0.027577482,0.021953605,0.030259801,0.025789333
592,0.025446204,0.022577467,0.026410446,0.023624082,0.027319007,0.023315827,0.029596861,0.02561908
593,0.024984213,0.027049077,0.026761951,0.026264477,0.028763596,0.026241925,0.027343169,0.025588606
594,0.025227277,0.021882497,0.026049953,0.02367297,0.028392881,0.02487141,0.026947824,0.021893534
595,0.026596675,0.023291822,0.025453256,0.023840318,0.027862035,0.022666806,0.027999865,0.02284224
596,0.024668921,0.021179415,0.026753696,0.02391769,0.027342448,0.024529238,0.030411754,0.022525138
597,0.025237422,0.020664732,0.025957804,0.021579175,0.026900155,0.025850794,0.027892606,0.025910126
598,0.025148857,0.023028036,0.025594844,0.023330677,0.027074594,0.019566368,0.02727638,0.024601123
599,0.025114609,0.018757472,0.026132775,0.022464625,0.026971428,0.021352983,0.027082689,0.026827575
600,0.025808107,0.022247099,0.025788639,0.024362196,0.027766781,0.023410593,0.028252963,0.025932511
601,0.02468464,0.020803363,0.027054029,0.021781739,0.028477943,0.025682815,0.02699806,0.024841719
602,0.024988934,0.024274333,0.028401585,0.02476172,0.027379701,0.024585314,0.028301466,0.026971248
603,0.024915885,0.01949078,0.026158132,0.023263088,0.027663099,0.022922951,0.027417175,0.023239041
604,0.024105484,0.02459726,0.025807869,0.022988139,0.027593937,0.026289936,0.030410541,0.024907801
605,0.024295447,0.021895438,0.025806459,0.024089226,0.028055374,0.025602262,0.028237268,0.025215067
606,0.025064629,0.021170499,0.02640825,0.02282154,0.027316364,0.024893358,0.029019412,0.027602137
607,0.024586124,0.022032164,0.027491421,0.023067944,0.027602561,0.021741449,0.02886945,0.025439648
608,0.024688685,0.023576397,0.025324209,0.023120555,0.027358243,0.024185394,0.02639935,0.022781216
609,0.024377409,0.022094401,0.025785409,0.022958953,0.026897755,0.025722346,0.028398871,0.023027354
610,0.025530513,0.022555711,0.026714584,0.019511735,0.027222684,0.022934534,0.027743323,0.019793093
611,0.025453756,0.0239487,0.025311913,0.025387784,0.031684894,0.025914355,0.030140828,0.024389778
612,0.024932617,0.022567936,0.025490334,0.024952576,0.028665707,0.023985743,0.026559586,0.025338789
613,0.024776595,0.023315186,0.025708182,0.023548982,0.026512818,0.025654447,0.027651209,0.024915854
614,0.025446428,0.023772859,0.025094949,0.023509076,0.026875176,0.026295442,0.027052948,0.023919258
615,0.024550052,0.02449807,0.02526377,0.023904853,0.028728938,0.02443621,0.027827181,0.025160756
616,0.024619624,0.021435037,0.026832284,0.025947967,0.026857221,0.028804325,0.026254822,0.020443271
617,0.024602355,0.020981595,0.025466302,0.02305704,0.028409572,0.02360423,0.029175928,0.024105595
618,0.024928672,0.023108489,0.025113493,0.022881442,0.027805248,0.028331716,0.027426131,0.024768689
619,0.026188897,0.023365023,0.027038177,0.022228798,0.026564259,0.02766815,0.026216507,0.022506325
620,0.025005231,0.021004602,0.025130896,0.023474126,0.027992053,0.025490183,0.025952997,0.025806903
621,0.024945185,0.023509222,0.025369238,0.022879969,0.02809952,0.025192961,0.026913665,0.022258667
622,0.024222299,0.024593252,0.025717244,0.022348399,0.026580313,0.024890359,0.028052835,0.023313885
623,0.02473492,0.023896074,0.027463967,0.021415976,0.027877413,0.028628843,0.027186904,0.021794632
624,0.025742285,0.02401651,0.02562044,0.022840961,0.028145356,0.026276374,0.026909443,0.024044681
625,0.02501568,0.02428689,0.026337959,0.023415358,0.026797982,0.025015803,0.027105259,0.025685551
626,0.024782369,0.022275361,0.024818277,0.02070056,0.028519027,0.02517271,0.026878987,0.027063788
627,0.024955209,0.021870144,0.025143223,0.024599288,0.026716657,0.022966956,0.025582463,0.021636595
628,0.024500135,0.023573944,0.026955849,0.021904953,0.027134681,0.023102035,0.027639106,0.023367645
629,0.024371348,0.022445924,0.025998408,0.024018348,0.027929332,0.024328366,0.02712542,0.023075719
630,0.02492599,0.020358511,0.026806587,0.025385544,0.026926503,0.023334875,0.028739046,0.027098426
631,0.025902972,0.020928174,0.025915714,0.023058865,0.027560854,0.020473733,0.026998254,0.024629773
632,0.024268731,0.022749509,0.02791407,0.023549235,0.02681876,0.026420107,0.026229784,0.022340877
633,0.024390372,0.021247386,0.02546644,0.024407759,0.02662392,0.023532615,0.02816169,0.02395718
634,0.024442708,0.021841971,0.026457747,0.023450007,0.02625699,0.025658733,0.02875749,0.024252926
635,0.026490746,0.022414287,0.026366958,0.025231599,0.027477382,0.025130678,0.027285384,0.023142929
636,0.025272047,0.021614639,0.02601574,0.023930255,0.02641315,0.025104797,0.026665611,0.025211385
637,0.024431624,0.020789637,0.026079401,0.02509594,0.026654182,0.025184879,0.027298829,0.022303013
638,0.024841838,0.021951762,0.025886316,0.020926424,0.026552837,0.024283656,0.02737887,0.020658733
639,0.024305303,0.021196,0.025705084,0.022126018,0.027672533,0.02584461,0.030335693,0.02426401
640,0.024368962,0.023654987,0.025068359,0.024206805,0.027688557,0.024170856,0.02768784,0.023136112
641,0.024715038,0.024103594,0.026125329,0.021872421,0.027628861,0.025029556,0.027207322,0.025727439
642,0.023916636,0.020801968,0.024902176,0.023400496,0.027978655,0.024886261,0.028735874,0.020686593
643,0.025421267,0.019971267,0.025505915,0.027833143,0.027733563,0.024196066,0.026409324,0.026260786
644,0.024624309,0.022495176,0.025773138,0.023186942,0.02730405,0.020936056,0.026548246,0.022290421
645,0.024131412,0.021859937,0.025022548,0.02261003,0.025881499,0.026545157,0.025838256,0.025834476
646,0.024775865,0.023375357,0.024910241,0.022812967,0.027551388,0.02411764,0.027338624,0.023276122
647,0.02438169,0.021946901,0.025331561,0.022783681,0.026355524,0.024080847,0.026244517,0.024646504
648,0.023967378,0.022329951,0.026437875,0.022994429,0.027257031,0.022677788,0.026316706,0.023917317
649,0.024898104,0.022603646,0.025051048,0.024033663,0.028846946,0.021729283,0.027047155,0.022675749
650,0.024662234,0.02348839,0.025533628,0.023218984,0.0262368,0.022709339,0.026552685,0.024918782
651,0.023673739,0.019926367,0.025640603,0.021822966,0.026512394,0.024169577,0.031019807,0.022061496
652,0.024823716,0.019436159,0.026146716,0.022998597,0.026247369,0.02373659,0.025720719,0.024957965
653,0.024909163,0.020731049,0.024976565,0.022691536,0.02688303,0.026411733,0.027289374,0.02378779
654,0.024450151,0.021076489,0.027636563,0.021723472,0.02631286,0.022561196,0.026833849,0.022652391
655,0.024219122,0.020556332,0.024809165,0.022675566,0.027514402,0.026810855,0.026584074,0.022685404
656,0.024343304,0.023867012,0.025463495,0.026036626,0.027086457,0.022886226,0.02730063,0.024352534
657,0.024615683,0.02228953,0.025218295,0.020973015,0.025693687,0.024644778,0.026301885,0.022066435
658,0.024103288,0.023432362,0.025723368,0.023647622,0.026108615,0.023193543,0.026122788,0.022071996
659,0.0246596,0.023766457,0.024812963,0.023965323,0.026127785,0.021123441,0.027111584,0.025364738
660,0.023861878,0.021823691,0.025464758,0.024213951,0.027059231,0.023193846,0.029051093,0.019006945
661,0.024151774,0.020840996,0.025063343,0.023282516,0.026472034,0.021486109,0.027704002,0.023441747
662,0.023818882,0.022622063,0.026039775,0.023417224,0.026068602,0.026899658,0.026132623,0.025042692
663,0.024557246,0.023051645,0.025435537,0.01995009,0.025570534,0.023380412,0.028959071,0.02132637
664,0.02363711,0.022422143,0.025026878,0.026477036,0.026470345,0.023627864,0.027907152,0.024005069
665,0.024810808,0.021997733,0.026195183,0.022021418,0.027102549,0.023354739,0.02840662,0.024573072
666,0.024089569,0.024209419,0.02467127,0.021154288,0.026064441,0.022964191,0.027513918,0.021004255
667,0.023749933,0.021760554,0.026392346,0.024435787,0.02661374,0.025679573,0.028209841,0.024871277
668,0.02494715,0.025353052,0.024710979,0.023825427,0.026604965,0.022837437,0.028241284,0.024009118
669,0.024670746,0.021569531,0.025118124,0.022209921,0.026204919,0.020684331,0.026205767,0.022860791
670,0.026141226,0.020549881,0.025883803,0.021916374,0.026488952,0.024401302,0.026413254,0.02214758
671,0.024573091,0.019886657,0.025479823,0.023727175,0.030162213,0.024580387,0.026238246,0.02137922
672,0.024558319,0.019909441,0.026180945,0.021902059,0.026056321,0.020569577,0.02644656,0.024041814
673,0.023929741,0.024491601,0.025059162,0.022789509,0.02708672,0.023734214,0.027118141,0.024346674
674,0.024401305,0.024832339,0.024814935,0.020835216,0.027505739,0.023421391,0.029087286,0.023904885
675,0.024815725,0.02109053,0.026255714,0.02387543,0.026963688,0.022608389,0.025916388,0.02374346
676,0.023807433,0.022770055,0.025437463,0.020155979,0.026485568,0.024011324,0.026709115,0.023053222
677,0.024019998,0.022481801,0.025001306,0.024818407,0.026070945,0.024972332,0.028829044,0.025604437
678,0.024772357,0.01972715,0.024539288,0.021013669,0.027200196,0.023336986,0.026419761,0.022041025
679,0.023405196,0.023364418,0.025495118,0.025319075,0.025923224,0.025667579,0.025986882,0.025361407
680,0.023859886,0.019952666,0.025964586,0.024080354,0.02747336,0.023529013,0.025910202,0.021360957
681,0.024816595,0.023169507,0.02514025,0.021221867,0.025365576,0.022662729,0.028529402,0.024079897
682,0.023839921,0.021050618,0.02509726,0.021682832,0.027630934,0.024924803,0.02554417,0.023077939
683,0.026047755,0.023885274,0.025186598,0.024260909,0.027111961,0.024872497,0.030166784,0.02340457
684,0.024358017,0.022771195,0.024762724,0.024183027,0.026531244,0.022414263,0.026080586,0.023527126
685,0.02501058,0.019320695,0.025687482,0.023224983,0.025663594,0.025294214,0.02586901,0.022994224
686,0.024273541,0.022508343,0.0246382,0.02470781,0.025527511,0.023220595,0.02526444,0.023310897
687,0.024145814,0.022392213,0.024608498,0.02200545,0.025942784,0.025347562,0.026372256,0.025431184
688,0.023624178,0.019165209,0.024465628,0.023031203,0.025691787,0.024658305,0.02708667,0.018855573
689,0.023603976,0.023598349,0.025844269,0.018320504,0.02602051,0.023254265,0.025429083,0.021989548
690,0.024334516,0.026090033,0.024567829,0.022101958,0.02683896,0.024387242,0.025512479,0.022473557
691,0.023614928,0.019566814,0.024731278,0.02582195,0.025364846,0.02834343,0.025844388,0.021764164
692,0.024739295,0.01958081,0.026229111,0.018265971,0.02586825,0.023452142,0.026198881,0.024788809
693,0.024594609,0.023588177,0.024924817,0.022421803,0.025497474,0.022917549,0.026913332,0.023261201
694,0.024117155,0.020510583,0.024466803,0.022140414,0.026934525,0.024688777,0.026124625,0.022171928
695,0.02367674,0.021509017,0.024882913,0.023080186,0.026266171,0.023895422,0.028226634,0.023578368
696,0.02357666,0.022192058,0.025028134,0.022354648,0.026259812,0.025667783,0.025246399,0.025623372
697,0.024900181,0.02086118,0.026189126,0.022603455,0.026647575,0.023691848,0.025676161,0.021356331
698,0.023639562,0.021919961,0.024667989,0.0221694,0.026184812,0.023384053,0.026374681,0.025338096
699,0.024229772,0.02542575,0.024594421,0.023405951,0.027004717,0.023932357,0.027016295,0.023845733
700,0.024166701,0.020611634,0.025696917,0.020061423,0.0266225,0.024620578,0.027561966,0.024152132
701,0.025019882,0.023278049,0.024068108,0.021068957,0.02734359,0.024156052,0.026199281,0.020405153
702,0.023634411,0.018890505,0.024907449,0.02399353,0.025751261,0.021831114,0.026374476,0.024984015
703,0.024227399,0.019006465,0.024875801,0.022886604,0.027206119,0.023871155,0.027972147,0.020456787
704,0.024408868,0.020522875,0.024646642,0.021552993,0.025918059,0.023804083,0.025703769,0.023231619
705,0.023645578,0.022201592,0.025056729,0.019543198,0.025613965,0.024330471,0.026738642,0.021047445
706,0.02386518,0.021586163,0.024846895,0.022036487,0.025715679,0.024926864,0.026522895,0.022664366
707,0.023841748,0.021422486,0.02507985,0.021569004,0.026388833,0.027026647,0.026059508,0.020774154
708,0.024330437,0.019704399,0.025460595,0.020087441,0.025594778,0.024244792,0.026173009,0.024562768
709,0.023852944,0.020354891,0.025177198,0.022017318,0.025819851,0.02334231,0.025567997,0.023335201
710,0.02318259,0.022038608,0.024656737,0.02116793,0.026646383,0.028066673,0.025675327,0.02182104
711,0.023482671,0.020287687,0.024476478,0.022896838,0.025955241,0.023147618,0.026069822,0.02237021
712,0.02414846,0.021789573,0.024966726,0.022600708,0.026440101,0.025854239,0.02541326,0.021692119
713,0.024208626,0.023958558,0.024673134,0.021860627,0.02561111,0.027557017,0.027466144,0.021684151
714,0.023977682,0.023890977,0.025404055,0.019938714,0.025864594,0.024642606,0.029284706,0.020421885
715,0.023619985,0.019401969,0.023924438,0.022855179,0.025761278,0.023428052,0.025573846,0.020474394
716,0.024063362,0.020243169,0.024564371,0.021804481,0.027697451,0.024830368,0.025444807,0.024761334
717,0.024985641,0.019376019,0.025067488,0.023290861,0.025757456,0.021915368,0.02520958,0.023650974
718,0.022978518,0.022249766,0.024671732,0.022408509,0.025856325,0.021868832,0.02512338,0.022676708
719,0.023385596,0.021869552,0.024747513,0.02020651,0.026148966,0.024376072,0.025215719,0.024267212
720,0.022938078,0.022479072,0.02537317,0.021886863,0.025486974,0.023052029,0.025114613,0.020855113
721,0.022998422,0.019557584,0.025016755,0.022713448,0.026028842,0.020635399,0.025242791,0.022801475
722,0.023443222,0.021345723,0.02456345,0.019947781,0.026479945,0.025400856,0.025421336,0.021445983
723,0.023858141,0.021557047,0.024871593,0.02222476,0.025938092,0.023194611,0.029242607,0.022984446
724,0.023175612,0.020792957,0.024309514,0.021737033,0.02543775,0.023104871,0.024859129,0.027090781
725,0.023394883,0.023977565,0.025396546,0.023308135,0.02599285,0.023700376,0.02623939,0.02214165
726,0.022971803,0.025364624,0.024583917,0.021070546,0.025381224,0.023608451,0.02512794,0.026566038
727,0.024177283,0.020429578,0.024720343,0.020398715,0.025928451,0.023298189,0.025559461,0.022596077
728,0.024278717,0.01995013,0.024700828,0.02193946,0.026137624,0.020649142,0.026014358,0.022251098
729,0.023650236,0.023401394,0.024508856,0.024583479,0.026025487,0.018539665,0.025293345,0.020522569
730,0.023558792,0.023141295,0.024535453,0.02425083,0.025803996,0.024491575,0.026873877,0.023675031
731,0.023715157,0.020534137,0.024456741,0.025546906,0.025432324,0.020524654,0.025198484,0.022419484
732,0.023125976,0.017284598,0.024366809,0.022292566,0.026051,0.023466911,0.024703167,0.020291016
733,0.023609458,0.022973253,0.026118699,0.019423009,0.025581134,0.023070316,0.026662266,0.023178827
734,0.024031417,0.019620798,0.025193337,0.022995187,0.026142288,0.023447887,0.025423104,0.022585911
735,0.023224527,0.025632872,0.024471503,0.02159623,0.02589702,0.022862372,0.025659144,0.023186215
736,0.023581084,0.023902272,0.025002509,0.024510894,0.02765804,0.021990369,0.026165403,0.021961403
737,0.023831971,0.021426667,0.024971297,0.024896914,0.025595451,0.024483611,0.026793715,0.020776866
738,0.024306584,0.022882731,0.023882505,0.021037615,0.025681114,0.024493182,0.024880558,0.019959039
739,0.022992672,0.021276863,0.024120456,0.022751009,0.02601075,0.020483985,0.024740133,0.022989595
740,0.023059979,0.020068466,0.024473028,0.024032182,0.025879007,0.02137833,0.026215116,0.022948631
741,0.023563426,0.02087192,0.023809927,0.022523972,0.025399162,0.022148679,0.024934601,0.020728039
742,0.023801904,0.021617453,0.024069004,0.019944299,0.025455547,0.023298446,0.026790345,0.020099603
743,0.023699652,0.020696123,0.023986833,0.019936779,0.025971556,0.024247831,0.028342279,0.021965047
744,0.023708021,0.021817144,0.02432443,0.023673547,0.025553485,0.021687514,0.025868312,0.022515323
745,0.023847412,0.023452713,0.024054147,0.020852919,0.0247199,0.023583526,0.026947582,0.020579147
746,0.023371855,0.021117534,0.024365846,0.021211301,0.025404556,0.022016026,0.02492089,0.022837095
747,0.023463599,0.021948514,0.023849417,0.021624704,0.025377573,0.021856099,0.026360473,0.024626026
748,0.022812711,0.022293281,0.024618631,0.021549199,0.025294585,0.024203824,0.024524506,0.023064478
749,0.023431109,0.021521063,0.024839574,0.023738002,0.025851289,0.025620303,0.025927989,0.024418448
750,0.023186035,0.022479193,0.023844622,0.023514932,0.025483718,0.025855459,0.025917778,0.025063024
751,0.023097679,0.021928509,0.024498032,0.021895782,0.026384413,0.023674194,0.025636017,0.023248752
752,0.022991655,0.021888985,0.024416789,0.022736208,0.025259813,0.025330009,0.024959154,0.024384409
753,0.023720356,0.023089713,0.024234394,0.022420908,0.024789762,0.02038061,0.024450528,0.023086421
754,0.023359289,0.020963723,0.024397492,0.02021078,0.027288901,0.023429172,0.024347188,0.021353288
755,0.023303417,0.020004859,0.024450056,0.022716558,0.025486145,0.023275189,0.025161428,0.022475697
756,0.023209669,0.021640328,0.023730524,0.022321141,0.026528683,0.026171416,0.025983032,0.022615199
757,0.022912012,0.020631295,0.023412628,0.021645843,0.025088308,0.02196375,0.024600275,0.021241099
758,0.022949232,0.021589549,0.025369154,0.021561777,0.025268309,0.021833533,0.02623607,0.024017951
759,0.023295036,0.022259741,0.024546038,0.019868091,0.025214104,0.021521592,0.025374981,0.02396847
760,0.023106787,0.01969116,0.023866149,0.020450882,0.026209792,0.023136042,0.02539053,0.021956413
761,0.022638299,0.018654498,0.024423985,0.023114228,0.025347343,0.023375722,0.025379343,0.022143634
762,0.02387296,0.021225223,0.023884423,0.022350762,0.025727175,0.021178906,0.026020616,0.022430259
763,0.023440842,0.02444028,0.024982717,0.020478157,0.025793845,0.023688421,0.027681254,0.021153709
764,0.022863913,0.020741115,0.025764164,0.022049723,0.024805354,0.024826585,0.025178311,0.021184826
765,0.022718446,0.020014056,0.024197541,0.023220784,0.024568675,0.02217382,0.024691677,0.020844452
766,0.022664469,0.022633034,0.024015795,0.023583931,0.026902344,0.022828908,0.024982804,0.021255853
767,0.023574399,0.020804983,0.024041392,0.02179374,0.024964904,0.023338659,0.026567426,0.024104988
768,0.023205312,0.020814603,0.023528259,0.0198265,0.025327861,0.024830531,0.024710117,0.022851504
769,0.023592561,0.01980711,0.024413778,0.022796558,0.025338233,0.02494867,0.024699911,0.021632126
770,0.022787848,0.024564224,0.024659324,0.02313178,0.02477219,0.024387049,0.024507737,0.022958215
771,0.022929106,0.020538809,0.024056526,0.020895287,0.026879547,0.022105618,0.025122914,0.02198603
772,0.024096338,0.020453345,0.024064867,0.024110785,0.025687158,0.022910419,0.024846677,0.020133287
773,0.022781486,0.022742064,0.023853593,0.021213527,0.025273392,0.022378873,0.024883019,0.021606261
774,0.022817591,0.020787686,0.023865921,0.022380888,0.025114065,0.022125162,0.026318677,0.022372839
775,0.022691859,0.019246569,0.024355669,0.023690473,0.025655996,0.022176037,0.024533022,0.022192444
776,0.023270242,0.022150856,0.024901966,0.021328776,0.025498049,0.021772956,0.025307234,0.022073312
777,0.022951968,0.021305618,0.023902804,0.02262666,0.024643023,0.019756705,0.024852801,0.020653893
778,0.022814412,0.020341767,0.024037734,0.023228307,0.024698464,0.020257547,0.024749868,0.023139378
779,0.022413976,0.021304509,0.024834717,0.021657573,0.02563769,0.023368899,0.02591894,0.021640978
780,0.022614351,0.02232943,0.023878371,0.02147111,0.028180832,0.023760354,0.02575082,0.022010795
781,0.02308939,0.022058117,0.024683228,0.021946236,0.025525793,0.021108154,0.025809946,0.023894135
782,0.022644719,0.023680088,0.023547415,0.023149401,0.025816824,0.021065504,0.02440726,0.022493022
783,0.022652628,0.019507088,0.023872862,0.02288236,0.024875302,0.02741818,0.024519082,0.024818479
784,0.022546763,0.022618243,0.024544425,0.021917906,0.024891699,0.021026824,0.025779294,0.020762847
785,0.022993229,0.02165296,0.024131039,0.024500665,0.025958462,0.024495905,0.02546343,0.021785858
786,0.02257281,0.020198022,0.024703115,0.02117209,0.02520675,0.0212012,0.024426535,0.021825106
787,0.022612693,0.019840138,0.024519775,0.019107587,0.025777485,0.02047726,0.024848316,0.022595409
788,0.02365681,0.023422635,0.023994563,0.022935357,0.025263859,0.022796569,0.025615806,0.023249038
789,0.023562385,0.022961877,0.023808658,0.022226081,0.025406474,0.022588768,0.025506502,0.021889895
790,0.022871297,0.020288024,0.023787891,0.020397515,0.025610359,0.021980306,0.025763838,0.020274854
791,0.023500212,0.021892831,0.02375645,0.021631414,0.025404632,0.021561115,0.026028952,0.023868982
792,0.023162741,0.019392421,0.024078775,0.022682712,0.024676993,0.022799984,0.024592983,0.021334265
793,0.023315115,0.018261509,0.024025695,0.021999165,0.02451472,0.019472752,0.025706669,0.0205237
794,0.022141173,0.020979671,0.02348941,0.022588531,0.025607616,0.021421972,0.025175162,0.021882871
795,0.022463962,0.023580988,0.024052035,0.01964308,0.025263486,0.020129947,0.023995593,0.021867176
796,0.022577543,0.022027676,0.023549922,0.019906445,0.025285073,0.024844239,0.025112169,0.018738099
797,0.022907257,0.020438958,0.023468597,0.02171387,0.026032733,0.022225418,0.025213968,0.020322706
798,0.022556504,0.020904899,0.023636149,0.019681493,0.02545348,0.023988305,0.025264857,0.020625004
799,0.023073591,0.025226464,0.023727331,0.021338156,0.024329644,0.022067931,0.024406917,0.020552229
800,0.022442846,0.021593095,0.024061071,0.01835072,0.025163157,0.022463588,0.024547381,0.021780419
801,0.022640446,0.018870773,0.023991678,0.020453312,0.024734288,0.024150954,0.026045401,0.022035827
802,0.023459787,0.021845019,0.025684325,0.022243907,0.02567425,0.022028122,0.026652161,0.020500197
803,0.023060923,0.020791442,0.023908904,0.022267336,0.026006155,0.022417335,0.024226155,0.020087753
804,0.023645073,0.01746929,0.023779351,0.026405856,0.025705345,0.026783387,0.024816949,0.021910986
805,0.02203339,0.021423194,0.023935938,0.023418477,0.025411814,0.020995279,0.024622561,0.021737614
806,0.022629274,0.019079565,0.023919821,0.021314722,0.025290992,0.020162811,0.025084481,0.023688901
807,0.022247668,0.021755754,0.023655474,0.020304396,0.026087824,0.022043476,0.025934741,0.020871933
808,0.024251224,0.019940724,0.024775902,0.023490036,0.025676299,0.021755722,0.024112904,0.021402793
809,0.021965982,0.020559462,0.025457455,0.020552552,0.025073232,0.023704428,0.028160164,0.022413062
810,0.022229545,0.019596686,0.023908617,0.020875233,0.02590492,0.02126818,0.024706652,0.023103209
811,0.022547169,0.021614274,0.023943033,0.021447433,0.024440639,0.022388769,0.024250882,0.023307272
812,0.02235263,0.022111996,0.023890341,0.020613042,0.024473613,0.022423269,0.023679079,0.020857903
813,0.023152253,0.020818542,0.024610154,0.020521686,0.024853062,0.024277398,0.024012558,0.021668479
814,0.022351639,0.020588397,0.023850823,0.019628461,0.025360875,0.0225575,0.02379689,0.019803366
815,0.022004141,0.020060661,0.02367272,0.022302976,0.025151648,0.021693958,0.023443002,0.021043471
816,0.022544777,0.019630028,0.02450148,0.020187512,0.024273027,0.02221955,0.025241775,0.020178588
817,0.023208018,0.019568775,0.023858903,0.021284916,0.024983751,0.02171572,0.025768757,0.022789068
818,0.022645384,0.021824508,0.023628363,0.022196482,0.024877468,0.023295174,0.025244864,0.021468843
819,0.023120733,0.022008841,0.024720682,0.018999906,0.025128689,0.02155808,0.023727233,0.024648727
820,0.022609044,0.021519839,0.023921568,0.020551012,0.025562679,0.023413757,0.02543065,0.021528777
821,0.022671219,0.021168424,0.023093861,0.021395027,0.024796266,0.022432492,0.025980217,0.025003549
822,0.022287956,0.019387798,0.023473801,0.020789419,0.024789464,0.023472135,0.024650909,0.021850157
823,0.022213139,0.0206115,0.024076939,0.02023746,0.028568029,0.021026394,0.024113812,0.021790419
824,0.022561613,0.018396731,0.023916032,0.020268747,0.024877358,0.023159441,0.024720836,0.021775998
825,0.022342313,0.019746427,0.024300558,0.019726623,0.024304254,0.02217333,0.02453918,0.02464315
826,0.02193791,0.020328159,0.023883756,0.020759083,0.024822352,0.020433213,0.026229993,0.02353333
827,0.022481438,0.020672464,0.023610253,0.023193363,0.024970623,0.020992977,0.025423324,0.018832317
828,0.022570178,0.020399187,0.02348789,0.019014753,0.025118263,0.02239889,0.024800353,0.020843012
829,0.022568587,0.022877021,0.024305625,0.024089325,0.024951227,0.022267242,0.024147093,0.01872843
830,0.022850491,0.020275149,0.023596352,0.022520643,0.025542311,0.023797932,0.025821023,0.022165432
831,0.023349194,0.022436958,0.023489548,0.020308257,0.024076458,0.026154811,0.024694163,0.020908308
832,0.022132337,0.01937322,0.023711748,0.021155456,0.024635017,0.025331535,0.02465646,0.023813906
833,0.02326167,0.018542693,0.023903148,0.022535445,0.024506118,0.022110748,0.024872104,0.022814885
834,0.023121158,0.021260586,0.023504017,0.020884889,0.02518981,0.020343559,0.024223529,0.021705693
835,0.023617076,0.021482311,0.023079909,0.022280627,0.024405194,0.022259782,0.02669272,0.0231256
836,0.022351902,0.019109008,0.023156771,0.023986302,0.02538071,0.022988392,0.023683699,0.018405135
837,0.022132911,0.020169974,0.023292853,0.02194558,0.024745125,0.021453339,0.024485199,0.022147512
838,0.023289714,0.019513797,0.023114959,0.021416061,0.024724934,0.019072353,0.027671812,0.022624793
839,0.022482112,0.020770377,0.02331933,0.020119906,0.025264287,0.021623363,0.024436926,0.021989539
840,0.02239144,0.018984862,0.023788597,0.020967939,0.025690908,0.02349069,0.024504066,0.018788155
841,0.022652259,0.022704544,0.024023397,0.022886568,0.025493752,0.02359475,0.023770316,0.023071941
842,0.022789383,0.018566484,0.023516309,0.02450277,0.024532426,0.024243299,0.024618885,0.025119326
843,0.022113055,0.021825405,0.024198789,0.02020081,0.02453924,0.026956589,0.025337076,0.022050666
844,0.023154549,0.021879696,0.023672119,0.02151592,0.025654593,0.02440391,0.024782002,0.021994023
845,0.022223279,0.022621158,0.023494544,0.022417955,0.02491104,0.022456638,0.024954336,0.023881398
846,0.021984439,0.018232711,0.023106746,0.021262797,0.024113072,0.026078461,0.025458783,0.023857005
847,0.022159344,0.020371605,0.022951033,0.019200961,0.024820317,0.023918341,0.024003897,0.023856978
848,0.022006107,0.023158114,0.023641933,0.022839234,0.025111364,0.022650288,0.024445366,0.020513897
849,0.023069896,0.018262614,0.023747617,0.020913461,0.0239712,0.021368961,0.026267242,0.022846959
850,0.022138318,0.018102589,0.023977691,0.024247894,0.024107931,0.020742827,0.025454994,0.022679616
851,0.022264738,0.018868127,0.024116099,0.021265135,0.024959238,0.022645636,0.023767691,0.020766486
852,0.022383694,0.017945201,0.023395421,0.018937073,0.024352232,0.019432617,0.023956832,0.02169419
853,0.022826195,0.023182333,0.023673082,0.021702081,0.025751576,0.025088161,0.024842469,0.019404381
854,0.0223465,0.018675389,0.023899809,0.021582598,0.025402546,0.022048319,0.025697231,0.020679202
855,0.022787971,0.020935334,0.022947298,0.022070898,0.026022494,0.018264866,0.024702953,0.023532727
856,0.022578841,0.022614347,0.023479851,0.020699994,0.024871297,0.025906121,0.024624838,0.020969756
857,0.021950223,0.019597813,0.023415066,0.021206664,0.024595443,0.020740348,0.023667175,0.019975727
858,0.021968089,0.020711729,0.023775395,0.023355414,0.024989976,0.019139403,0.025387352,0.02046997
859,0.023256944,0.022291117,0.023912463,0.021086775,0.024960326,0.022423438,0.025158115,0.021038058
860,0.022214953,0.018115821,0.023248659,0.018647485,0.029295364,0.021833648,0.024889829,0.022211767
861,0.023013385,0.023068964,0.023265861,0.02229326,0.023904728,0.025172465,0.024032719,0.022435515
862,0.02197903,0.020001189,0.023643401,0.027602568,0.024611117,0.019525251,0.025376681,0.021072403
863,0.022307625,0.01880714,0.023501989,0.020909298,0.02490329,0.022654445,0.023434104,0.018724321
864,0.022430491,0.02086898,0.023452865,0.019541331,0.024686053,0.022606337,0.025211256,0.021211615
865,0.021812884,0.020905108,0.02295604,0.021134265,0.024413086,0.018183338,0.024756126,0.022195039
866,0.022209277,0.019204738,0.023330219,0.018882983,0.023923142,0.019315746,0.023470584,0.01997511
867,0.022443578,0.022261244,0.023632066,0.022350423,0.0250242,0.023686259,0.028161822,0.020421488
868,0.021871848,0.019739792,0.023886861,0.019182176,0.025062075,0.020812267,0.024615213,0.022851584
869,0.021949977,0.019372884,0.023473525,0.021009867,0.025123531,0.019125683,0.02448329,0.020431415
870,0.022211891,0.018329578,0.023413686,0.019538214,0.024147911,0.022685165,0.024935773,0.022321559
871,0.022012338,0.022473881,0.022986723,0.018832103,0.024409268,0.024506015,0.023650166,0.018461607
872,0.021438541,0.018775741,0.02284145,0.022651315,0.026414342,0.021376326,0.023644388,0.022486765
873,0.022576714,0.020600196,0.022800377,0.019101522,0.024506817,0.024212522,0.023861177,0.023673306
874,0.022033615,0.017648656,0.023172429,0.022305035,0.024484936,0.024168132,0.023875924,0.021222083
875,0.022297818,0.022671094,0.023580143,0.021540986,0.023673672,0.022272814,0.023971541,0.022480171
876,0.021846451,0.017928219,0.023467692,0.019856082,0.025183311,0.020720973,0.025003366,0.021302727
877,0.022664612,0.021018266,0.02275827,0.021656784,0.023790576,0.022105901,0.024458313,0.020944741
878,0.021770824,0.02101468,0.023165932,0.019865563,0.025055846,0.019698461,0.023804089,0.019498308
879,0.021679902,0.021742786,0.023641026,0.020273741,0.025183704,0.022400327,0.023759095,0.019814696
880,0.022328585,0.023250747,0.023010174,0.019645068,0.024647269,0.021035359,0.024255985,0.017809463
881,0.023074929,0.018769286,0.022804478,0.021398703,0.024374293,0.01746116,0.023883214,0.021333009
882,0.022341469,0.019049768,0.023597844,0.020756699,0.025181293,0.025922259,0.023180395,0.021905576
883,0.022633493,0.02067618,0.0231089,0.017460687,0.024952615,0.02147688,0.023898294,0.020380958
884,0.022133647,0.020595077,0.02236631,0.018302128,0.024177372,0.022173213,0.025101034,0.018936267
885,0.021725507,0.020362512,0.023795405,0.022207518,0.02496401,0.021857218,0.024800071,0.020554742
886,0.021761833,0.019013027,0.023800697,0.023137457,0.024037035,0.021635654,0.0240913,0.022775272
887,0.022030901,0.019842768,0.023801973,0.020276038,0.024959313,0.023664611,0.024006903,0.0189624
888,0.021929691,0.019103396,0.022768136,0.019831521,0.024267836,0.022334525,0.024202704,0.022763935
889,0.022531684,0.020844737,0.023504712,0.019881929,0.024038609,0.023699763,0.024609011,0.021416549
890,0.022640938,0.018911995,0.0232758,0.022724575,0.023848878,0.025021226,0.023085892,0.01933759
891,0.021795433,0.022019663,0.023096805,0.019102651,0.023870021,0.02248275,0.023557177,0.023093771
892,0.022045905,0.018592677,0.023049153,0.020828595,0.024939975,0.024690045,0.025790012,0.022247998
893,0.021917637,0.01965235,0.023180414,0.018473461,0.023878084,0.021577051,0.024005529,0.018563605
894,0.021830669,0.017891596,0.023259187,0.021209068,0.024694055,0.020494372,0.024955783,0.023296808
895,0.021925842,0.020213137,0.022886787,0.020081297,0.02393843,0.020564149,0.023924738,0.021914054
896,0.021624606,0.018590461,0.023256369,0.017925297,0.024253177,0.022223457,0.023720909,0.02093343
897,0.022675233,0.018648926,0.023286927,0.019620411,0.023880113,0.023069637,0.024963224,0.020675891
898,0.022512192,0.020544608,0.022902757,0.020049654,0.024312425,0.021063514,0.024172312,0.022533967
899,0.022033079,0.022226666,0.023411395,0.021169345,0.026639912,0.023218651,0.023448747,0.017201296
900,0.022085195,0.020847923,0.024212774,0.022088033,0.024379285,0.021128578,0.024214171,0.019179495
901,0.022256458,0.021179159,0.022988157,0.021518495,0.024812588,0.021327856,0.023801316,0.022390254
902,0.021949587,0.021967148,0.023903936,0.021727378,0.023516482,0.022113233,0.024503101,0.022223123
903,0.021793311,0.020278808,0.023410471,0.024551902,0.02418663,0.021152027,0.024344845,0.021201382
904,0.022572108,0.020133837,0.022728458,0.018592595,0.024773097,0.021406632,0.023211459,0.02236551
905,0.021699162,0.018048942,0.023633748,0.017666189,0.024118526,0.022940806,0.023478625,0.023233541
906,0.021892367,0.020783613,0.022995727,0.020868262,0.024287136,0.02142126,0.024178652,0.020421795
907,0.021501578,0.019469717,0.02354499,0.021360714,0.026598765,0.019773184,0.023732523,0.018584193
908,0.022133235,0.01878145,0.02328621,0.01900306,0.024436491,0.019083426,0.024270307,0.019552489
909,0.021400051,0.021703935,0.022588542,0.020810149,0.023800759,0.021434434,0.023844566,0.021268956
910,0.021923846,0.021050255,0.023367068,0.018742209,0.023358099,0.021971432,0.024422295,0.021624144
911,0.021599233,0.017136693,0.022812232,0.022395283,0.024043955,0.020324169,0.024555564,0.021291728
912,0.021861404,0.020748066,0.022634875,0.020801294,0.024043346,0.021423217,0.026958806,0.019351967
913,0.02146735,0.020768233,0.023215439,0.023987279,0.024861412,0.021242996,0.0247778,0.018995206
914,0.021758543,0.020299664,0.02234355,0.019583291,0.023819078,0.023155008,0.023551926,0.021160918
915,0.021769557,0.019625911,0.022948653,0.022861352,0.024171758,0.021833226,0.023333015,0.021877342
916,0.022150412,0.018178169,0.023234425,0.020021515,0.025289869,0.020984612,0.023348289,0.021628376
917,0.021343986,0.022475041,0.023464132,0.018444398,0.023702044,0.019530475,0.023179511,0.019791377
918,0.022301739,0.018379774,0.023210827,0.02042254,0.02404641,0.021498998,0.024505017,0.020320551
919,0.021638164,0.019287311,0.023122313,0.019603815,0.023353402,0.019526037,0.024296302,0.017890332
920,0.02172594,0.020850221,0.023388753,0.019767439,0.02429712,0.024535159,0.02390673,0.021011177
921,0.023368534,0.023981813,0.023158064,0.018847029,0.02384733,0.018965839,0.024013147,0.019902399
922,0.021609697,0.019916386,0.023461768,0.017477811,0.024178689,0.020183756,0.02286783,0.020823396
923,0.021823149,0.021788255,0.023181913,0.019843949,0.024149619,0.023556748,0.024284406,0.017900011
924,0.023260403,0.021019947,0.023163693,0.020270895,0.023479125,0.022350332,0.023894068,0.02096117
925,0.021508068,0.020375777,0.023451615,0.022779918,0.02461445,0.021811809,0.023816114,0.023275611
926,0.021587852,0.021067958,0.022581993,0.019295232,0.024567619,0.022900869,0.02446715,0.020527603
927,0.021749014,0.01662977,0.023819545,0.021662193,0.0262064,0.019775319,0.025121503,0.021067294
928,0.022047263,0.021792273,0.022702599,0.02074067,0.023859181,0.022261498,0.022772491,0.019922436
929,0.021339564,0.019819238,0.022784982,0.019449809,0.024117919,0.020155266,0.023733731,0.01786219
930,0.022295387,0.018822443,0.022547411,0.02241965,0.023547443,0.021063868,0.0232706,0.021927078
931,0.021525094,0.020437918,0.022988046,0.019631707,0.023881929,0.022561132,0.023658842,0.018996004
932,0.021643875,0.020465431,0.023368606,0.019958867,0.024853667,0.019573304,0.024818946,0.021911017
933,0.022051597,0.020823108,0.023128664,0.019948281,0.023866449,0.023526909,0.023197571,0.021092444
934,0.021534164,0.01914358,0.023453018,0.019002611,0.024160134,0.019611905,0.023502238,0.022393829
935,0.021389129,0.019733869,0.022888023,0.018184784,0.023902513,0.019796384,0.026293296,0.019040004
936,0.021401778,0.018379286,0.022160217,0.017907234,0.023390532,0.019401255,0.024581846,0.023009451
937,0.021969361,0.02439892,0.023432955,0.020493459,0.024109403,0.022891247,0.024324302,0.019233235
938,0.021491522,0.019321743,0.023061866,0.020975037,0.025968801,0.022935414,0.023523107,0.021580898
939,0.022007054,0.021592275,0.022406271,0.020469049,0.024758479,0.020710513,0.023740377,0.018313875
940,0.021876343,0.018812143,0.022673644,0.018796713,0.023742497,0.018871956,0.024281772,0.019788009
941,0.021898422,0.01939415,0.022815825,0.019105411,0.024249585,0.02354381,0.022903601,0.018866968
942,0.021517033,0.0189765,0.023003433,0.019543359,0.024751749,0.021188877,0.023600355,0.021192651
943,0.021867886,0.018461666,0.024343975,0.020224363,0.024001611,0.020103814,0.023286939,0.021584265
944,0.021448143,0.018488079,0.022785218,0.020204558,0.024732094,0.021636407,0.024175508,0.018163245
945,0.021959057,0.01943274,0.023053922,0.019805659,0.023870256,0.021750332,0.025920724,0.020455454
946,0.021451484,0.02212099,0.022624103,0.021730939,0.023782322,0.020259618,0.023234151,0.021141555
947,0.021199631,0.021139873,0.023584699,0.020984686,0.023887102,0.022588698,0.024031511,0.018173065
948,0.021809557,0.019171666,0.023098905,0.019882379,0.023265811,0.020499466,0.024270654,0.021195193
949,0.021910012,0.019019614,0.022125635,0.02342615,0.024874888,0.019763977,0.02290874,0.020190638
950,0.021062845,0.02101716,0.022761993,0.020919955,0.023584878,0.021797543,0.024462143,0.018989195
951,0.021552416,0.01882101,0.02274566,0.019230844,0.024052108,0.021839532,0.024660056,0.018952057
952,0.021943763,0.019354234,0.022265388,0.019876655,0.023294117,0.022488171,0.024486341,0.021642376
953,0.021904131,0.020573723,0.023320066,0.021602013,0.023466207,0.023609203,0.022905817,0.019269075
954,0.02155368,0.022070929,0.023242502,0.017769698,0.023094561,0.018485038,0.023457026,0.020539623
955,0.021391161,0.020166053,0.02310909,0.021076818,0.023482075,0.02557955,0.023287142,0.020855189
956,0.021319225,0.019465273,0.023121892,0.022017991,0.026755471,0.021894992,0.023274519,0.021368519
957,0.020958127,0.018208974,0.023405248,0.023784199,0.024632264,0.021975525,0.023809407,0.01942499
958,0.021826681,0.020719755,0.022557694,0.02133572,0.023255732,0.02302779,0.025760695,0.018137158
959,0.021276267,0.021648034,0.02289764,0.018892514,0.0238312,0.019990573,0.0224375,0.019071329
960,0.02136852,0.020839717,0.022644054,0.019437258,0.023131898,0.020072545,0.022798905,0.020640172
961,0.02149912,0.020684095,0.02235599,0.019936611,0.026171658,0.022079732,0.02291324,0.018929137
962,0.021298688,0.020123479,0.023851894,0.017974657,0.023553297,0.023998948,0.023864361,0.02094397
963,0.021797355,0.018448116,0.02289629,0.019982013,0.023568382,0.02208494,0.023498539,0.022891983
964,0.021939917,0.018094869,0.023146644,0.017009836,0.023778219,0.021425626,0.024353022,0.01754641
965,0.021425951,0.020121014,0.023202745,0.017306288,0.023577943,0.022109279,0.023535874,0.020111787
966,0.021328831,0.020710465,0.022443946,0.01961234,0.02406357,0.021741853,0.025316786,0.018087849
967,0.021361969,0.020567547,0.022691837,0.020110331,0.023800867,0.022156977,0.023380164,0.021493844
968,0.021406302,0.018497898,0.022226788,0.02145294,0.022968946,0.019902396,0.026717169,0.022853512
969,0.021273134,0.019000006,0.023096561,0.018263263,0.024000475,0.020319061,0.023306385,0.018082167
970,0.021416109,0.022258762,0.022746395,0.021185261,0.02291852,0.019860326,0.023310712,0.018890996
971,0.021887543,0.020003949,0.022415407,0.018505106,0.023639083,0.020567271,0.02279247,0.021577127
972,0.02104277,0.01912053,0.022730775,0.018342223,0.024198374,0.021981364,0.024007481,0.017911928
973,0.021795303,0.018583868,0.022648923,0.018703453,0.023812402,0.024287325,0.025063276,0.020594839
974,0.021137824,0.018659365,0.022387527,0.019814516,0.023900697,0.019677214,0.023041124,0.018651027
975,0.021756032,0.016232346,0.02391774,0.019475644,0.023942713,0.021885945,0.023754621,0.021629786
976,0.021659948,0.018812984,0.023079835,0.016225295,0.023316681,0.02121831,0.022959266,0.020273151
977,0.021207739,0.020158121,0.023052366,0.016891834,0.023468889,0.021697294,0.022869416,0.020459799
978,0.021796616,0.019245002,0.022830524,0.018203862,0.023149902,0.023124972,0.022969531,0.021157873
979,0.022625536,0.019783756,0.022391584,0.024407232,0.022956053,0.022787641,0.023518438,0.020094565
980,0.021623073,0.019706359,0.022738623,0.021530513,0.023015175,0.020220739,0.023243878,0.022351693
981,0.021198617,0.019957097,0.02321892,0.022245142,0.023926184,0.021291363,0.022704862,0.01899499
982,0.021290774,0.019587587,0.023317279,0.020146437,0.024785399,0.019724561,0.02327376,0.018697437
983,0.02147332,0.019927015,0.022458136,0.018422264,0.0230691,0.019957996,0.025034292,0.019824265
984,0.021467799,0.018100708,0.022253834,0.02051342,0.023951767,0.020526525,0.022443127,0.0194205
985,0.020992465,0.018109405,0.022882668,0.019872752,0.024384962,0.019950222,0.02435801,0.021915023
986,0.021737853,0.018334319,0.022510795,0.018758719,0.022663461,0.023130077,0.023318943,0.018303941
987,0.021459557,0.019381398,0.022142239,0.021622653,0.02376705,0.018245982,0.023866633,0.019411892
988,0.021705844,0.018449782,0.02236799,0.020149495,0.023416333,0.020961498,0.025691533,0.020829473
989,0.02141453,0.018695096,0.022469118,0.021833303,0.025173776,0.02106453,0.022710351,0.021319889
990,0.021457605,0.017978314,0.022707589,0.019986609,0.023390627,0.022733583,0.022605848,0.02342803
991,0.02103861,0.015047158,0.022586189,0.020534352,0.024103953,0.022826044,0.024548713,0.022048252
992,0.021398464,0.019067406,0.022348231,0.019706932,0.023941694,0.021564331,0.023291688,0.018469299
993,0.021037305,0.021047266,0.022127151,0.020572285,0.024037473,0.022910529,0.023240037,0.018914372
994,0.021838257,0.019120484,0.022932934,0.017622532,0.02314193,0.02327941,0.022858478,0.021500327
995,0.021281626,0.020819231,0.022458408,0.021561502,0.024331305,0.020390255,0.023256356,0.022306108
996,0.021484865,0.019231735,0.022275334,0.018494791,0.024242217,0.021870436,0.023040537,0.018144154
997,0.021221746,0.020969808,0.02276342,0.020128671,0.023574803,0.019317929,0.023694724,0.018450795
998,0.020968992,0.019789638,0.022752034,0.021501424,0.023642685,0.02092842,0.023567209,0.020265214
999,0.021221535,0.023016518,0.021999201,0.022776158,0.023982013,0.020317934,0.024492612,0.020906578

